Modeling Coordinated vs. P2P Mining: An Analysis of Inefficiency and Inequality in Proof-of-Work Blockchains

We study efficiency in a proof-of-work blockchain with non-zero latencies, focusing in particular on the (inequality in) individual miners' efficiencies. Prior work attributed differences in miners' efficiencies mostly to attacks, but we pursue a different question: Can inequality in miners' efficiencies be explained by delays, even when all miners are honest? Traditionally, such efficiency-related questions were tackled only at the level of the overall system, and in a peer-to-peer (P2P) setting where miners directly connect to one another. Despite it being common today for miners to pool compute capacities in a mining pool managed by a centralized coordinator, efficiency in such a coordinated setting has barely been studied. In this paper, we propose a simple model of a proof-of-work blockchain with latencies for both the P2P and the coordinated settings. We derive a closed-form expression for the efficiency in the coordinated setting with an arbitrary number of miners and arbitrary latencies, both for the overall system and for each individual miner. We leverage this result to show that inequalities arise from variability in the delays, but that if all miners are equidistant from the coordinator, they have equal efficiency irrespective of their compute capacities. We then prove that, under a natural consistency condition, the overall system efficiency in the P2P setting is higher than that in the coordinated setting. Finally, we perform a simulation-based study to demonstrate that even in the P2P setting delays between miners introduce inequalities, and that there is a more complex interplay between delays and compute capacities.

==> datastore/inefficiency/meas/cspeed-nodes.csv <==
hlambda,hpd_gini,optimal_efficiency
0.01,0,20.0627273898279
0.01,0,20.0578191313813
0.01,0,20.0373128858363
0.01,0,20.1084264577539
0.01,0,20.0670394810712
0.01,0,20.0556952484527
0.01,0,20.0812780634829
0.01,0,20.0809504248638
0.01,0,20.1037630470183
0.01,0,20.044647701017
0.1,0,20.0806065616399
0.1,0,19.978835074907
0.1,0,20.0472825984794
0.1,0,20.1008097663747
0.1,0,20.0527311959206
0.1,0,20.1068942747674
0.1,0,20.0626096286338
0.1,0,20.0281099615137
0.1,0,20.1063602520423
0.1,0,20.0161623869349
1,0,20.0934385637255
1,0,20.1380900434819
1,0,20.2031641224313
1,0,20.1618904576944
1,0,20.1588716239824
1,0,20.2127882469803
1,0,20.1560593617543
1,0,20.2282820413248
1,0,20.0966866382173
1,0,20.081672789343
10,0,21.3254910238513
10,0,21.3238487552358
10,0,21.3839739041057
10,0,21.4457721523219
10,0,21.3922471887491
10,0,21.4386403075512
10,0,21.3751851922634
10,0,21.3613281679349
10,0,21.4068209390658
10,0,21.5190082096833
100,0,30.040216288158
100,0,30.1000910788732
100,0,30.0399406938272
100,0,30.0202848559851
100,0,30.1036356696265
100,0,30.0467069857604
100,0,30.1577935786258
100,0,30.0682468292235
100,0,30.0272765710577
100,0,30.12047112918
789.473684210526,0,55.0107809502997
789.473684210526,0,55.1069819890424
789.473684210526,0,55.0869512627864
789.473684210526,0,55.0507990726318
789.473684210526,0,55.2093180681272
789.473684210526,0,55.1732024574492
789.473684210526,0,55.0487169047964
789.473684210526,0,54.961139869296
789.473684210526,0,55.237642784892
789.473684210526,0,54.9499821326724
1000,0,59.2227700132961
1000,0,58.8754862662821
1000,0,59.2036761068925
1000,0,59.1148844683363
1000,0,58.9905043822567
1000,0,58.9780232500836
1000,0,59.049763121531
1000,0,58.8768273651895
1000,0,58.8119384437967
1000,0,59.0712922154022
10000,0,90.8376736151391
10000,0,91.2481295513616
10000,0,91.2511288983019
10000,0,91.3553146258546
10000,0,90.5555569667997
10000,0,91.2164725286672
10000,0,90.6422250600809
10000,0,90.8603441855665
10000,0,91.1272427767136
10000,0,91.6025180716331
23684.2105263158,0,96.1718426048486
23684.2105263158,0,95.7555346117281
23684.2105263158,0,96.1885550814887
23684.2105263158,0,96.290861454412
23684.2105263158,0,96.3710660144342
23684.2105263158,0,95.9021884592086
23684.2105263158,0,95.9078506148653
23684.2105263158,0,95.9154748045277
23684.2105263158,0,96.186900920897
23684.2105263158,0,95.9376358095286
25000,0,95.8741989738045
25000,0,96.2069699862844
25000,0,95.9963743667214
25000,0,95.939073363342
25000,0,96.6886957956524
25000,0,96.183434170051
25000,0,95.9945840832779
25000,0,96.1814187962605
25000,0,96.4337447061916
25000,0,95.8155880506736
100000,0,99.2276090309502
100000,0,98.4491941121625
100000,0,99.2416700011026
100000,0,99.4891335621748
100000,0,99.5069572864549
100000,0,98.9466673121108
100000,0,98.7684745240068
100000,0,98.8436660422416
100000,0,99.4994818338523
100000,0,98.6162562259711
0.01,0.5,61.779157933695
0.01,0.5,62.2242766679549
0.01,0.5,61.5119422026947
0.01,0.5,62.234078903525
0.01,0.5,62.3988749808321
0.01,0.5,62.0979293277467
0.01,0.5,61.9268410364475
0.01,0.5,61.9778726786723
0.01,0.5,62.1093187748844
0.01,0.5,61.9649786868992
0.1,0.5,61.8496636030512
0.1,0.5,61.8548905058037
0.1,0.5,61.9172851172927
0.1,0.5,61.9339153933355
0.1,0.5,61.6162928763232
0.1,0.5,61.9281668890727
0.1,0.5,61.6561584390193
0.1,0.5,61.901705619091
0.1,0.5,61.7949377413669
0.1,0.5,62.0463942608711
1,0.5,62.0515991938287
1,0.5,61.8986310276733
1,0.5,62.097862186091
1,0.5,62.2338382880051
1,0.5,61.8447981067473
1,0.5,61.720573655339
1,0.5,62.2160060874944
1,0.5,62.1765060001782
1,0.5,61.9909768978717
1,0.5,62.0261927074483
10,0.5,62.0640050877782
10,0.5,61.8299433994696
10,0.5,62.10009364832
10,0.5,62.01061897758
10,0.5,61.5285225839156
10,0.5,62.2287509281304
10,0.5,61.8130432220435
10,0.5,61.9305460902939
10,0.5,62.061721451661
10,0.5,62.0092502867857
100,0.5,62.0180390555139
100,0.5,62.0277348535206
100,0.5,62.1221588754567
100,0.5,61.9332971374717
100,0.5,62.1004258917449
100,0.5,62.2995440909332
100,0.5,62.2141973437947
100,0.5,61.740429209816
100,0.5,62.1038854567156
100,0.5,61.6019671539138
789.473684210526,0.5,67.9245369358568
789.473684210526,0.5,67.956949039156
789.473684210526,0.5,68.0286393783708
789.473684210526,0.5,68.1873707664136
789.473684210526,0.5,68.263506967981
789.473684210526,0.5,68.0433856205718
789.473684210526,0.5,68.1910045601152
789.473684210526,0.5,67.6120887147494
789.473684210526,0.5,67.8032321260519
789.473684210526,0.5,67.9998826886544
1000,0.5,70.3163227695491
1000,0.5,70.0211521045617
1000,0.5,70.0249165962473
1000,0.5,70.41670918356
1000,0.5,70.1103930502372
1000,0.5,70.1806208396907
1000,0.5,70.4874858892256
1000,0.5,70.0798448788201
1000,0.5,69.9635400944977
1000,0.5,70.1900757876987
10000,0.5,92.5104500499141
10000,0.5,92.6146234026088
10000,0.5,93.1303496071925
10000,0.5,92.7097190063439
10000,0.5,92.9518235822817
10000,0.5,92.7248041244526
10000,0.5,92.7857769343805
10000,0.5,92.8665745229473
10000,0.5,92.6230485815425
10000,0.5,92.5848974206609
23684.2105263158,0.5,96.7785166845813
23684.2105263158,0.5,97.182861707773
23684.2105263158,0.5,96.2822903092807
23684.2105263158,0.5,96.022730558201
23684.2105263158,0.5,96.5614206131998
23684.2105263158,0.5,96.7617243434034
23684.2105263158,0.5,96.6709918483834
23684.2105263158,0.5,97.0525139266176
23684.2105263158,0.5,96.8466988408792
23684.2105263158,0.5,96.6422875876474
25000,0.5,96.6924786368603
25000,0.5,97.0443005968154
25000,0.5,96.9375533887205
25000,0.5,96.8309652919252
25000,0.5,96.6973996419397
25000,0.5,96.8935609660446
25000,0.5,97.1564971237477
25000,0.5,96.8304409861669
25000,0.5,96.7369087766224
25000,0.5,97.1489393321016
100000,0.5,99.1909485453061
100000,0.5,98.9746104716577
100000,0.5,99.1189113890159
100000,0.5,99.6147428406545
100000,0.5,98.9755189658679
100000,0.5,99.0164580537154
100000,0.5,98.9675144370575
100000,0.5,99.1518901223819
100000,0.5,98.9233945567569
100000,0.5,99.5228345462127
0.01,0.62,80.0480387549218
0.01,0.62,79.5754696933701
0.01,0.62,80.0340112699879
0.01,0.62,79.9784524904355
0.01,0.62,79.7207659651123
0.01,0.62,79.9039597492421
0.01,0.62,80.1152308500071
0.01,0.62,79.991561992558
0.01,0.62,79.9801438809832
0.01,0.62,80.013212335719
0.1,0.62,79.5750588639467
0.1,0.62,79.8613968338106
0.1,0.62,79.8811305900037
0.1,0.62,79.8533589546421
0.1,0.62,80.006266110281
0.1,0.62,79.669231968119
0.1,0.62,80.0810052195477
0.1,0.62,80.0817153706527
0.1,0.62,80.1638237756393
0.1,0.62,80.3969455585659
1,0.62,80.6706990963759
1,0.62,80.0459033313205
1,0.62,80.059368918525
1,0.62,79.7388321349812
1,0.62,79.9509229983094
1,0.62,80.042626721148
1,0.62,79.7121791117787
1,0.62,79.9326525092333
1,0.62,79.7575187047535
1,0.62,80.1333856371364
10,0.62,79.6216723722438
10,0.62,80.0446830019214
10,0.62,80.3396126751599
10,0.62,80.1344096123693
10,0.62,79.7222266586799
10,0.62,79.5630854179844
10,0.62,80.0498643871308
10,0.62,79.6149349091296
10,0.62,79.9590206501031
10,0.62,80.3659463836805
100,0.62,80.355437880557
100,0.62,80.1479630027505
100,0.62,80.0373564143353
100,0.62,80.2450537727156
100,0.62,80.1696608184079
100,0.62,79.9153229263895
100,0.62,80.3953090471734
100,0.62,79.8784994117456
100,0.62,80.7246670537638
100,0.62,80.3548563244271
789.473684210526,0.62,81.3447659464515
789.473684210526,0.62,81.1568994394482
789.473684210526,0.62,81.2251622816879
789.473684210526,0.62,81.354663616908
789.473684210526,0.62,80.9489822879971
789.473684210526,0.62,80.7809660013227
789.473684210526,0.62,80.9584636853423
789.473684210526,0.62,81.0077297231282
789.473684210526,0.62,80.2819352957377
789.473684210526,0.62,81.0098752227666
1000,0.62,81.5265732394814
1000,0.62,81.4326162566296
1000,0.62,81.6724304139894
1000,0.62,81.6205764238349
1000,0.62,81.7120833810881
1000,0.62,81.5278303296603
1000,0.62,81.9072538096336
1000,0.62,81.970570804077
1000,0.62,81.3751573467588
1000,0.62,81.5521734223181
10000,0.62,95.2964829690224
10000,0.62,95.2383295233551
10000,0.62,94.8171051987136
10000,0.62,95.3336062588321
10000,0.62,94.3082091945711
10000,0.62,94.7520172143084
10000,0.62,95.0539708012978
10000,0.62,94.7081228678028
10000,0.62,94.8694673040959
10000,0.62,95.0719270713154
23684.2105263158,0.62,97.6936301185154
23684.2105263158,0.62,97.9127206257318
23684.2105263158,0.62,98.000563525842
23684.2105263158,0.62,97.5779550038605
23684.2105263158,0.62,97.5808988875848
23684.2105263158,0.62,97.8563936714569
23684.2105263158,0.62,97.6391252834092
23684.2105263158,0.62,97.6449508866457
23684.2105263158,0.62,97.7211283158004
23684.2105263158,0.62,98.1765323234694
25000,0.62,98.1459801331795
25000,0.62,97.8194592624738
25000,0.62,97.9487315027659
25000,0.62,97.6341250609266
25000,0.62,97.8072483031457
25000,0.62,97.7582960100348
25000,0.62,97.6936315138273
25000,0.62,98.0482509040386
25000,0.62,97.355893708312
25000,0.62,98.3405840404628
100000,0.62,98.9896479073791
100000,0.62,99.7425471558122
100000,0.62,99.643256295652
100000,0.62,99.5778671992191
100000,0.62,99.9166653424276
100000,0.62,99.8925040388929
100000,0.62,98.9244226849503
100000,0.62,100.089966418953
100000,0.62,99.6009889593044
100000,0.62,99.5373898683047


==> datastore/inefficiency/meas/five-nodes-ls-600-20.csv <==
hlambda,hpd_gini,optimal_efficiency
23684.21052631579,0.00,96.17184260484862
23684.21052631579,0.00,95.75553461172805
23684.21052631579,0.00,96.1885550814887
23684.21052631579,0.00,96.29086145441202
23684.21052631579,0.00,96.37106601443418
23684.21052631579,0.00,95.90218845920862
23684.21052631579,0.00,95.90785061486525
23684.21052631579,0.00,95.91547480452768
23684.21052631579,0.00,96.18690092089699
23684.21052631579,0.00,95.93763580952856
789.4736842105265,0.00,55.01078095029973
789.4736842105265,0.00,55.106981989042445
789.4736842105265,0.00,55.086951262786435
789.4736842105265,0.00,55.050799072631776
789.4736842105265,0.00,55.20931806812715
789.4736842105265,0.00,55.17320245744924
789.4736842105265,0.00,55.048716904796436
789.4736842105265,0.00,54.961139869295984
789.4736842105265,0.00,55.237642784891996
789.4736842105265,0.00,54.9499821326724
23684.21052631579,0.62,97.69363011851537
23684.21052631579,0.62,97.91272062573182
23684.21052631579,0.62,98.00056352584201
23684.21052631579,0.62,97.57795500386052
23684.21052631579,0.62,97.58089888758484
23684.21052631579,0.62,97.85639367145689
23684.21052631579,0.62,97.63912528340919
23684.21052631579,0.62,97.6449508866457
23684.21052631579,0.62,97.72112831580043
23684.21052631579,0.62,98.17653232346939
789.4736842105265,0.62,81.34476594645153
789.4736842105265,0.62,81.1568994394482
789.4736842105265,0.62,81.22516228168791
789.4736842105265,0.62,81.35466361690798
789.4736842105265,0.62,80.94898228799711
789.4736842105265,0.62,80.78096600132267
789.4736842105265,0.62,80.95846368534234
789.4736842105265,0.62,81.00772972312821
789.4736842105265,0.62,80.28193529573774
789.4736842105265,0.62,81.00987522276658
23684.21052631579,0.50,96.77851668458129
23684.21052631579,0.50,97.18286170777304
23684.21052631579,0.50,96.28229030928068
23684.21052631579,0.50,96.02273055820098
23684.21052631579,0.50,96.56142061319983
23684.21052631579,0.50,96.76172434340342
23684.21052631579,0.50,96.67099184838344
23684.21052631579,0.50,97.05251392661755
23684.21052631579,0.50,96.84669884087916
23684.21052631579,0.50,96.64228758764739
789.4736842105265,0.50,67.92453693585676
789.4736842105265,0.50,67.95694903915602
789.4736842105265,0.50,68.02863937837077
789.4736842105265,0.50,68.18737076641355
789.4736842105265,0.50,68.26350696798097
789.4736842105265,0.50,68.04338562057181
789.4736842105265,0.50,68.19100456011523
789.4736842105265,0.50,67.61208871474945
789.4736842105265,0.50,67.80323212605185
789.4736842105265,0.50,67.99988268865437


==> datastore/inefficiency/meas/five-nodes-ls.csv <==
hlambda,hpd_gini,optimal_efficiency
100000.0,0.00,99.22760903095019
100000.0,0.00,98.4491941121625
100000.0,0.00,99.24167000110263
100000.0,0.00,99.48913356217484
100000.0,0.00,99.5069572864549
100000.0,0.00,98.94666731211078
100000.0,0.00,98.76847452400676
100000.0,0.00,98.84366604224164
100000.0,0.00,99.49948183385233
100000.0,0.00,98.6162562259711
25000.000000000004,0.00,95.87419897380454
25000.000000000004,0.00,96.20696998628439
25000.000000000004,0.00,95.99637436672135
25000.000000000004,0.00,95.93907336334202
25000.000000000004,0.00,96.68869579565235
25000.000000000004,0.00,96.18343417005097
25000.000000000004,0.00,95.99458408327787
25000.000000000004,0.00,96.18141879626052
25000.000000000004,0.00,96.43374470619163
25000.000000000004,0.00,95.81558805067357
10000.0,0.00,90.8376736151391
10000.0,0.00,91.24812955136156
10000.0,0.00,91.25112889830194
10000.0,0.00,91.35531462585462
10000.0,0.00,90.55555696679973
10000.0,0.00,91.2164725286672
10000.0,0.00,90.6422250600809
10000.0,0.00,90.86034418556649
10000.0,0.00,91.12724277671359
10000.0,0.00,91.60251807163313
1000.0,0.00,59.22277001329609
1000.0,0.00,58.87548626628206
1000.0,0.00,59.20367610689246
1000.0,0.00,59.11488446833635
1000.0,0.00,58.990504382256724
1000.0,0.00,58.97802325008357
1000.0,0.00,59.049763121530965
1000.0,0.00,58.8768273651895
1000.0,0.00,58.811938443796684
1000.0,0.00,59.071292215402224
100.0,0.00,30.040216288158035
100.0,0.00,30.10009107887323
100.0,0.00,30.039940693827194
100.0,0.00,30.020284855985114
100.0,0.00,30.103635669626495
100.0,0.00,30.046706985760448
100.0,0.00,30.157793578625764
100.0,0.00,30.06824682922346
100.0,0.00,30.027276571057655
100.0,0.00,30.120471129179972
9.999999999999998,0.00,21.32549102385133
9.999999999999998,0.00,21.323848755235822
9.999999999999998,0.00,21.38397390410571
9.999999999999998,0.00,21.445772152321897
9.999999999999998,0.00,21.392247188749103
9.999999999999998,0.00,21.438640307551207
9.999999999999998,0.00,21.37518519226338
9.999999999999998,0.00,21.3613281679349
9.999999999999998,0.00,21.40682093906584
9.999999999999998,0.00,21.51900820968333
1.0,0.00,20.09343856372553
1.0,0.00,20.138090043481935
1.0,0.00,20.20316412243133
1.0,0.00,20.161890457694394
1.0,0.00,20.158871623982403
1.0,0.00,20.212788246980338
1.0,0.00,20.156059361754277
1.0,0.00,20.228282041324803
1.0,0.00,20.096686638217275
1.0,0.00,20.081672789343017
0.1,0.00,20.080606561639947
0.1,0.00,19.978835074907035
0.1,0.00,20.047282598479445
0.1,0.00,20.100809766374685
0.1,0.00,20.05273119592055
0.1,0.00,20.10689427476738
0.1,0.00,20.06260962863379
0.1,0.00,20.028109961513714
0.1,0.00,20.106360252042336
0.1,0.00,20.016162386934862
0.01,0.00,20.062727389827923
0.01,0.00,20.057819131381272
0.01,0.00,20.037312885836293
0.01,0.00,20.108426457753943
0.01,0.00,20.067039481071237
0.01,0.00,20.055695248452743
0.01,0.00,20.08127806348287
0.01,0.00,20.080950424863833
0.01,0.00,20.103763047018276
0.01,0.00,20.044647701017016
100000.0,0.62,98.98964790737905
100000.0,0.62,99.74254715581219
100000.0,0.62,99.64325629565201
100000.0,0.62,99.57786719921911
100000.0,0.62,99.91666534242756
100000.0,0.62,99.89250403889285
100000.0,0.62,98.92442268495027
100000.0,0.62,100.08996641895335
100000.0,0.62,99.60098895930442
100000.0,0.62,99.5373898683047
25000.000000000004,0.62,98.14598013317953
25000.000000000004,0.62,97.81945926247376
25000.000000000004,0.62,97.94873150276585
25000.000000000004,0.62,97.63412506092656
25000.000000000004,0.62,97.8072483031457
25000.000000000004,0.62,97.75829601003483
25000.000000000004,0.62,97.69363151382726
25000.000000000004,0.62,98.04825090403864
25000.000000000004,0.62,97.35589370831204
25000.000000000004,0.62,98.34058404046277
10000.0,0.62,95.29648296902238
10000.0,0.62,95.23832952335509
10000.0,0.62,94.81710519871356
10000.0,0.62,95.33360625883215
10000.0,0.62,94.3082091945711
10000.0,0.62,94.7520172143084
10000.0,0.62,95.05397080129777
10000.0,0.62,94.70812286780279
10000.0,0.62,94.86946730409586
10000.0,0.62,95.0719270713154
1000.0,0.62,81.52657323948142
1000.0,0.62,81.43261625662961
1000.0,0.62,81.6724304139894
1000.0,0.62,81.62057642383493
1000.0,0.62,81.7120833810881
1000.0,0.62,81.52783032966033
1000.0,0.62,81.90725380963364
1000.0,0.62,81.97057080407697
1000.0,0.62,81.37515734675884
1000.0,0.62,81.55217342231812
100.0,0.62,80.35543788055702
100.0,0.62,80.14796300275047
100.0,0.62,80.03735641433529
100.0,0.62,80.24505377271564
100.0,0.62,80.16966081840788
100.0,0.62,79.91532292638945
100.0,0.62,80.39530904717341
100.0,0.62,79.87849941174557
100.0,0.62,80.72466705376384
100.0,0.62,80.35485632442708
9.999999999999998,0.62,79.62167237224384
9.999999999999998,0.62,80.04468300192144
9.999999999999998,0.62,80.33961267515991
9.999999999999998,0.62,80.1344096123693
9.999999999999998,0.62,79.72222665867994
9.999999999999998,0.62,79.56308541798435
9.999999999999998,0.62,80.04986438713078
9.999999999999998,0.62,79.61493490912962
9.999999999999998,0.62,79.95902065010306
9.999999999999998,0.62,80.36594638368052
1.0,0.62,80.67069909637588
1.0,0.62,80.04590333132055
1.0,0.62,80.05936891852497
1.0,0.62,79.73883213498124
1.0,0.62,79.95092299830944
1.0,0.62,80.04262672114798
1.0,0.62,79.71217911177865
1.0,0.62,79.9326525092333
1.0,0.62,79.75751870475352
1.0,0.62,80.13338563713639
0.1,0.62,79.5750588639467
0.1,0.62,79.86139683381056
0.1,0.62,79.88113059000374
0.1,0.62,79.85335895464215
0.1,0.62,80.006266110281
0.1,0.62,79.66923196811902
0.1,0.62,80.08100521954768
0.1,0.62,80.08171537065272
0.1,0.62,80.16382377563926
0.1,0.62,80.39694555856589
0.01,0.62,80.04803875492176
0.01,0.62,79.57546969337011
0.01,0.62,80.03401126998789
0.01,0.62,79.97845249043549
0.01,0.62,79.72076596511234
0.01,0.62,79.90395974924209
0.01,0.62,80.11523085000705
0.01,0.62,79.99156199255799
0.01,0.62,79.98014388098316
0.01,0.62,80.013212335719
100000.0,0.50,99.19094854530613
100000.0,0.50,98.97461047165768
100000.0,0.50,99.11891138901593
100000.0,0.50,99.61474284065454
100000.0,0.50,98.97551896586795
100000.0,0.50,99.0164580537154
100000.0,0.50,98.96751443705749
100000.0,0.50,99.15189012238193
100000.0,0.50,98.92339455675688
100000.0,0.50,99.52283454621266
25000.000000000004,0.50,96.6924786368603
25000.000000000004,0.50,97.04430059681536
25000.000000000004,0.50,96.93755338872052
25000.000000000004,0.50,96.8309652919252
25000.000000000004,0.50,96.6973996419397
25000.000000000004,0.50,96.89356096604462
25000.000000000004,0.50,97.1564971237477
25000.000000000004,0.50,96.83044098616695
25000.000000000004,0.50,96.73690877662236
25000.000000000004,0.50,97.14893933210156
10000.0,0.50,92.51045004991407
10000.0,0.50,92.61462340260876
10000.0,0.50,93.1303496071925
10000.0,0.50,92.70971900634387
10000.0,0.50,92.95182358228173
10000.0,0.50,92.72480412445262
10000.0,0.50,92.78577693438051
10000.0,0.50,92.86657452294726
10000.0,0.50,92.62304858154255
10000.0,0.50,92.58489742066091
1000.0,0.50,70.3163227695491
1000.0,0.50,70.0211521045617
1000.0,0.50,70.02491659624731
1000.0,0.50,70.41670918355997
1000.0,0.50,70.11039305023724
1000.0,0.50,70.18062083969073
1000.0,0.50,70.48748588922562
1000.0,0.50,70.07984487882013
1000.0,0.50,69.96354009449767
1000.0,0.50,70.19007578769872
100.0,0.50,62.01803905551388
100.0,0.50,62.02773485352059
100.0,0.50,62.122158875456655
100.0,0.50,61.93329713747173
100.0,0.50,62.10042589174489
100.0,0.50,62.2995440909332
100.0,0.50,62.21419734379465
100.0,0.50,61.74042920981604
100.0,0.50,62.10388545671557
100.0,0.50,61.60196715391384
9.999999999999998,0.50,62.06400508777816
9.999999999999998,0.50,61.8299433994696
9.999999999999998,0.50,62.10009364832003
9.999999999999998,0.50,62.01061897757996
9.999999999999998,0.50,61.52852258391557
9.999999999999998,0.50,62.22875092813035
9.999999999999998,0.50,61.81304322204348
9.999999999999998,0.50,61.9305460902939
9.999999999999998,0.50,62.06172145166104
9.999999999999998,0.50,62.009250286785665
1.0,0.50,62.051599193828686
1.0,0.50,61.898631027673346
1.0,0.50,62.097862186091035
1.0,0.50,62.23383828800505
1.0,0.50,61.84479810674729
1.0,0.50,61.720573655338995
1.0,0.50,62.21600608749442
1.0,0.50,62.176506000178236
1.0,0.50,61.990976897871676
1.0,0.50,62.02619270744826
0.1,0.50,61.849663603051155
0.1,0.50,61.854890505803716
0.1,0.50,61.917285117292664
0.1,0.50,61.93391539333549
0.1,0.50,61.61629287632323
0.1,0.50,61.92816688907266
0.1,0.50,61.65615843901933
0.1,0.50,61.901705619091
0.1,0.50,61.79493774136685
0.1,0.50,62.04639426087108
0.01,0.50,61.77915793369504
0.01,0.50,62.224276667954946
0.01,0.50,61.511942202694655
0.01,0.50,62.23407890352504
0.01,0.50,62.39887498083212
0.01,0.50,62.09792932774674
0.01,0.50,61.92684103644754
0.01,0.50,61.97787267867234
0.01,0.50,62.10931877488443
0.01,0.50,61.96497868689921


==> datastore/inefficiency/meas/five-nodes.csv <==
hlambda,hpd_gini,optimal_efficiency
10000.0,0.00,91.23991788724808
10000.0,0.00,90.88522893137426
10000.0,0.00,91.302175912845
10000.0,0.00,91.38093856296382
10000.0,0.00,91.87448985061616
10000.0,0.00,90.78330205517598
10000.0,0.00,91.0240436840346
10000.0,0.00,90.99602433429861
10000.0,0.00,91.11000624191449
10000.0,0.00,90.85657802200932
1000.0,0.00,58.98034752165795
1000.0,0.00,59.041031022924926
1000.0,0.00,58.91446420584624
1000.0,0.00,59.025772995304095
1000.0,0.00,59.10506056913475
1000.0,0.00,59.19567474902249
1000.0,0.00,59.00801210186323
1000.0,0.00,59.03455025684834
1000.0,0.00,59.228563350572884
1000.0,0.00,58.973458056080474
100.0,0.00,30.083414991367036
100.0,0.00,30.017608898137222
100.0,0.00,30.094843693048574
100.0,0.00,30.14426484219705
100.0,0.00,29.980336303035067
100.0,0.00,30.10322281152059
100.0,0.00,29.95766497862319
100.0,0.00,30.026444957090863
100.0,0.00,30.044696316569762
100.0,0.00,30.14458973643786
10.0,0.00,21.49793782306221
10.0,0.00,21.353202903640486
10.0,0.00,21.39416900494736
10.0,0.00,21.425304225863485
10.0,0.00,21.403798070440544
10.0,0.00,21.39404556095088
10.0,0.00,21.423413690224244
10.0,0.00,21.380142523704635
10.0,0.00,21.361100028600415
10.0,0.00,21.394898819997163
1.0,0.00,20.135804761650288
1.0,0.00,20.180427783328476
1.0,0.00,20.112412353349583
1.0,0.00,20.13061575151375
1.0,0.00,20.179599565016552
1.0,0.00,20.15399377245531
1.0,0.00,20.142649947304008
1.0,0.00,20.20934868419538
1.0,0.00,20.156137215952864
1.0,0.00,20.153352814775744
0.1,0.00,20.023801290331562
0.1,0.00,20.02841266394489
0.1,0.00,20.123297525593433
0.1,0.00,20.074539938874395
0.1,0.00,20.005103229937568
0.1,0.00,20.054226592930874
0.1,0.00,20.13547950685828
0.1,0.00,20.036477926362625
0.1,0.00,20.04253723969998
0.1,0.00,20.07381584102917
0.01,0.00,20.1299164904683
0.01,0.00,20.010323351013906
0.01,0.00,20.10971324581006
0.01,0.00,20.095970083597564
0.01,0.00,20.076051318972134
0.01,0.00,20.074749754927726
0.01,0.00,20.09148557016921
0.01,0.00,20.04516701923576
0.01,0.00,20.095503192765815
0.01,0.00,20.12834266087961
10000.0,0.62,94.61505361066928
10000.0,0.62,94.53688215966483
10000.0,0.62,94.41595361269655
10000.0,0.62,95.33013329334764
10000.0,0.62,94.98537513260659
10000.0,0.62,94.9620224505912
10000.0,0.62,95.40500214030425
10000.0,0.62,94.17617701953614
10000.0,0.62,94.85861730956174
10000.0,0.62,94.46726162690685
1000.0,0.62,81.81639428154703
1000.0,0.62,81.63986206222663
1000.0,0.62,81.70649921663036
1000.0,0.62,82.10674484184534
1000.0,0.62,81.38348734651638
1000.0,0.62,81.78154973566801
1000.0,0.62,81.966894273624
1000.0,0.62,81.56384069241358
1000.0,0.62,81.39109762934757
1000.0,0.62,81.5689191661573
100.0,0.62,79.96298615000877
100.0,0.62,79.8544263344784
100.0,0.62,80.10402937490649
100.0,0.62,79.84764597350295
100.0,0.62,80.21867520993253
100.0,0.62,80.17030692818649
100.0,0.62,79.55266065792992
100.0,0.62,80.40775706928119
100.0,0.62,80.1987958663853
100.0,0.62,79.87717628715724
10.0,0.62,80.43544273397747
10.0,0.62,80.11752841708109
10.0,0.62,80.04530226193583
10.0,0.62,79.82738551186236
10.0,0.62,79.85021223143524
10.0,0.62,80.32821849724236
10.0,0.62,79.75476292521591
10.0,0.62,80.11829539270764
10.0,0.62,80.00217184177471
10.0,0.62,80.34807831949234
1.0,0.62,80.19606001849455
1.0,0.62,80.0631894920695
1.0,0.62,80.00637159923046
1.0,0.62,79.7547399853898
1.0,0.62,79.95619658216981
1.0,0.62,80.16603338932626
1.0,0.62,80.0594859357534
1.0,0.62,79.63039862682217
1.0,0.62,79.88716300550058
1.0,0.62,79.83395597718459
0.1,0.62,79.8707900441388
0.1,0.62,79.66087579527212
0.1,0.62,79.88090468328188
0.1,0.62,79.65573777486178
0.1,0.62,80.22337415032388
0.1,0.62,79.82668656273728
0.1,0.62,79.55140157583529
0.1,0.62,79.87606826345328
0.1,0.62,80.23827139726585
0.1,0.62,80.04617384787484
0.01,0.62,80.02995345920283
0.01,0.62,80.10288856581623
0.01,0.62,79.95442333368794
0.01,0.62,80.18267132403896
0.01,0.62,79.7078703978446
0.01,0.62,79.78164821653421
0.01,0.62,80.04145207682265
0.01,0.62,80.08866177551174
0.01,0.62,80.19074803970585
0.01,0.62,80.35375487537819
10000.0,0.50,92.8808272193731
10000.0,0.50,92.40566340971476
10000.0,0.50,93.061828054714
10000.0,0.50,92.3282894320467
10000.0,0.50,92.89942012568142
10000.0,0.50,92.82988236884675
10000.0,0.50,92.73361639018874
10000.0,0.50,92.75582029695865
10000.0,0.50,92.6142238542981
10000.0,0.50,92.56583417280056
1000.0,0.50,69.97862968911696
1000.0,0.50,70.40128339739331
1000.0,0.50,69.96522965711502
1000.0,0.50,70.30428406074158
1000.0,0.50,70.29396802033023
1000.0,0.50,70.10314955309785
1000.0,0.50,69.89625991399589
1000.0,0.50,70.11300818217336
1000.0,0.50,70.03812272577963
1000.0,0.50,70.35958131144722
100.0,0.50,62.22704956551735
100.0,0.50,61.52813366686708
100.0,0.50,62.01120234972192
100.0,0.50,62.20105514301092
100.0,0.50,61.86026166611316
100.0,0.50,62.07395658189937
100.0,0.50,62.05959727252321
100.0,0.50,62.25495693011436
100.0,0.50,61.895824752627874
100.0,0.50,62.27998456896234
10.0,0.50,61.84266430888088
10.0,0.50,62.22234537853135
10.0,0.50,62.15405890131485
10.0,0.50,62.17538448778731
10.0,0.50,61.94554919093612
10.0,0.50,62.04686785800373
10.0,0.50,62.23647269115433
10.0,0.50,62.01026403150852
10.0,0.50,62.051790607673965
10.0,0.50,62.19009975228082
1.0,0.50,61.736243123964705
1.0,0.50,62.085538582801355
1.0,0.50,61.8232829531279
1.0,0.50,62.066880376657885
1.0,0.50,62.00813666765369
1.0,0.50,61.85347812014509
1.0,0.50,61.92822083857862
1.0,0.50,62.55729552587209
1.0,0.50,62.04373787451388
1.0,0.50,62.053904380114766
0.1,0.50,61.9909458774478
0.1,0.50,62.10523206551368
0.1,0.50,62.32434167681693
0.1,0.50,62.19231149884041
0.1,0.50,61.711381558315935
0.1,0.50,61.93763053610461
0.1,0.50,62.4163876488533
0.1,0.50,61.90666512697632
0.1,0.50,62.02800946125164
0.1,0.50,62.150916590318275
0.01,0.50,62.29150416446105
0.01,0.50,62.10406078774788
0.01,0.50,61.9272720394581
0.01,0.50,61.39205120833291
0.01,0.50,61.63834451795863
0.01,0.50,61.80852303294175
0.01,0.50,61.975908057243565
0.01,0.50,61.83674282301334
0.01,0.50,62.24906805470333
0.01,0.50,62.23098909141483


==> datastore/inefficiency/meas/three-nodes.csv <==
hlambda,hpd_gini,optimal_efficiency
1000.0,0.00,100.02887029642915
1000.0,0.00,99.77202010764657
1000.0,0.00,99.15591404741882
1000.0,0.00,99.6899947405891
1000.0,0.00,100.33313395157899
1000.0,0.00,100.12901490604969
1000.0,0.00,100.14741005455691
1000.0,0.00,100.39235017042816
1000.0,0.00,99.30035594776821
1000.0,0.00,100.24432308325477
100.0,0.00,99.98207682234465
100.0,0.00,98.74072673853492
100.0,0.00,99.58221839864838
100.0,0.00,99.11431401660003
100.0,0.00,99.84639422092415
100.0,0.00,99.15719747751753
100.0,0.00,98.86983265651989
100.0,0.00,99.3422063879966
100.0,0.00,99.36857353589124
100.0,0.00,99.339523663532
10.0,0.00,93.95229056673065
10.0,0.00,93.98733975696612
10.0,0.00,93.529285223999
10.0,0.00,93.99856867424646
10.0,0.00,94.2977275596479
10.0,0.00,94.18102602724277
10.0,0.00,93.64537475985867
10.0,0.00,94.19453320498806
10.0,0.00,93.84047252381171
10.0,0.00,94.16527792158377
1.0,0.00,66.82544232178601
1.0,0.00,66.92482439206154
1.0,0.00,66.78632030894745
1.0,0.00,66.77912541090878
1.0,0.00,66.76638011462606
1.0,0.00,66.67672927717241
1.0,0.00,66.81942010876845
1.0,0.00,67.04382296030107
1.0,0.00,66.95619729698183
1.0,0.00,66.84480268848276
0.1,0.00,39.86011710632179
0.1,0.00,40.036635526154555
0.1,0.00,40.01343773418793
0.1,0.00,40.00628036136262
0.1,0.00,39.94331024611576
0.1,0.00,39.72756548650057
0.1,0.00,40.00579254960593
0.1,0.00,39.98600835284425
0.1,0.00,40.022082050045285
0.1,0.00,40.122528288330905
0.01,0.00,34.17994415166991
0.01,0.00,34.08902426285253
0.01,0.00,34.081232204398425
0.01,0.00,34.09538890508703
0.01,0.00,34.16980813878796
0.01,0.00,34.076204165063466
0.01,0.00,34.224792688782124
0.01,0.00,34.048852686024766
0.01,0.00,34.03290865700608
0.01,0.00,34.148202113481204
1000.0,0.07,100.82110522063405
1000.0,0.07,99.68504580580944
1000.0,0.07,100.12614582699094
1000.0,0.07,99.9871954216957
1000.0,0.07,99.09218638356604
1000.0,0.07,99.60622964781588
1000.0,0.07,100.27502902689646
1000.0,0.07,100.3747477065804
1000.0,0.07,100.10787229349137
1000.0,0.07,99.92047241416967
100.0,0.07,99.31677238247211
100.0,0.07,98.77860945673066
100.0,0.07,99.05394281389675
100.0,0.07,99.04325734987182
100.0,0.07,99.11987361396135
100.0,0.07,99.22155971643451
100.0,0.07,99.53093904653923
100.0,0.07,99.65118403017192
100.0,0.07,100.1503218181498
100.0,0.07,99.37864317391156
10.0,0.07,93.97120326043435
10.0,0.07,93.75427771989855
10.0,0.07,94.36727981800777
10.0,0.07,93.86611251327452
10.0,0.07,93.79755269139429
10.0,0.07,93.93952185494105
10.0,0.07,94.08223370463597
10.0,0.07,93.93318648896943
10.0,0.07,93.99383850709611
10.0,0.07,94.04298032841419
1.0,0.07,67.04263812875777
1.0,0.07,67.3549648300341
1.0,0.07,67.24715776922167
1.0,0.07,67.01288262217804
1.0,0.07,67.42525500022495
1.0,0.07,67.31520907229392
1.0,0.07,66.90655481656702
1.0,0.07,67.07603973032707
1.0,0.07,67.32356533964423
1.0,0.07,67.56410154124211
0.1,0.07,41.97216303276706
0.1,0.07,42.09777357236219
0.1,0.07,41.88365791437277
0.1,0.07,41.942442968664885
0.1,0.07,41.9378591116241
0.1,0.07,42.02418146383392
0.1,0.07,41.908797327827806
0.1,0.07,42.00088977808739
0.1,0.07,42.11081783384805
0.1,0.07,41.984330352088215
0.01,0.07,39.86871952087951
0.01,0.07,40.023001581626595
0.01,0.07,40.06246404671418
0.01,0.07,39.89791904768264
0.01,0.07,39.95318592088293
0.01,0.07,40.11266161419515
0.01,0.07,40.07988064777254
0.01,0.07,40.06236585258288
0.01,0.07,39.968469320593684
0.01,0.07,39.89509664304096
1000.0,0.27,100.0348518438118
1000.0,0.27,99.5469347180552
1000.0,0.27,100.26419766646526
1000.0,0.27,99.96130567935205
1000.0,0.27,99.61981224526055
1000.0,0.27,100.22539560442698
1000.0,0.27,100.3053119433154
1000.0,0.27,99.83913961153074
1000.0,0.27,100.02692512936777
1000.0,0.27,99.65483774581655
100.0,0.27,99.33298699616144
100.0,0.27,99.72241943382771
100.0,0.27,99.08161264860615
100.0,0.27,99.18998974344834
100.0,0.27,99.45112012730026
100.0,0.27,99.24520627392813
100.0,0.27,98.92221017323001
100.0,0.27,99.62003019961647
100.0,0.27,99.56972365937538
100.0,0.27,99.81250679820435
10.0,0.27,94.53996128778165
10.0,0.27,94.82220809100376
10.0,0.27,94.89837074350004
10.0,0.27,95.1903893939279
10.0,0.27,95.0723354662467
10.0,0.27,94.98139157573985
10.0,0.27,94.86359065224248
10.0,0.27,94.91932810218611
10.0,0.27,94.61319711955292
10.0,0.27,94.98169359039801
1.0,0.27,72.78554183114449
1.0,0.27,72.89403916034844
1.0,0.27,72.8867295581178
1.0,0.27,72.76998018949689
1.0,0.27,72.82394489751901
1.0,0.27,72.99713416393175
1.0,0.27,72.73786320357762
1.0,0.27,73.05398503399752
1.0,0.27,73.05319326465994
1.0,0.27,72.84985869608016
0.1,0.27,59.66449522973324
0.1,0.27,60.2854292326954
0.1,0.27,59.946253875179224
0.1,0.27,60.114529577314876
0.1,0.27,60.163557909132734
0.1,0.27,59.72333049857206
0.1,0.27,60.00018649757354
0.1,0.27,59.875388957857226
0.1,0.27,60.174692700704234
0.1,0.27,59.86582261225387
0.01,0.27,60.14241279054373
0.01,0.27,59.959529447222536
0.01,0.27,60.07300610492787
0.01,0.27,59.93529134062873
0.01,0.27,59.74454683351497
0.01,0.27,59.85583261022818
0.01,0.27,60.10338707294809
0.01,0.27,59.96308690543653
0.01,0.27,60.37529642348345
0.01,0.27,60.0938542620716
1000.0,0.47,100.02059867477308
1000.0,0.47,100.33566528867743
1000.0,0.47,100.01812952793712
1000.0,0.47,100.36200806149904
1000.0,0.47,100.7044549959573
1000.0,0.47,100.0120696164882
1000.0,0.47,100.09905180152417
1000.0,0.47,99.94458243855074
1000.0,0.47,99.8984182119245
1000.0,0.47,99.62913058351619
100.0,0.47,99.47327607205507
100.0,0.47,100.02744878118462
100.0,0.47,100.0162144626441
100.0,0.47,99.17818143668012
100.0,0.47,99.93949748085788
100.0,0.47,99.32384596117654
100.0,0.47,98.82949490380946
100.0,0.47,100.0312935181122
100.0,0.47,99.88821413844073
100.0,0.47,99.53452374971732
10.0,0.47,96.56076860319219
10.0,0.47,97.03781619539215
10.0,0.47,96.60970723490466
10.0,0.47,96.79048363546953
10.0,0.47,97.16119331813874
10.0,0.47,97.34605980503683
10.0,0.47,96.89144951712812
10.0,0.47,97.09317592071616
10.0,0.47,96.53232141293519
10.0,0.47,97.1922103962557
1.0,0.47,84.37928453902181
1.0,0.47,83.96071460819283
1.0,0.47,84.36396468578967
1.0,0.47,84.20388964456126
1.0,0.47,84.1094704135005
1.0,0.47,84.64411780289342
1.0,0.47,83.91263306866878
1.0,0.47,84.33674460175448
1.0,0.47,84.40158983863567
1.0,0.47,84.3444850199281
0.1,0.47,79.56696206839388
0.1,0.47,79.5464307181946
0.1,0.47,80.25691188453371
0.1,0.47,80.04021377026935
0.1,0.47,80.04938093101342
0.1,0.47,80.0361639276785
0.1,0.47,79.884055377429
0.1,0.47,80.09852215893719
0.1,0.47,79.85015528086934
0.1,0.47,79.5516154246169
0.01,0.47,80.58886775246354
0.01,0.47,79.75619097209393
0.01,0.47,80.11350452605167
0.01,0.47,79.39317187285513
0.01,0.47,79.84943349708344
0.01,0.47,80.26887815058365
0.01,0.47,79.85595505165085
0.01,0.47,80.07056086171742
0.01,0.47,80.39555519854461
0.01,0.47,80.02464857989692


==> datastore/inefficiency/meas/two-nodes.csv <==
hlambda,hpd_gini,optimal_efficiency
1000.0,0.00,99.59581953511588
1000.0,0.00,100.41543652192932
1000.0,0.00,99.69472722235908
1000.0,0.00,99.39788142911125
1000.0,0.00,99.67544888387162
1000.0,0.00,99.88761499760265
1000.0,0.00,99.62192381707004
1000.0,0.00,100.00842726180032
1000.0,0.00,99.88164278558982
1000.0,0.00,100.00841130875064
100.0,0.00,99.77462880318355
100.0,0.00,99.77044496446396
100.0,0.00,99.11917860409676
100.0,0.00,99.50187724756199
100.0,0.00,99.70407146341327
100.0,0.00,99.70174248694471
100.0,0.00,100.04577580619649
100.0,0.00,99.19054438914907
100.0,0.00,99.01628380252481
100.0,0.00,99.90766793546516
10.0,0.00,95.60909742310115
10.0,0.00,95.8253355901712
10.0,0.00,95.89510195989061
10.0,0.00,94.7078635772886
10.0,0.00,95.17874284803617
10.0,0.00,95.22762842543969
10.0,0.00,95.54692161578268
10.0,0.00,95.32502090303143
10.0,0.00,95.51492119501856
10.0,0.00,95.22078835635372
1.0,0.00,75.11370814271159
1.0,0.00,74.69363219591719
1.0,0.00,75.19928270378988
1.0,0.00,74.79628325446616
1.0,0.00,74.96024843419366
1.0,0.00,74.9451891300859
1.0,0.00,75.0860089416965
1.0,0.00,75.34053810442495
1.0,0.00,75.33035020800874
1.0,0.00,74.77363791903659
0.1,0.00,54.54602218190958
0.1,0.00,54.64764093217052
0.1,0.00,54.36197360102308
0.1,0.00,54.54518969781298
0.1,0.00,54.63198746166893
0.1,0.00,54.48272091559814
0.1,0.00,54.39955622408094
0.1,0.00,54.556448601851095
0.1,0.00,54.69363550288032
0.1,0.00,54.63045071998454
0.01,0.00,50.45945385107711
0.01,0.00,50.674697448236515
0.01,0.00,50.34294557029142
0.01,0.00,50.515119694505486
0.01,0.00,50.58796364792091
0.01,0.00,50.52662923892369
0.01,0.00,50.76166523636948
0.01,0.00,50.6257089942739
0.01,0.00,50.34156220747333
0.01,0.00,50.488875053352636
1000.0,0.10,99.35953461380915
1000.0,0.10,99.67861230079768
1000.0,0.10,100.33529351340664
1000.0,0.10,100.03505238838011
1000.0,0.10,100.54050342356919
1000.0,0.10,99.81032745674561
1000.0,0.10,99.91190791515247
1000.0,0.10,99.04599465803217
1000.0,0.10,99.72396384804382
1000.0,0.10,100.25895081331015
100.0,0.10,99.75235184806111
100.0,0.10,99.1870241476758
100.0,0.10,100.22017898514852
100.0,0.10,99.84730705697584
100.0,0.10,99.88662850121437
100.0,0.10,100.01323331803593
100.0,0.10,99.64412073745677
100.0,0.10,99.3939085830654
100.0,0.10,99.29985817516496
100.0,0.10,99.33768209203697
10.0,0.10,96.02454461952765
10.0,0.10,95.8573575466207
10.0,0.10,96.15789813009674
10.0,0.10,95.23383000554465
10.0,0.10,95.805014071975
10.0,0.10,95.78512012370146
10.0,0.10,95.70756017102349
10.0,0.10,95.62083297852274
10.0,0.10,95.38046353730893
10.0,0.10,95.59054402834694
1.0,0.10,76.26244207897487
1.0,0.10,76.33438394922617
1.0,0.10,76.25849867606051
1.0,0.10,76.35029529460529
1.0,0.10,76.10838094706308
1.0,0.10,76.18639023676356
1.0,0.10,75.61168663718433
1.0,0.10,75.65780337319026
1.0,0.10,75.93972529935797
1.0,0.10,76.40775023027896
0.1,0.10,60.22123190638611
0.1,0.10,60.3078993586229
0.1,0.10,60.317318265217914
0.1,0.10,60.2691860327527
0.1,0.10,60.094905670312706
0.1,0.10,60.40281218849237
0.1,0.10,59.899143653730036
0.1,0.10,59.97330098993877
0.1,0.10,60.083288524412225
0.1,0.10,60.08730895404922
0.01,0.10,60.17512453847117
0.01,0.10,60.026019973440015
0.01,0.10,59.97755660184784
0.01,0.10,60.13279658154001
0.01,0.10,60.1740413916656
0.01,0.10,60.00285332935347
0.01,0.10,59.87688815183741
0.01,0.10,60.15946246569761
0.01,0.10,60.17408107270737
0.01,0.10,60.15767062145755
1000.0,0.20,100.46136870384024
1000.0,0.20,99.44522906025387
1000.0,0.20,100.27855105822859
1000.0,0.20,100.24946030949357
1000.0,0.20,99.90891503348767
1000.0,0.20,99.58300107246669
1000.0,0.20,100.1801426288325
1000.0,0.20,99.87755574893862
1000.0,0.20,99.64976409366871
1000.0,0.20,99.76255388145431
100.0,0.20,99.80709697877917
100.0,0.20,99.3266056818083
100.0,0.20,99.31158372825355
100.0,0.20,99.42120213676479
100.0,0.20,99.86987232991885
100.0,0.20,99.32195551771325
100.0,0.20,99.53596420410463
100.0,0.20,99.72594251087921
100.0,0.20,99.72049573737254
100.0,0.20,99.5269744427829
10.0,0.20,96.53658179907237
10.0,0.20,95.9970474579853
10.0,0.20,96.5253262104953
10.0,0.20,96.49155118013326
10.0,0.20,95.8697404008576
10.0,0.20,95.98072284776869
10.0,0.20,96.08886948858719
10.0,0.20,96.45038994589721
10.0,0.20,96.04344482580389
10.0,0.20,96.60593135594674
1.0,0.20,79.10107601803634
1.0,0.20,80.07837660848156
1.0,0.20,79.3940561708867
1.0,0.20,79.51103931835979
1.0,0.20,79.15616852593837
1.0,0.20,79.65922808532754
1.0,0.20,79.2526465093159
1.0,0.20,79.63425418395782
1.0,0.20,79.76945527382308
1.0,0.20,79.60384638987492
0.1,0.20,70.13071777360021
0.1,0.20,70.01095668306603
0.1,0.20,70.07614265620343
0.1,0.20,70.14448980771813
0.1,0.20,70.36615739333472
0.1,0.20,69.79574705532988
0.1,0.20,70.58001687786351
0.1,0.20,70.1081265130079
0.1,0.20,69.83755505701403
0.1,0.20,70.07110744622858
0.01,0.20,70.07648677629442
0.01,0.20,70.10402259938357
0.01,0.20,70.06824011769261
0.01,0.20,69.87457681495977
0.01,0.20,70.08940099026265
0.01,0.20,69.70139804180201
0.01,0.20,69.78477057519692
0.01,0.20,69.79588173861151
0.01,0.20,69.84151253953117
0.01,0.20,69.80983408326215
1000.0,0.30,99.94349995746875
1000.0,0.30,99.40670940163687
1000.0,0.30,99.87636793184397
1000.0,0.30,100.2779086260992
1000.0,0.30,99.7995982740634
1000.0,0.30,99.9088292204861
1000.0,0.30,99.65331130852093
1000.0,0.30,100.02418568578146
1000.0,0.30,100.23923794494355
1000.0,0.30,100.5348492237778
100.0,0.30,100.35128242368296
100.0,0.30,99.28480013267806
100.0,0.30,99.38429351925528
100.0,0.30,99.66283659626377
100.0,0.30,99.27721454162094
100.0,0.30,99.50487452957108
100.0,0.30,99.75048440868271
100.0,0.30,99.67071640273555
100.0,0.30,99.63152149946477
100.0,0.30,99.19534385172798
10.0,0.30,97.2855278311683
10.0,0.30,97.57522850235196
10.0,0.30,97.14418140931662
10.0,0.30,97.1144109708057
10.0,0.30,97.02195347311523
10.0,0.30,96.99153930521761
10.0,0.30,96.97461489693603
10.0,0.30,97.36578363444696
10.0,0.30,96.86907615280396
10.0,0.30,96.94546644345718
1.0,0.30,85.14008343964937
1.0,0.30,84.56739474296762
1.0,0.30,84.77873179519818
1.0,0.30,84.77870771054961
1.0,0.30,85.06633305683138
1.0,0.30,85.43443271529998
1.0,0.30,84.99478558549404
1.0,0.30,84.72573915502288
1.0,0.30,84.86486986940395
1.0,0.30,84.88305724345757
0.1,0.30,79.8516996444511
0.1,0.30,79.85934605303119
0.1,0.30,80.03907766763264
0.1,0.30,79.88480395206118
0.1,0.30,80.29415719770631
0.1,0.30,80.10724837203125
0.1,0.30,79.60993967520554
0.1,0.30,80.10698970424338
0.1,0.30,80.25469782616253
0.1,0.30,80.407943604865
0.01,0.30,79.99513834011778
0.01,0.30,79.56364804896536
0.01,0.30,80.43652218779029
0.01,0.30,80.6289659879553
0.01,0.30,80.03729911644577
0.01,0.30,79.93917577790558
0.01,0.30,80.31826901874379
0.01,0.30,80.4402660591839
0.01,0.30,80.29697208228127
0.01,0.30,79.90004520245942
1000.0,0.40,99.70422863382777
1000.0,0.40,98.89683751996046
1000.0,0.40,100.18466579683492
1000.0,0.40,99.65607445756048
1000.0,0.40,100.5416173386373
1000.0,0.40,99.9881552342093
1000.0,0.40,99.91927124181653
1000.0,0.40,100.17030728557974
1000.0,0.40,99.98426878730831
1000.0,0.40,100.20147784635547
100.0,0.40,99.21873264304202
100.0,0.40,99.84127230683926
100.0,0.40,99.79440225819053
100.0,0.40,100.26982447563083
100.0,0.40,99.03564803584146
100.0,0.40,99.64593689876963
100.0,0.40,99.90813478944152
100.0,0.40,99.25398135690386
100.0,0.40,100.24157492309168
100.0,0.40,99.66314198411655
10.0,0.40,98.43711869665901
10.0,0.40,98.21690201521048
10.0,0.40,98.05932782389895
10.0,0.40,98.61036134830177
10.0,0.40,98.15126650072288
10.0,0.40,97.85466383721612
10.0,0.40,98.58024025063854
10.0,0.40,98.0508289066031
10.0,0.40,98.57681357908568
10.0,0.40,98.23352647315457
1.0,0.40,91.96534909743241
1.0,0.40,92.01170560584315
1.0,0.40,92.0151513582316
1.0,0.40,91.88135092041786
1.0,0.40,92.17738070306585
1.0,0.40,92.48101597589891
1.0,0.40,92.43654640919237
1.0,0.40,92.14093026688555
1.0,0.40,92.17570876521097
1.0,0.40,91.73151706092443
0.1,0.40,90.19682216871537
0.1,0.40,89.87474477026126
0.1,0.40,90.342527659032
0.1,0.40,89.87396626876524
0.1,0.40,90.0795651868389
0.1,0.40,89.79498310255562
0.1,0.40,89.88657188852797
0.1,0.40,89.98518277321931
0.1,0.40,89.8833681881027
0.1,0.40,90.11046220508639
0.01,0.40,89.83348112634505
0.01,0.40,89.98057991077138
0.01,0.40,89.78792217733185
0.01,0.40,89.89884678145175
0.01,0.40,89.86111767009808
0.01,0.40,89.13347560136313
0.01,0.40,90.54196333559561
0.01,0.40,89.7857621735446
0.01,0.40,90.23815678828072
0.01,0.40,89.99461812287315


==> datastore/inequality/meas/cspeed-nodes.csv <==
hlambda,global_hpd_gini,inequality,pos,id,hpd,efficiency,weighted_efficiency,global_hpd
0.01,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p2,MOSCOW-NA-RU,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p4,SICHUAN-NA-CN,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p2,MOSCOW-NA-RU,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p2,MOSCOW-NA-RU,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p5,WASHINGTON-DC-US,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p2,MOSCOW-NA-RU,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p2,MOSCOW-NA-RU,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p2,MOSCOW-NA-RU,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p5,WASHINGTON-DC-US,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p2,MOSCOW-NA-RU,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p2,MOSCOW-NA-RU,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p5,WASHINGTON-DC-US,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p2,MOSCOW-NA-RU,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p5,WASHINGTON-DC-US,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p2,MOSCOW-NA-RU,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p5,WASHINGTON-DC-US,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p2,MOSCOW-NA-RU,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p4,SICHUAN-NA-CN,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p2,MOSCOW-NA-RU,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p4,SICHUAN-NA-CN,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p2,MOSCOW-NA-RU,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p4,SICHUAN-NA-CN,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p2,MOSCOW-NA-RU,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p1,LINTHAL-NA-CH,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p2,MOSCOW-NA-RU,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p2,MOSCOW-NA-RU,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p2,MOSCOW-NA-RU,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p5,WASHINGTON-DC-US,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p1,LINTHAL-NA-CH,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p2,MOSCOW-NA-RU,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p2,MOSCOW-NA-RU,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p4,SICHUAN-NA-CN,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p2,MOSCOW-NA-RU,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.566221662216622,p1,LINTHAL-NA-CH,0.2,17.7253830859759,88.26,0.2;0.2;0.2;0.2;0.2
1,0,0.566221662216622,p2,MOSCOW-NA-RU,0.2,23.2506732044532,115.7,0.2;0.2;0.2;0.2;0.2
1,0,0.566221662216622,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.566221662216622,p4,SICHUAN-NA-CN,0.2,59.4083944572099,296.035,0.2;0.2;0.2;0.2;0.2
1,0,0.566221662216622,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.600778007780078,p1,LINTHAL-NA-CH,0.2,22.3336537975004,110.345,0.2;0.2;0.2;0.2;0.2
1,0,0.600778007780078,p2,MOSCOW-NA-RU,0.2,64.3535214521784,320.31,0.2;0.2;0.2;0.2;0.2
1,0,0.600778007780078,p3,REYKJAVÍK-NA-IS,0.2,13.982516812696,69.34,0.2;0.2;0.2;0.2;0.2
1,0,0.600778007780078,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.600778007780078,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.427308273082731,p1,LINTHAL-NA-CH,0.2,15.2949141581027,75.68,0.2;0.2;0.2;0.2;0.2
1,0,0.427308273082731,p2,MOSCOW-NA-RU,0.2,19.2387978031332,94.93,0.2;0.2;0.2;0.2;0.2
1,0,0.427308273082731,p3,REYKJAVÍK-NA-IS,0.2,51.5898107128474,256.195,0.2;0.2;0.2;0.2;0.2
1,0,0.427308273082731,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.427308273082731,p5,WASHINGTON-DC-US,0.2,14.7454946560425,73.19,0.2;0.2;0.2;0.2;0.2
1,0,0.406980069800698,p1,LINTHAL-NA-CH,0.2,27.5341553488184,136.44,0.2;0.2;0.2;0.2;0.2
1,0,0.406980069800698,p2,MOSCOW-NA-RU,0.2,43.290866642515,215.095,0.2;0.2;0.2;0.2;0.2
1,0,0.406980069800698,p3,REYKJAVÍK-NA-IS,0.2,11.661766482742,57.91,0.2;0.2;0.2;0.2;0.2
1,0,0.406980069800698,p4,SICHUAN-NA-CN,0.2,18.2459321948516,90.55,0.2;0.2;0.2;0.2;0.2
1,0,0.406980069800698,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.334587345873459,p1,LINTHAL-NA-CH,0.2,13.9230164013799,69.015,0.2;0.2;0.2;0.2;0.2
1,0,0.334587345873459,p2,MOSCOW-NA-RU,0.2,35.1014197761006,174.175,0.2;0.2;0.2;0.2;0.2
1,0,0.334587345873459,p3,REYKJAVÍK-NA-IS,0.2,27.9475235671097,138.895,0.2;0.2;0.2;0.2;0.2
1,0,0.334587345873459,p4,SICHUAN-NA-CN,0.2,23.7570897514683,117.91,0.2;0.2;0.2;0.2;0.2
1,0,0.334587345873459,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.52860128601286,p1,LINTHAL-NA-CH,0.2,32.467114202035,161.295,0.2;0.2;0.2;0.2;0.2
1,0,0.52860128601286,p2,MOSCOW-NA-RU,0.2,50.1717764294611,249.725,0.2;0.2;0.2;0.2;0.2
1,0,0.52860128601286,p3,REYKJAVÍK-NA-IS,0.2,17.9524429244474,88.975,0.2;0.2;0.2;0.2;0.2
1,0,0.52860128601286,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.52860128601286,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.384555845558456,p1,LINTHAL-NA-CH,0.2,31.6875868877561,157.275,0.2;0.2;0.2;0.2;0.2
1,0,0.384555845558456,p2,MOSCOW-NA-RU,0.2,19.4621115755043,96.39,0.2;0.2;0.2;0.2;0.2
1,0,0.384555845558456,p3,REYKJAVÍK-NA-IS,0.2,38.2438228719869,189.915,0.2;0.2;0.2;0.2;0.2
1,0,0.384555845558456,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.384555845558456,p5,WASHINGTON-DC-US,0.2,11.3432325649197,56.415,0.2;0.2;0.2;0.2;0.2
1,0,0.57660176601766,p1,LINTHAL-NA-CH,0.2,33.8796986406512,167.735,0.2;0.2;0.2;0.2;0.2
1,0,0.57660176601766,p2,MOSCOW-NA-RU,0.2,55.6594468376344,276.505,0.2;0.2;0.2;0.2;0.2
1,0,0.57660176601766,p3,REYKJAVÍK-NA-IS,0.2,11.2948969876223,55.755,0.2;0.2;0.2;0.2;0.2
1,0,0.57660176601766,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.57660176601766,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.570041700417004,p1,LINTHAL-NA-CH,0.2,54.1336922026273,269.51,0.2;0.2;0.2;0.2;0.2
1,0,0.570041700417004,p2,MOSCOW-NA-RU,0.2,34.9014954192101,173.525,0.2;0.2;0.2;0.2;0.2
1,0,0.570041700417004,p3,REYKJAVÍK-NA-IS,0.2,11.4478655840502,56.96,0.2;0.2;0.2;0.2;0.2
1,0,0.570041700417004,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.570041700417004,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.411956119561195,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.411956119561195,p2,MOSCOW-NA-RU,0.2,35.194768724676,175.46,0.2;0.2;0.2;0.2;0.2
1,0,0.411956119561195,p3,REYKJAVÍK-NA-IS,0.2,32.9420270935219,164.02,0.2;0.2;0.2;0.2;0.2
1,0,0.411956119561195,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.411956119561195,p5,WASHINGTON-DC-US,0.2,32.1460757414936,160.515,0.2;0.2;0.2;0.2;0.2
10,0,0.381947819478195,p1,LINTHAL-NA-CH,0.2,40.5280661734922,190.105,0.2;0.2;0.2;0.2;0.2
10,0,0.381947819478195,p2,MOSCOW-NA-RU,0.2,32.1898410866382,150.605,0.2;0.2;0.2;0.2;0.2
10,0,0.381947819478195,p3,REYKJAVÍK-NA-IS,0.2,24.2663040568755,113.32,0.2;0.2;0.2;0.2;0.2
10,0,0.381947819478195,p4,SICHUAN-NA-CN,0.2,1.58562254917674,7.42,0.2;0.2;0.2;0.2;0.2
10,0,0.381947819478195,p5,WASHINGTON-DC-US,0.2,8.20857380156313,38.545,0.2;0.2;0.2;0.2;0.2
10,0,0.33479534795348,p1,LINTHAL-NA-CH,0.2,36.3470387888235,170.215,0.2;0.2;0.2;0.2;0.2
10,0,0.33479534795348,p2,MOSCOW-NA-RU,0.2,31.0007902099396,145.155,0.2;0.2;0.2;0.2;0.2
10,0,0.33479534795348,p3,REYKJAVÍK-NA-IS,0.2,28.4593628261914,133.325,0.2;0.2;0.2;0.2;0.2
10,0,0.33479534795348,p4,SICHUAN-NA-CN,0.2,3.37370242214533,15.795,0.2;0.2;0.2;0.2;0.2
10,0,0.33479534795348,p5,WASHINGTON-DC-US,0.2,7.5548982892161,35.505,0.2;0.2;0.2;0.2;0.2
10,0,0.33919539195392,p1,LINTHAL-NA-CH,0.2,37.0755119453925,173.81,0.2;0.2;0.2;0.2;0.2
10,0,0.33919539195392,p2,MOSCOW-NA-RU,0.2,31.5509911222009,147.31,0.2;0.2;0.2;0.2;0.2
10,0,0.33919539195392,p3,REYKJAVÍK-NA-IS,0.2,26.8311191389759,125.52,0.2;0.2;0.2;0.2;0.2
10,0,0.33919539195392,p4,SICHUAN-NA-CN,0.2,3.77429359432514,17.585,0.2;0.2;0.2;0.2;0.2
10,0,0.33919539195392,p5,WASHINGTON-DC-US,0.2,7.64014225146043,35.77,0.2;0.2;0.2;0.2;0.2
10,0,0.350419504195042,p1,LINTHAL-NA-CH,0.2,36.9761638413217,171.88,0.2;0.2;0.2;0.2;0.2
10,0,0.350419504195042,p2,MOSCOW-NA-RU,0.2,32.5896431354548,152.645,0.2;0.2;0.2;0.2;0.2
10,0,0.350419504195042,p3,REYKJAVÍK-NA-IS,0.2,28.2721786038562,132.335,0.2;0.2;0.2;0.2;0.2
10,0,0.350419504195042,p4,SICHUAN-NA-CN,0.2,3.24913977692791,15.25,0.2;0.2;0.2;0.2;0.2
10,0,0.350419504195042,p5,WASHINGTON-DC-US,0.2,6.00284158181388,27.885,0.2;0.2;0.2;0.2;0.2
10,0,0.351223512235122,p1,LINTHAL-NA-CH,0.2,34.8882430873114,163.27,0.2;0.2;0.2;0.2;0.2
10,0,0.351223512235122,p2,MOSCOW-NA-RU,0.2,35.8277948193592,168.19,0.2;0.2;0.2;0.2;0.2
10,0,0.351223512235122,p3,REYKJAVÍK-NA-IS,0.2,26.8558670731184,125.1,0.2;0.2;0.2;0.2;0.2
10,0,0.351223512235122,p4,SICHUAN-NA-CN,0.2,3.68690280860921,17.19,0.2;0.2;0.2;0.2;0.2
10,0,0.351223512235122,p5,WASHINGTON-DC-US,0.2,5.62208131613898,26.245,0.2;0.2;0.2;0.2;0.2
10,0,0.343759437594376,p1,LINTHAL-NA-CH,0.2,39.0467138005425,182.805,0.2;0.2;0.2;0.2;0.2
10,0,0.343759437594376,p2,MOSCOW-NA-RU,0.2,32.0660748977642,149.375,0.2;0.2;0.2;0.2;0.2
10,0,0.343759437594376,p3,REYKJAVÍK-NA-IS,0.2,23.7276162137284,110.84,0.2;0.2;0.2;0.2;0.2
10,0,0.343759437594376,p4,SICHUAN-NA-CN,0.2,6.0743553438881,28.315,0.2;0.2;0.2;0.2;0.2
10,0,0.343759437594376,p5,WASHINGTON-DC-US,0.2,6.15008261625287,28.66,0.2;0.2;0.2;0.2;0.2
10,0,0.313035130351303,p1,LINTHAL-NA-CH,0.2,34.4784777071427,161.08,0.2;0.2;0.2;0.2;0.2
10,0,0.313035130351303,p2,MOSCOW-NA-RU,0.2,31.722257857601,148.365,0.2;0.2;0.2;0.2;0.2
10,0,0.313035130351303,p3,REYKJAVÍK-NA-IS,0.2,27.5579299828316,129.215,0.2;0.2;0.2;0.2;0.2
10,0,0.313035130351303,p4,SICHUAN-NA-CN,0.2,3.80010190217391,17.9,0.2;0.2;0.2;0.2;0.2
10,0,0.313035130351303,p5,WASHINGTON-DC-US,0.2,9.28981617135952,43.435,0.2;0.2;0.2;0.2;0.2
10,0,0.3959959599596,p1,LINTHAL-NA-CH,0.2,38.6694631411114,180.685,0.2;0.2;0.2;0.2;0.2
10,0,0.3959959599596,p2,MOSCOW-NA-RU,0.2,36.1654752138755,169.73,0.2;0.2;0.2;0.2;0.2
10,0,0.3959959599596,p3,REYKJAVÍK-NA-IS,0.2,26.298875200857,122.75,0.2;0.2;0.2;0.2;0.2
10,0,0.3959959599596,p4,SICHUAN-NA-CN,0.2,1.98002901766664,9.28,0.2;0.2;0.2;0.2;0.2
10,0,0.3959959599596,p5,WASHINGTON-DC-US,0.2,3.7543720785958,17.55,0.2;0.2;0.2;0.2;0.2
10,0,0.346539465394654,p1,LINTHAL-NA-CH,0.2,37.685440883694,176.04,0.2;0.2;0.2;0.2;0.2
10,0,0.346539465394654,p2,MOSCOW-NA-RU,0.2,31.0766825842095,145.125,0.2;0.2;0.2;0.2;0.2
10,0,0.346539465394654,p3,REYKJAVÍK-NA-IS,0.2,28.5591858596679,133.3,0.2;0.2;0.2;0.2;0.2
10,0,0.346539465394654,p4,SICHUAN-NA-CN,0.2,3.96443682716512,18.505,0.2;0.2;0.2;0.2;0.2
10,0,0.346539465394654,p5,WASHINGTON-DC-US,0.2,5.78910726717721,27.025,0.2;0.2;0.2;0.2;0.2
10,0,0.37559975599756,p1,LINTHAL-NA-CH,0.2,38.8201611007841,181.69,0.2;0.2;0.2;0.2;0.2
10,0,0.37559975599756,p2,MOSCOW-NA-RU,0.2,32.9773073702742,153.605,0.2;0.2;0.2;0.2;0.2
10,0,0.37559975599756,p3,REYKJAVÍK-NA-IS,0.2,27.3140699744728,127.33,0.2;0.2;0.2;0.2;0.2
10,0,0.37559975599756,p4,SICHUAN-NA-CN,0.2,2.19104529314974,10.12,0.2;0.2;0.2;0.2;0.2
10,0,0.37559975599756,p5,WASHINGTON-DC-US,0.2,5.8753773178094,27.25,0.2;0.2;0.2;0.2;0.2
100,0,0.311635116351164,p1,LINTHAL-NA-CH,0.2,48.4698233893075,161.785,0.2;0.2;0.2;0.2;0.2
100,0,0.311635116351164,p2,MOSCOW-NA-RU,0.2,43.8832231143516,145.655,0.2;0.2;0.2;0.2;0.2
100,0,0.311635116351164,p3,REYKJAVÍK-NA-IS,0.2,40.1021233266449,133.905,0.2;0.2;0.2;0.2;0.2
100,0,0.311635116351164,p4,SICHUAN-NA-CN,0.2,6.31368841264839,21.035,0.2;0.2;0.2;0.2;0.2
100,0,0.311635116351164,p5,WASHINGTON-DC-US,0.2,11.3441703359672,37.615,0.2;0.2;0.2;0.2;0.2
100,0,0.312551125511255,p1,LINTHAL-NA-CH,0.2,48.9161480412495,162.7,0.2;0.2;0.2;0.2;0.2
100,0,0.312551125511255,p2,MOSCOW-NA-RU,0.2,43.2969484983717,143.59,0.2;0.2;0.2;0.2;0.2
100,0,0.312551125511255,p3,REYKJAVÍK-NA-IS,0.2,40.8090440206309,136.09,0.2;0.2;0.2;0.2;0.2
100,0,0.312551125511255,p4,SICHUAN-NA-CN,0.2,6.25841286165853,20.69,0.2;0.2;0.2;0.2;0.2
100,0,0.312551125511255,p5,WASHINGTON-DC-US,0.2,11.1564317546642,36.925,0.2;0.2;0.2;0.2;0.2
100,0,0.329659296592966,p1,LINTHAL-NA-CH,0.2,50.2553656746596,167.77,0.2;0.2;0.2;0.2;0.2
100,0,0.329659296592966,p2,MOSCOW-NA-RU,0.2,44.1558441558442,146.54,0.2;0.2;0.2;0.2;0.2
100,0,0.329659296592966,p3,REYKJAVÍK-NA-IS,0.2,40.2454061531984,133.82,0.2;0.2;0.2;0.2;0.2
100,0,0.329659296592966,p4,SICHUAN-NA-CN,0.2,5.45025832031719,18.145,0.2;0.2;0.2;0.2;0.2
100,0,0.329659296592966,p5,WASHINGTON-DC-US,0.2,10.160758139605,33.72,0.2;0.2;0.2;0.2;0.2
100,0,0.316339163391634,p1,LINTHAL-NA-CH,0.2,49.0545934751943,163.445,0.2;0.2;0.2;0.2;0.2
100,0,0.316339163391634,p2,MOSCOW-NA-RU,0.2,44.0969554541209,146.36,0.2;0.2;0.2;0.2;0.2
100,0,0.316339163391634,p3,REYKJAVÍK-NA-IS,0.2,39.8893595212614,132.315,0.2;0.2;0.2;0.2;0.2
100,0,0.316339163391634,p4,SICHUAN-NA-CN,0.2,6.02715314798315,19.955,0.2;0.2;0.2;0.2;0.2
100,0,0.316339163391634,p5,WASHINGTON-DC-US,0.2,11.3302258874148,37.92,0.2;0.2;0.2;0.2;0.2
100,0,0.312751127511275,p1,LINTHAL-NA-CH,0.2,48.8392024779719,162.405,0.2;0.2;0.2;0.2;0.2
100,0,0.312751127511275,p2,MOSCOW-NA-RU,0.2,44.0465990229237,146.51,0.2;0.2;0.2;0.2;0.2
100,0,0.312751127511275,p3,REYKJAVÍK-NA-IS,0.2,39.3027777359116,130.385,0.2;0.2;0.2;0.2;0.2
100,0,0.312751127511275,p4,SICHUAN-NA-CN,0.2,5.95529746242023,19.69,0.2;0.2;0.2;0.2;0.2
100,0,0.312751127511275,p5,WASHINGTON-DC-US,0.2,12.2754759908993,41.005,0.2;0.2;0.2;0.2;0.2
100,0,0.313519135191352,p1,LINTHAL-NA-CH,0.2,48.5247430901404,161.255,0.2;0.2;0.2;0.2;0.2
100,0,0.313519135191352,p2,MOSCOW-NA-RU,0.2,44.7890111867559,149.34,0.2;0.2;0.2;0.2;0.2
100,0,0.313519135191352,p3,REYKJAVÍK-NA-IS,0.2,39.5558503821858,131.185,0.2;0.2;0.2;0.2;0.2
100,0,0.313519135191352,p4,SICHUAN-NA-CN,0.2,6.52862655595429,21.74,0.2;0.2;0.2;0.2;0.2
100,0,0.313519135191352,p5,WASHINGTON-DC-US,0.2,10.9375234268408,36.475,0.2;0.2;0.2;0.2;0.2
100,0,0.319591195911959,p1,LINTHAL-NA-CH,0.2,49.3855986110487,164.98,0.2;0.2;0.2;0.2;0.2
100,0,0.319591195911959,p2,MOSCOW-NA-RU,0.2,43.7126921917395,144.995,0.2;0.2;0.2;0.2;0.2
100,0,0.319591195911959,p3,REYKJAVÍK-NA-IS,0.2,40.452781175902,133.925,0.2;0.2;0.2;0.2;0.2
100,0,0.319591195911959,p4,SICHUAN-NA-CN,0.2,5.84235443114314,19.375,0.2;0.2;0.2;0.2;0.2
100,0,0.319591195911959,p5,WASHINGTON-DC-US,0.2,11.043442955745,36.72,0.2;0.2;0.2;0.2;0.2
100,0,0.316407164071641,p1,LINTHAL-NA-CH,0.2,48.6600719424461,162.33,0.2;0.2;0.2;0.2;0.2
100,0,0.316407164071641,p2,MOSCOW-NA-RU,0.2,44.3459814040261,147.375,0.2;0.2;0.2;0.2;0.2
100,0,0.316407164071641,p3,REYKJAVÍK-NA-IS,0.2,39.9951813034574,132.8,0.2;0.2;0.2;0.2;0.2
100,0,0.316407164071641,p4,SICHUAN-NA-CN,0.2,5.72192754428934,19.04,0.2;0.2;0.2;0.2;0.2
100,0,0.316407164071641,p5,WASHINGTON-DC-US,0.2,11.5162860351928,38.45,0.2;0.2;0.2;0.2;0.2
100,0,0.315095150951509,p1,LINTHAL-NA-CH,0.2,48.4177829547661,162.11,0.2;0.2;0.2;0.2;0.2
100,0,0.315095150951509,p2,MOSCOW-NA-RU,0.2,44.679438829386,148.09,0.2;0.2;0.2;0.2;0.2
100,0,0.315095150951509,p3,REYKJAVÍK-NA-IS,0.2,39.4101030741954,131.145,0.2;0.2;0.2;0.2;0.2
100,0,0.315095150951509,p4,SICHUAN-NA-CN,0.2,5.94399819833346,19.795,0.2;0.2;0.2;0.2;0.2
100,0,0.315095150951509,p5,WASHINGTON-DC-US,0.2,11.6367175801138,38.855,0.2;0.2;0.2;0.2;0.2
100,0,0.317347173471735,p1,LINTHAL-NA-CH,0.2,48.5114969356563,161.08,0.2;0.2;0.2;0.2;0.2
100,0,0.317347173471735,p2,MOSCOW-NA-RU,0.2,44.6861134428588,149.055,0.2;0.2;0.2;0.2;0.2
100,0,0.317347173471735,p3,REYKJAVÍK-NA-IS,0.2,40.3450504200418,134.23,0.2;0.2;0.2;0.2;0.2
100,0,0.317347173471735,p4,SICHUAN-NA-CN,0.2,5.70734210844101,18.905,0.2;0.2;0.2;0.2;0.2
100,0,0.317347173471735,p5,WASHINGTON-DC-US,0.2,11.0396344671065,36.725,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.164137641376414,p1,LINTHAL-NA-CH,0.2,70.5368496710344,127.58,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.164137641376414,p2,MOSCOW-NA-RU,0.2,69.3226435298317,126.24,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.164137641376414,p3,REYKJAVÍK-NA-IS,0.2,68.9560591788109,124.445,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.164137641376414,p4,SICHUAN-NA-CN,0.2,29.908901328065,54.5,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.164137641376414,p5,WASHINGTON-DC-US,0.2,36.9121805254344,67.23,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.167237672376724,p1,LINTHAL-NA-CH,0.2,70.5039335423887,128.155,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.167237672376724,p2,MOSCOW-NA-RU,0.2,69.4981754328202,126.65,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.167237672376724,p3,REYKJAVÍK-NA-IS,0.2,68.9679951357029,124.77,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.167237672376724,p4,SICHUAN-NA-CN,0.2,29.5454545454546,53.495,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.167237672376724,p5,WASHINGTON-DC-US,0.2,36.7699576946322,66.925,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.168721687216872,p1,LINTHAL-NA-CH,0.2,70.5069250561121,128.795,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.168721687216872,p2,MOSCOW-NA-RU,0.2,69.4548170276326,125.55,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.168721687216872,p3,REYKJAVÍK-NA-IS,0.2,69.2534354088068,125.74,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.168721687216872,p4,SICHUAN-NA-CN,0.2,28.8968363136176,52.52,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.168721687216872,p5,WASHINGTON-DC-US,0.2,37.2217619442143,67.39,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.166321663216632,p1,LINTHAL-NA-CH,0.2,70.2253822713921,127.905,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.166321663216632,p2,MOSCOW-NA-RU,0.2,69.4177033624804,125.83,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.166321663216632,p3,REYKJAVÍK-NA-IS,0.2,69.0230582524272,125.125,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.166321663216632,p4,SICHUAN-NA-CN,0.2,29.1723277415777,52.605,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.166321663216632,p5,WASHINGTON-DC-US,0.2,37.433768503851,68.53,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.171977719777198,p1,LINTHAL-NA-CH,0.2,71.0379066322892,129.495,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.171977719777198,p2,MOSCOW-NA-RU,0.2,69.7754416863889,126.775,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.171977719777198,p3,REYKJAVÍK-NA-IS,0.2,69.0638544571129,125.085,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.171977719777198,p4,SICHUAN-NA-CN,0.2,28.636925188744,52.155,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.171977719777198,p5,WASHINGTON-DC-US,0.2,36.8093234414794,66.485,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.167593675936759,p1,LINTHAL-NA-CH,0.2,70.6485205796463,128.22,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.167593675936759,p2,MOSCOW-NA-RU,0.2,69.2381711709235,125.92,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.167593675936759,p3,REYKJAVÍK-NA-IS,0.2,69.105893415194,124.94,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.167593675936759,p4,SICHUAN-NA-CN,0.2,28.7473026060975,51.955,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.167593675936759,p5,WASHINGTON-DC-US,0.2,37.8059811956909,68.96,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.169069690696907,p1,LINTHAL-NA-CH,0.2,70.6572769953052,127.925,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.169069690696907,p2,MOSCOW-NA-RU,0.2,69.5931419240713,127.86,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.169069690696907,p3,REYKJAVÍK-NA-IS,0.2,69.1554399845086,124.995,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.169069690696907,p4,SICHUAN-NA-CN,0.2,29.028558947196,53.16,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.169069690696907,p5,WASHINGTON-DC-US,0.2,36.681938081355,66.055,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.16630166301663,p1,LINTHAL-NA-CH,0.2,70.544547595954,127.28,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.16630166301663,p2,MOSCOW-NA-RU,0.2,69.599692704475,126.835,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.16630166301663,p3,REYKJAVÍK-NA-IS,0.2,68.9455419843157,126.16,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.16630166301663,p4,SICHUAN-NA-CN,0.2,29.4206108331283,53.8,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.16630166301663,p5,WASHINGTON-DC-US,0.2,36.5126841697131,65.92,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.164577645776458,p1,LINTHAL-NA-CH,0.2,70.5662363565848,127.365,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.164577645776458,p2,MOSCOW-NA-RU,0.2,69.1215396492776,125.345,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.164577645776458,p3,REYKJAVÍK-NA-IS,0.2,69.3781484845982,126.015,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.164577645776458,p4,SICHUAN-NA-CN,0.2,29.6227922739922,53.755,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.164577645776458,p5,WASHINGTON-DC-US,0.2,36.7078972407231,67.515,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.162533625336253,p1,LINTHAL-NA-CH,0.2,70.1466519092419,126.755,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.162533625336253,p2,MOSCOW-NA-RU,0.2,69.3632711463321,126.04,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.162533625336253,p3,REYKJAVÍK-NA-IS,0.2,69.1681161821144,125.26,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.162533625336253,p4,SICHUAN-NA-CN,0.2,29.7896205509808,54.445,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.162533625336253,p5,WASHINGTON-DC-US,0.2,36.9957246217934,67.495,0.2;0.2;0.2;0.2;0.2
1000,0,0.151869518695187,p1,LINTHAL-NA-CH,0.2,73.6506059710316,124.58,0.2;0.2;0.2;0.2;0.2
1000,0,0.151869518695187,p2,MOSCOW-NA-RU,0.2,72.8001409319123,123.975,0.2;0.2;0.2;0.2;0.2
1000,0,0.151869518695187,p3,REYKJAVÍK-NA-IS,0.2,72.858940222957,124.505,0.2;0.2;0.2;0.2;0.2
1000,0,0.151869518695187,p4,SICHUAN-NA-CN,0.2,33.6626926604148,56.895,0.2;0.2;0.2;0.2;0.2
1000,0,0.151869518695187,p5,WASHINGTON-DC-US,0.2,41.5039554383574,70.04,0.2;0.2;0.2;0.2;0.2
1000,0,0.148017480174802,p1,LINTHAL-NA-CH,0.2,73.4089439971793,124.92,0.2;0.2;0.2;0.2;0.2
1000,0,0.148017480174802,p2,MOSCOW-NA-RU,0.2,72.2473204003898,122.34,0.2;0.2;0.2;0.2;0.2
1000,0,0.148017480174802,p3,REYKJAVÍK-NA-IS,0.2,72.6648392136057,123.265,0.2;0.2;0.2;0.2;0.2
1000,0,0.148017480174802,p4,SICHUAN-NA-CN,0.2,34.6906163998461,58.615,0.2;0.2;0.2;0.2;0.2
1000,0,0.148017480174802,p5,WASHINGTON-DC-US,0.2,41.9670092101756,70.855,0.2;0.2;0.2;0.2;0.2
1000,0,0.149289492894929,p1,LINTHAL-NA-CH,0.2,73.8618547552137,124.845,0.2;0.2;0.2;0.2;0.2
1000,0,0.149289492894929,p2,MOSCOW-NA-RU,0.2,72.260525157694,123.15,0.2;0.2;0.2;0.2;0.2
1000,0,0.149289492894929,p3,REYKJAVÍK-NA-IS,0.2,72.9588214412495,123.315,0.2;0.2;0.2;0.2;0.2
1000,0,0.149289492894929,p4,SICHUAN-NA-CN,0.2,34.2177818623818,57.71,0.2;0.2;0.2;0.2;0.2
1000,0,0.149289492894929,p5,WASHINGTON-DC-US,0.2,41.8632771027486,70.975,0.2;0.2;0.2;0.2;0.2
1000,0,0.151053510535105,p1,LINTHAL-NA-CH,0.2,73.6859087175877,125.605,0.2;0.2;0.2;0.2;0.2
1000,0,0.151053510535105,p2,MOSCOW-NA-RU,0.2,73.1389395633496,124.285,0.2;0.2;0.2;0.2;0.2
1000,0,0.151053510535105,p3,REYKJAVÍK-NA-IS,0.2,72.5329681778942,121.83,0.2;0.2;0.2;0.2;0.2
1000,0,0.151053510535105,p4,SICHUAN-NA-CN,0.2,34.2400703502858,58.405,0.2;0.2;0.2;0.2;0.2
1000,0,0.151053510535105,p5,WASHINGTON-DC-US,0.2,41.375022206431,69.87,0.2;0.2;0.2;0.2;0.2
1000,0,0.144769447694477,p1,LINTHAL-NA-CH,0.2,73.2732644017725,124.015,0.2;0.2;0.2;0.2;0.2
1000,0,0.144769447694477,p2,MOSCOW-NA-RU,0.2,72.4196077271248,122.4,0.2;0.2;0.2;0.2;0.2
1000,0,0.144769447694477,p3,REYKJAVÍK-NA-IS,0.2,72.5688290204419,122.83,0.2;0.2;0.2;0.2;0.2
1000,0,0.144769447694477,p4,SICHUAN-NA-CN,0.2,34.7511897068327,59.15,0.2;0.2;0.2;0.2;0.2
1000,0,0.144769447694477,p5,WASHINGTON-DC-US,0.2,41.96336996337,71.6,0.2;0.2;0.2;0.2;0.2
1000,0,0.148569485694857,p1,LINTHAL-NA-CH,0.2,73.8549336171974,124.885,0.2;0.2;0.2;0.2;0.2
1000,0,0.148569485694857,p2,MOSCOW-NA-RU,0.2,72.548038725245,123.27,0.2;0.2;0.2;0.2;0.2
1000,0,0.148569485694857,p3,REYKJAVÍK-NA-IS,0.2,72.5705654118414,122.51,0.2;0.2;0.2;0.2;0.2
1000,0,0.148569485694857,p4,SICHUAN-NA-CN,0.2,34.3785193527355,58,0.2;0.2;0.2;0.2;0.2
1000,0,0.148569485694857,p5,WASHINGTON-DC-US,0.2,42.1397766881314,71.33,0.2;0.2;0.2;0.2;0.2
1000,0,0.145773457734577,p1,LINTHAL-NA-CH,0.2,73.146221085806,123.01,0.2;0.2;0.2;0.2;0.2
1000,0,0.145773457734577,p2,MOSCOW-NA-RU,0.2,72.6622937317999,123.515,0.2;0.2;0.2;0.2;0.2
1000,0,0.145773457734577,p3,REYKJAVÍK-NA-IS,0.2,72.7103466619381,123.015,0.2;0.2;0.2;0.2;0.2
1000,0,0.145773457734577,p4,SICHUAN-NA-CN,0.2,33.9085724417127,57.375,0.2;0.2;0.2;0.2;0.2
1000,0,0.145773457734577,p5,WASHINGTON-DC-US,0.2,42.630888143503,73.08,0.2;0.2;0.2;0.2;0.2
1000,0,0.149781497814978,p1,LINTHAL-NA-CH,0.2,74.1135484632872,125.515,0.2;0.2;0.2;0.2;0.2
1000,0,0.149781497814978,p2,MOSCOW-NA-RU,0.2,72.3502711624617,122.735,0.2;0.2;0.2;0.2;0.2
1000,0,0.149781497814978,p3,REYKJAVÍK-NA-IS,0.2,72.5213133130771,122.92,0.2;0.2;0.2;0.2;0.2
1000,0,0.149781497814978,p4,SICHUAN-NA-CN,0.2,34.0788699234844,57.9,0.2;0.2;0.2;0.2;0.2
1000,0,0.149781497814978,p5,WASHINGTON-DC-US,0.2,41.8943264715438,70.925,0.2;0.2;0.2;0.2;0.2
1000,0,0.149421494214942,p1,LINTHAL-NA-CH,0.2,73.5686088272833,123.93,0.2;0.2;0.2;0.2;0.2
1000,0,0.149421494214942,p2,MOSCOW-NA-RU,0.2,72.7448340455423,124.27,0.2;0.2;0.2;0.2;0.2
1000,0,0.149421494214942,p3,REYKJAVÍK-NA-IS,0.2,73.2145495375705,123.89,0.2;0.2;0.2;0.2;0.2
1000,0,0.149421494214942,p4,SICHUAN-NA-CN,0.2,34.115528793648,57.79,0.2;0.2;0.2;0.2;0.2
1000,0,0.149421494214942,p5,WASHINGTON-DC-US,0.2,41.6112759643917,70.115,0.2;0.2;0.2;0.2;0.2
1000,0,0.150449504495045,p1,LINTHAL-NA-CH,0.2,73.9997060120535,125.855,0.2;0.2;0.2;0.2;0.2
1000,0,0.150449504495045,p2,MOSCOW-NA-RU,0.2,73.2387272619541,123.605,0.2;0.2;0.2;0.2;0.2
1000,0,0.150449504495045,p3,REYKJAVÍK-NA-IS,0.2,72.5344581749049,122.09,0.2;0.2;0.2;0.2;0.2
1000,0,0.150449504495045,p4,SICHUAN-NA-CN,0.2,34.687979237938,58.81,0.2;0.2;0.2;0.2;0.2
1000,0,0.150449504495045,p5,WASHINGTON-DC-US,0.2,40.9750213304304,69.635,0.2;0.2;0.2;0.2;0.2
10000,0,0.0279522795227952,p1,LINTHAL-NA-CH,0.2,94.8341662880509,104.365,0.2;0.2;0.2;0.2;0.2
10000,0,0.0279522795227952,p2,MOSCOW-NA-RU,0.2,95.1819209039548,105.295,0.2;0.2;0.2;0.2;0.2
10000,0,0.0279522795227952,p3,REYKJAVÍK-NA-IS,0.2,94.9106609710165,103.315,0.2;0.2;0.2;0.2;0.2
10000,0,0.0279522795227952,p4,SICHUAN-NA-CN,0.2,84.2804060177633,92.995,0.2;0.2;0.2;0.2;0.2
10000,0,0.0279522795227952,p5,WASHINGTON-DC-US,0.2,85.87150098178,94.025,0.2;0.2;0.2;0.2;0.2
10000,0,0.0277082770827708,p1,LINTHAL-NA-CH,0.2,94.7906679450304,103.81,0.2;0.2;0.2;0.2;0.2
10000,0,0.0277082770827708,p2,MOSCOW-NA-RU,0.2,94.7942714253239,104.25,0.2;0.2;0.2;0.2;0.2
10000,0,0.0277082770827708,p3,REYKJAVÍK-NA-IS,0.2,94.9690087318464,104.955,0.2;0.2;0.2;0.2;0.2
10000,0,0.0277082770827708,p4,SICHUAN-NA-CN,0.2,84.101235914213,92.545,0.2;0.2;0.2;0.2;0.2
10000,0,0.0277082770827708,p5,WASHINGTON-DC-US,0.2,86.5463043577876,94.435,0.2;0.2;0.2;0.2;0.2
10000,0,0.02930029300293,p1,LINTHAL-NA-CH,0.2,94.9549715125896,103.33,0.2;0.2;0.2;0.2;0.2
10000,0,0.02930029300293,p2,MOSCOW-NA-RU,0.2,94.9415813784983,104.825,0.2;0.2;0.2;0.2;0.2
10000,0,0.02930029300293,p3,REYKJAVÍK-NA-IS,0.2,94.8991107299237,105.115,0.2;0.2;0.2;0.2;0.2
10000,0,0.02930029300293,p4,SICHUAN-NA-CN,0.2,84.198687049534,91.705,0.2;0.2;0.2;0.2;0.2
10000,0,0.02930029300293,p5,WASHINGTON-DC-US,0.2,85.7503835393917,95.02,0.2;0.2;0.2;0.2;0.2
10000,0,0.0285202852028521,p1,LINTHAL-NA-CH,0.2,94.8048403239014,104.2,0.2;0.2;0.2;0.2;0.2
10000,0,0.0285202852028521,p2,MOSCOW-NA-RU,0.2,94.8877296439102,104.59,0.2;0.2;0.2;0.2;0.2
10000,0,0.0285202852028521,p3,REYKJAVÍK-NA-IS,0.2,95.0622897153769,104.54,0.2;0.2;0.2;0.2;0.2
10000,0,0.0285202852028521,p4,SICHUAN-NA-CN,0.2,84.0853686582954,91.405,0.2;0.2;0.2;0.2;0.2
10000,0,0.0285202852028521,p5,WASHINGTON-DC-US,0.2,86.5331334877595,95.26,0.2;0.2;0.2;0.2;0.2
10000,0,0.0269722697226972,p1,LINTHAL-NA-CH,0.2,94.9259174834739,104.11,0.2;0.2;0.2;0.2;0.2
10000,0,0.0269722697226972,p2,MOSCOW-NA-RU,0.2,94.9732329189729,104.67,0.2;0.2;0.2;0.2;0.2
10000,0,0.0269722697226972,p3,REYKJAVÍK-NA-IS,0.2,94.7727376756534,103.525,0.2;0.2;0.2;0.2;0.2
10000,0,0.0269722697226972,p4,SICHUAN-NA-CN,0.2,84.6546491308747,92.045,0.2;0.2;0.2;0.2;0.2
10000,0,0.0269722697226972,p5,WASHINGTON-DC-US,0.2,86.1705482228929,95.645,0.2;0.2;0.2;0.2;0.2
10000,0,0.0316683166831668,p1,LINTHAL-NA-CH,0.2,94.7118429385687,104.685,0.2;0.2;0.2;0.2;0.2
10000,0,0.0316683166831668,p2,MOSCOW-NA-RU,0.2,95.057653176577,105.11,0.2;0.2;0.2;0.2;0.2
10000,0,0.0316683166831668,p3,REYKJAVÍK-NA-IS,0.2,94.9099099099099,105.35,0.2;0.2;0.2;0.2;0.2
10000,0,0.0316683166831668,p4,SICHUAN-NA-CN,0.2,83.799523110785,91.375,0.2;0.2;0.2;0.2;0.2
10000,0,0.0316683166831668,p5,WASHINGTON-DC-US,0.2,86.2434838769202,93.475,0.2;0.2;0.2;0.2;0.2
10000,0,0.0265682656826568,p1,LINTHAL-NA-CH,0.2,94.9462757239118,104.27,0.2;0.2;0.2;0.2;0.2
10000,0,0.0265682656826568,p2,MOSCOW-NA-RU,0.2,94.9205189110177,103.9,0.2;0.2;0.2;0.2;0.2
10000,0,0.0265682656826568,p3,REYKJAVÍK-NA-IS,0.2,94.956339821721,104.395,0.2;0.2;0.2;0.2;0.2
10000,0,0.0265682656826568,p4,SICHUAN-NA-CN,0.2,84.056389267849,92.42,0.2;0.2;0.2;0.2;0.2
10000,0,0.0265682656826568,p5,WASHINGTON-DC-US,0.2,86.2042371727986,95.01,0.2;0.2;0.2;0.2;0.2
10000,0,0.027840278402784,p1,LINTHAL-NA-CH,0.2,94.5739273776272,103.27,0.2;0.2;0.2;0.2;0.2
10000,0,0.027840278402784,p2,MOSCOW-NA-RU,0.2,94.871211431692,104.235,0.2;0.2;0.2;0.2;0.2
10000,0,0.027840278402784,p3,REYKJAVÍK-NA-IS,0.2,94.8801300284437,105.075,0.2;0.2;0.2;0.2;0.2
10000,0,0.027840278402784,p4,SICHUAN-NA-CN,0.2,84.3352548266081,92.17,0.2;0.2;0.2;0.2;0.2
10000,0,0.027840278402784,p5,WASHINGTON-DC-US,0.2,86.3704375425074,95.245,0.2;0.2;0.2;0.2;0.2
10000,0,0.0273522735227352,p1,LINTHAL-NA-CH,0.2,94.5864934829011,104.135,0.2;0.2;0.2;0.2;0.2
10000,0,0.0273522735227352,p2,MOSCOW-NA-RU,0.2,95.0013595576906,104.815,0.2;0.2;0.2;0.2;0.2
10000,0,0.0273522735227352,p3,REYKJAVÍK-NA-IS,0.2,95.1273227804542,103.665,0.2;0.2;0.2;0.2;0.2
10000,0,0.0273522735227352,p4,SICHUAN-NA-CN,0.2,84.0160386385383,92.195,0.2;0.2;0.2;0.2;0.2
10000,0,0.0273522735227352,p5,WASHINGTON-DC-US,0.2,86.2495469372961,95.185,0.2;0.2;0.2;0.2;0.2
10000,0,0.0269762697626976,p1,LINTHAL-NA-CH,0.2,94.7011056567418,103.21,0.2;0.2;0.2;0.2;0.2
10000,0,0.0269762697626976,p2,MOSCOW-NA-RU,0.2,94.9410698096102,104.72,0.2;0.2;0.2;0.2;0.2
10000,0,0.0269762697626976,p3,REYKJAVÍK-NA-IS,0.2,95.192615272129,104.155,0.2;0.2;0.2;0.2;0.2
10000,0,0.0269762697626976,p4,SICHUAN-NA-CN,0.2,84.0938185808339,91.965,0.2;0.2;0.2;0.2;0.2
10000,0,0.0269762697626976,p5,WASHINGTON-DC-US,0.2,86.6437892265318,95.945,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0137961379613796,p1,LINTHAL-NA-CH,0.2,97.6053087132141,101.49,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0137961379613796,p2,MOSCOW-NA-RU,0.2,97.6779596497907,102.64,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0137961379613796,p3,REYKJAVÍK-NA-IS,0.2,97.8570055737075,101.83,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0137961379613796,p4,SICHUAN-NA-CN,0.2,92.7910917453401,95.83,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0137961379613796,p5,WASHINGTON-DC-US,0.2,93.6355835240274,98.205,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0119961199611996,p1,LINTHAL-NA-CH,0.2,97.5761672541162,101.045,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0119961199611996,p2,MOSCOW-NA-RU,0.2,97.6691085529446,102.66,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0119961199611996,p3,REYKJAVÍK-NA-IS,0.2,97.7559472214196,101.5,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0119961199611996,p4,SICHUAN-NA-CN,0.2,92.5685666587169,97.035,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0119961199611996,p5,WASHINGTON-DC-US,0.2,93.7697841726619,97.755,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.01570015700157,p1,LINTHAL-NA-CH,0.2,97.7581064177812,101.6,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.01570015700157,p2,MOSCOW-NA-RU,0.2,97.7229601518026,103,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.01570015700157,p3,REYKJAVÍK-NA-IS,0.2,97.6851631340795,102.545,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.01570015700157,p4,SICHUAN-NA-CN,0.2,92.5084256138662,96.07,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.01570015700157,p5,WASHINGTON-DC-US,0.2,93.7881577672255,96.78,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0109241092410924,p1,LINTHAL-NA-CH,0.2,97.504447756888,101.39,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0109241092410924,p2,MOSCOW-NA-RU,0.2,97.7136844119195,102.145,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0109241092410924,p3,REYKJAVÍK-NA-IS,0.2,97.8270317253368,101.295,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0109241092410924,p4,SICHUAN-NA-CN,0.2,92.6313776120117,96.86,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0109241092410924,p5,WASHINGTON-DC-US,0.2,93.8114323885867,98.305,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.013380133801338,p1,LINTHAL-NA-CH,0.2,97.4486111779714,101.215,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.013380133801338,p2,MOSCOW-NA-RU,0.2,97.6071547500119,102.59,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.013380133801338,p3,REYKJAVÍK-NA-IS,0.2,97.5377701281316,102.005,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.013380133801338,p4,SICHUAN-NA-CN,0.2,92.7192179900804,96.275,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.013380133801338,p5,WASHINGTON-DC-US,0.2,93.6310605336138,97.91,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0112121121211212,p1,LINTHAL-NA-CH,0.2,97.6543387537775,101.79,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0112121121211212,p2,MOSCOW-NA-RU,0.2,97.6163014225298,101.56,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0112121121211212,p3,REYKJAVÍK-NA-IS,0.2,97.7727643642299,101.845,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0112121121211212,p4,SICHUAN-NA-CN,0.2,92.6264852433883,96.665,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0112121121211212,p5,WASHINGTON-DC-US,0.2,93.8417403777194,98.135,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.013320133201332,p1,LINTHAL-NA-CH,0.2,97.633671380279,102.53,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.013320133201332,p2,MOSCOW-NA-RU,0.2,97.6559856942632,101.03,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.013320133201332,p3,REYKJAVÍK-NA-IS,0.2,97.7312891054115,102.31,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.013320133201332,p4,SICHUAN-NA-CN,0.2,92.7148821807362,96.595,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.013320133201332,p5,WASHINGTON-DC-US,0.2,93.7518023647025,97.53,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0113321133211332,p1,LINTHAL-NA-CH,0.2,97.5219361681612,101.14,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0113321133211332,p2,MOSCOW-NA-RU,0.2,97.6880839996147,101.41,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0113321133211332,p3,REYKJAVÍK-NA-IS,0.2,97.7133562954458,102.13,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0113321133211332,p4,SICHUAN-NA-CN,0.2,92.7982248806136,96.19,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0113321133211332,p5,WASHINGTON-DC-US,0.2,93.7973126419379,99.125,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0122241222412224,p1,LINTHAL-NA-CH,0.2,97.712937551158,101.47,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0122241222412224,p2,MOSCOW-NA-RU,0.2,97.7472924187726,101.535,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0122241222412224,p3,REYKJAVÍK-NA-IS,0.2,97.6019412856259,102.565,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0122241222412224,p4,SICHUAN-NA-CN,0.2,93.1233192470226,96.96,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0122241222412224,p5,WASHINGTON-DC-US,0.2,93.6533102719324,97.465,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.010960109601096,p1,LINTHAL-NA-CH,0.2,97.4961330239752,100.85,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.010960109601096,p2,MOSCOW-NA-RU,0.2,97.794292792149,102.64,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.010960109601096,p3,REYKJAVÍK-NA-IS,0.2,97.6338789898112,101.095,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.010960109601096,p4,SICHUAN-NA-CN,0.2,92.7437425506556,97.265,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.010960109601096,p5,WASHINGTON-DC-US,0.2,93.7258272453803,98.145,0.2;0.2;0.2;0.2;0.2
25000,0,0.012120121201212,p1,LINTHAL-NA-CH,0.2,97.710693031292,101.795,0.2;0.2;0.2;0.2;0.2
25000,0,0.012120121201212,p2,MOSCOW-NA-RU,0.2,97.9692750840134,102.035,0.2;0.2;0.2;0.2;0.2
25000,0,0.012120121201212,p3,REYKJAVÍK-NA-IS,0.2,97.9655636783378,101.845,0.2;0.2;0.2;0.2;0.2
25000,0,0.012120121201212,p4,SICHUAN-NA-CN,0.2,93.3368818348979,96.445,0.2;0.2;0.2;0.2;0.2
25000,0,0.012120121201212,p5,WASHINGTON-DC-US,0.2,94.1467872258561,97.875,0.2;0.2;0.2;0.2;0.2
25000,0,0.0129561295612956,p1,LINTHAL-NA-CH,0.2,97.6420768971657,101.455,0.2;0.2;0.2;0.2;0.2
25000,0,0.0129561295612956,p2,MOSCOW-NA-RU,0.2,97.8199650417557,100.735,0.2;0.2;0.2;0.2;0.2
25000,0,0.0129561295612956,p3,REYKJAVÍK-NA-IS,0.2,97.8902953586498,103.24,0.2;0.2;0.2;0.2;0.2
25000,0,0.0129561295612956,p4,SICHUAN-NA-CN,0.2,93.0092636806418,97.39,0.2;0.2;0.2;0.2;0.2
25000,0,0.0129561295612956,p5,WASHINGTON-DC-US,0.2,93.8209027274922,97.175,0.2;0.2;0.2;0.2;0.2
25000,0,0.00945609456094562,p1,LINTHAL-NA-CH,0.2,97.7739314390115,101.68,0.2;0.2;0.2;0.2;0.2
25000,0,0.00945609456094562,p2,MOSCOW-NA-RU,0.2,97.7521028715073,101.105,0.2;0.2;0.2;0.2;0.2
25000,0,0.00945609456094562,p3,REYKJAVÍK-NA-IS,0.2,97.9849595063633,101.63,0.2;0.2;0.2;0.2;0.2
25000,0,0.00945609456094562,p4,SICHUAN-NA-CN,0.2,92.8595119639896,97.99,0.2;0.2;0.2;0.2;0.2
25000,0,0.00945609456094562,p5,WASHINGTON-DC-US,0.2,93.9765997399971,97.59,0.2;0.2;0.2;0.2;0.2
25000,0,0.0117641176411764,p1,LINTHAL-NA-CH,0.2,97.7960637120447,101.615,0.2;0.2;0.2;0.2;0.2
25000,0,0.0117641176411764,p2,MOSCOW-NA-RU,0.2,97.8427752405014,100.69,0.2;0.2;0.2;0.2;0.2
25000,0,0.0117641176411764,p3,REYKJAVÍK-NA-IS,0.2,97.905034597948,102.58,0.2;0.2;0.2;0.2;0.2
25000,0,0.0117641176411764,p4,SICHUAN-NA-CN,0.2,92.8958083832335,96.96,0.2;0.2;0.2;0.2;0.2
25000,0,0.0117641176411764,p5,WASHINGTON-DC-US,0.2,93.8740375878724,98.15,0.2;0.2;0.2;0.2;0.2
25000,0,0.0127081270812708,p1,LINTHAL-NA-CH,0.2,97.7145589289983,102.185,0.2;0.2;0.2;0.2;0.2
25000,0,0.0127081270812708,p2,MOSCOW-NA-RU,0.2,97.9273371308219,102.29,0.2;0.2;0.2;0.2;0.2
25000,0,0.0127081270812708,p3,REYKJAVÍK-NA-IS,0.2,97.8692634014655,101.51,0.2;0.2;0.2;0.2;0.2
25000,0,0.0127081270812708,p4,SICHUAN-NA-CN,0.2,93.2022067642121,97.14,0.2;0.2;0.2;0.2;0.2
25000,0,0.0127081270812708,p5,WASHINGTON-DC-US,0.2,93.7617964477569,96.87,0.2;0.2;0.2;0.2;0.2
25000,0,0.0145761457614576,p1,LINTHAL-NA-CH,0.2,97.7044817261537,102.79,0.2;0.2;0.2;0.2;0.2
25000,0,0.0145761457614576,p2,MOSCOW-NA-RU,0.2,97.8240030674847,102.05,0.2;0.2;0.2;0.2;0.2
25000,0,0.0145761457614576,p3,REYKJAVÍK-NA-IS,0.2,97.7656309934791,101.95,0.2;0.2;0.2;0.2;0.2
25000,0,0.0145761457614576,p4,SICHUAN-NA-CN,0.2,92.8933520011587,96.205,0.2;0.2;0.2;0.2;0.2
25000,0,0.0145761457614576,p5,WASHINGTON-DC-US,0.2,94.0059117119737,97,0.2;0.2;0.2;0.2;0.2
25000,0,0.0146161461614616,p1,LINTHAL-NA-CH,0.2,97.6397931826886,101.975,0.2;0.2;0.2;0.2;0.2
25000,0,0.0146161461614616,p2,MOSCOW-NA-RU,0.2,97.8133560026448,103.555,0.2;0.2;0.2;0.2;0.2
25000,0,0.0146161461614616,p3,REYKJAVÍK-NA-IS,0.2,97.8954547668924,100.475,0.2;0.2;0.2;0.2;0.2
25000,0,0.0146161461614616,p4,SICHUAN-NA-CN,0.2,92.9630692690394,97.165,0.2;0.2;0.2;0.2;0.2
25000,0,0.0146161461614616,p5,WASHINGTON-DC-US,0.2,93.9045679371545,96.825,0.2;0.2;0.2;0.2;0.2
25000,0,0.0117841178411784,p1,LINTHAL-NA-CH,0.2,97.6069197501201,101.56,0.2;0.2;0.2;0.2;0.2
25000,0,0.0117841178411784,p2,MOSCOW-NA-RU,0.2,97.9354589744827,101.515,0.2;0.2;0.2;0.2;0.2
25000,0,0.0117841178411784,p3,REYKJAVÍK-NA-IS,0.2,97.8241117115394,102.28,0.2;0.2;0.2;0.2;0.2
25000,0,0.0117841178411784,p4,SICHUAN-NA-CN,0.2,93.0422657114007,96.75,0.2;0.2;0.2;0.2;0.2
25000,0,0.0117841178411784,p5,WASHINGTON-DC-US,0.2,94.1521592767144,97.89,0.2;0.2;0.2;0.2;0.2
25000,0,0.0110721107211072,p1,LINTHAL-NA-CH,0.2,97.6589429337419,101.995,0.2;0.2;0.2;0.2;0.2
25000,0,0.0110721107211072,p2,MOSCOW-NA-RU,0.2,97.8363759296822,101.29,0.2;0.2;0.2;0.2;0.2
25000,0,0.0110721107211072,p3,REYKJAVÍK-NA-IS,0.2,98.0190402923358,101.93,0.2;0.2;0.2;0.2;0.2
25000,0,0.0110721107211072,p4,SICHUAN-NA-CN,0.2,93.0063925197977,97.48,0.2;0.2;0.2;0.2;0.2
25000,0,0.0110721107211072,p5,WASHINGTON-DC-US,0.2,93.8509766095973,97.3,0.2;0.2;0.2;0.2;0.2
25000,0,0.0121081210812108,p1,LINTHAL-NA-CH,0.2,97.6843622387701,101.665,0.2;0.2;0.2;0.2;0.2
25000,0,0.0121081210812108,p2,MOSCOW-NA-RU,0.2,97.7869521386395,101.85,0.2;0.2;0.2;0.2;0.2
25000,0,0.0121081210812108,p3,REYKJAVÍK-NA-IS,0.2,97.8709152672121,102.28,0.2;0.2;0.2;0.2;0.2
25000,0,0.0121081210812108,p4,SICHUAN-NA-CN,0.2,93.0494347576164,97.125,0.2;0.2;0.2;0.2;0.2
25000,0,0.0121081210812108,p5,WASHINGTON-DC-US,0.2,93.8239984535833,97.075,0.2;0.2;0.2;0.2;0.2
100000,0,0.00530805308053079,p1,LINTHAL-NA-CH,0.2,99.3870792348376,100.535,0.2;0.2;0.2;0.2;0.2
100000,0,0.00530805308053079,p2,MOSCOW-NA-RU,0.2,99.4850921930169,101.435,0.2;0.2;0.2;0.2;0.2
100000,0,0.00530805308053079,p3,REYKJAVÍK-NA-IS,0.2,99.4924615614271,99.975,0.2;0.2;0.2;0.2;0.2
100000,0,0.00530805308053079,p4,SICHUAN-NA-CN,0.2,98.0824639841033,98.72,0.2;0.2;0.2;0.2;0.2
100000,0,0.00530805308053079,p5,WASHINGTON-DC-US,0.2,98.3611427439719,99.33,0.2;0.2;0.2;0.2;0.2
100000,0,0.00450004500045,p1,LINTHAL-NA-CH,0.2,99.3597697156187,100.1,0.2;0.2;0.2;0.2;0.2
100000,0,0.00450004500045,p2,MOSCOW-NA-RU,0.2,99.5062703663474,100.77,0.2;0.2;0.2;0.2;0.2
100000,0,0.00450004500045,p3,REYKJAVÍK-NA-IS,0.2,99.3745074862096,100.885,0.2;0.2;0.2;0.2;0.2
100000,0,0.00450004500045,p4,SICHUAN-NA-CN,0.2,98.0718580728519,98.675,0.2;0.2;0.2;0.2;0.2
100000,0,0.00450004500045,p5,WASHINGTON-DC-US,0.2,98.355230662847,99.565,0.2;0.2;0.2;0.2;0.2
100000,0,0.00579205792057918,p1,LINTHAL-NA-CH,0.2,99.4399841411438,100.325,0.2;0.2;0.2;0.2;0.2
100000,0,0.00579205792057918,p2,MOSCOW-NA-RU,0.2,99.4830896470241,101.04,0.2;0.2;0.2;0.2;0.2
100000,0,0.00579205792057918,p3,REYKJAVÍK-NA-IS,0.2,99.4539551357733,101.085,0.2;0.2;0.2;0.2;0.2
100000,0,0.00579205792057918,p4,SICHUAN-NA-CN,0.2,98.0609418282549,99.12,0.2;0.2;0.2;0.2;0.2
100000,0,0.00579205792057918,p5,WASHINGTON-DC-US,0.2,98.400399900025,98.425,0.2;0.2;0.2;0.2;0.2
100000,0,0.00270002700027,p1,LINTHAL-NA-CH,0.2,99.3573777025007,99.725,0.2;0.2;0.2;0.2;0.2
100000,0,0.00270002700027,p2,MOSCOW-NA-RU,0.2,99.5040174585854,100.31,0.2;0.2;0.2;0.2;0.2
100000,0,0.00270002700027,p3,REYKJAVÍK-NA-IS,0.2,99.5059288537549,100.7,0.2;0.2;0.2;0.2;0.2
100000,0,0.00270002700027,p4,SICHUAN-NA-CN,0.2,98.1953920696134,99.305,0.2;0.2;0.2;0.2;0.2
100000,0,0.00270002700027,p5,WASHINGTON-DC-US,0.2,98.4535828613642,99.955,0.2;0.2;0.2;0.2;0.2
100000,0,0.00513205132051319,p1,LINTHAL-NA-CH,0.2,99.3784186971656,99.925,0.2;0.2;0.2;0.2;0.2
100000,0,0.00513205132051319,p2,MOSCOW-NA-RU,0.2,99.4450991946572,101.255,0.2;0.2;0.2;0.2;0.2
100000,0,0.00513205132051319,p3,REYKJAVÍK-NA-IS,0.2,99.4671140277298,100.795,0.2;0.2;0.2;0.2;0.2
100000,0,0.00513205132051319,p4,SICHUAN-NA-CN,0.2,98.0615171595292,99.15,0.2;0.2;0.2;0.2;0.2
100000,0,0.00513205132051319,p5,WASHINGTON-DC-US,0.2,98.2510185829276,98.87,0.2;0.2;0.2;0.2;0.2
100000,0,0.00174401744017438,p1,LINTHAL-NA-CH,0.2,99.374596714151,100.105,0.2;0.2;0.2;0.2;0.2
100000,0,0.00174401744017438,p2,MOSCOW-NA-RU,0.2,99.4796828543112,100.375,0.2;0.2;0.2;0.2;0.2
100000,0,0.00174401744017438,p3,REYKJAVÍK-NA-IS,0.2,99.4841013939184,100.275,0.2;0.2;0.2;0.2;0.2
100000,0,0.00174401744017438,p4,SICHUAN-NA-CN,0.2,98.1190605150426,99.635,0.2;0.2;0.2;0.2;0.2
100000,0,0.00174401744017438,p5,WASHINGTON-DC-US,0.2,98.4433682545958,99.605,0.2;0.2;0.2;0.2;0.2
100000,0,0.0048040480404804,p1,LINTHAL-NA-CH,0.2,99.4044073853484,100.14,0.2;0.2;0.2;0.2;0.2
100000,0,0.0048040480404804,p2,MOSCOW-NA-RU,0.2,99.4183734340823,99.995,0.2;0.2;0.2;0.2;0.2
100000,0,0.0048040480404804,p3,REYKJAVÍK-NA-IS,0.2,99.4566015567631,101.58,0.2;0.2;0.2;0.2;0.2
100000,0,0.0048040480404804,p4,SICHUAN-NA-CN,0.2,98.2145514060408,99.015,0.2;0.2;0.2;0.2;0.2
100000,0,0.0048040480404804,p5,WASHINGTON-DC-US,0.2,98.5309444637451,99.265,0.2;0.2;0.2;0.2;0.2
100000,0,0.00425604256042564,p1,LINTHAL-NA-CH,0.2,99.4335685183345,100.06,0.2;0.2;0.2;0.2;0.2
100000,0,0.00425604256042564,p2,MOSCOW-NA-RU,0.2,99.51446787641,101.455,0.2;0.2;0.2;0.2;0.2
100000,0,0.00425604256042564,p3,REYKJAVÍK-NA-IS,0.2,99.3987278871,100.015,0.2;0.2;0.2;0.2;0.2
100000,0,0.00425604256042564,p4,SICHUAN-NA-CN,0.2,98.10761401255,99.28,0.2;0.2;0.2;0.2;0.2
100000,0,0.00425604256042564,p5,WASHINGTON-DC-US,0.2,98.2370128262269,99.185,0.2;0.2;0.2;0.2;0.2
100000,0,0.00513605136051358,p1,LINTHAL-NA-CH,0.2,99.3808816245666,100.325,0.2;0.2;0.2;0.2;0.2
100000,0,0.00513605136051358,p2,MOSCOW-NA-RU,0.2,99.5641314462021,101.65,0.2;0.2;0.2;0.2;0.2
100000,0,0.00513605136051358,p3,REYKJAVÍK-NA-IS,0.2,99.3923567518706,98.96,0.2;0.2;0.2;0.2;0.2
100000,0,0.00513605136051358,p4,SICHUAN-NA-CN,0.2,98.1998912022155,99.285,0.2;0.2;0.2;0.2;0.2
100000,0,0.00513605136051358,p5,WASHINGTON-DC-US,0.2,98.4022880812663,99.775,0.2;0.2;0.2;0.2;0.2
100000,0,0.00565205652056516,p1,LINTHAL-NA-CH,0.2,99.4550810014728,101.295,0.2;0.2;0.2;0.2;0.2
100000,0,0.00565205652056516,p2,MOSCOW-NA-RU,0.2,99.3980698437966,99.905,0.2;0.2;0.2;0.2;0.2
100000,0,0.00565205652056516,p3,REYKJAVÍK-NA-IS,0.2,99.4324070875081,100.73,0.2;0.2;0.2;0.2;0.2
100000,0,0.00565205652056516,p4,SICHUAN-NA-CN,0.2,98.1234956034779,99.875,0.2;0.2;0.2;0.2;0.2
100000,0,0.00565205652056516,p5,WASHINGTON-DC-US,0.2,98.3966329291512,98.19,0.2;0.2;0.2;0.2;0.2
0.01,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
100,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799766684718026,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799766684718026,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799766684718026,p3,REYKJAVÍK-NA-IS,0.17,0.0579332319501774,0.0941176470588235,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799766684718026,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799766684718026,p5,WASHINGTON-DC-US,0.62,99.989999299951,161.262903225806,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799883317660025,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799883317660025,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799883317660025,p3,REYKJAVÍK-NA-IS,0.17,0.0288860805199494,0.0470588235294118,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799883317660025,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799883317660025,p5,WASHINGTON-DC-US,0.62,99.9939998199946,161.275806451613,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799620962958652,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799620962958652,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799620962958652,p3,REYKJAVÍK-NA-IS,0.17,0.0940155487253661,0.152941176470588,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799620962958652,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799620962958652,p5,WASHINGTON-DC-US,0.62,99.977998899945,161.246774193548,0.62;0.1;0.17;0.04;0.07
100,0.5,0.79985415479469,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.79985415479469,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.79985415479469,p3,REYKJAVÍK-NA-IS,0.17,0.0368527731711811,0.0588235294117647,0.62;0.1;0.17;0.04;0.07
100,0.5,0.79985415479469,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.79985415479469,p5,WASHINGTON-DC-US,0.62,99.9929997199888,161.272580645161,0.62;0.1;0.17;0.04;0.07
100,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799679242410079,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799679242410079,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799679242410079,p3,REYKJAVÍK-NA-IS,0.17,0.0808853266664216,0.129411764705882,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799679242410079,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799679242410079,p5,WASHINGTON-DC-US,0.62,99.9829989799388,161.253225806452,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799562695839086,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799562695839086,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799562695839086,p3,REYKJAVÍK-NA-IS,0.17,0.108358014881167,0.176470588235294,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799562695839086,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799562695839086,p5,WASHINGTON-DC-US,0.62,99.97499849991,161.240322580645,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799693814200248,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799693814200248,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799693814200248,p3,REYKJAVÍK-NA-IS,0.17,0.0764665185886465,0.123529411764706,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799693814200248,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799693814200248,p5,WASHINGTON-DC-US,0.62,99.9829991499575,161.254838709677,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799824995016239,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799824995016239,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799824995016239,p3,REYKJAVÍK-NA-IS,0.17,0.0434404865334492,0.0705882352941176,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799824995016239,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799824995016239,p5,WASHINGTON-DC-US,0.62,99.9929995799748,161.26935483871,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.482623884547259,p1,LINTHAL-NA-CH,0.04,19.1839533687639,27.975,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.482623884547259,p2,MOSCOW-NA-RU,0.07,15.447474648026,22.4142857142857,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.482623884547259,p3,REYKJAVÍK-NA-IS,0.17,39.2871287128713,58.3529411764706,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.482623884547259,p4,SICHUAN-NA-CN,0.1,3.37177747625509,4.97,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.482623884547259,p5,WASHINGTON-DC-US,0.62,95.3213615770248,140.151612903226,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.477415695611826,p1,LINTHAL-NA-CH,0.04,19.3020903573837,28.625,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.477415695611826,p2,MOSCOW-NA-RU,0.07,15.856154370919,23.2428571428571,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.477415695611826,p3,REYKJAVÍK-NA-IS,0.17,38.7154934091911,56.8411764705882,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.477415695611826,p4,SICHUAN-NA-CN,0.1,3.61519193013337,5.34,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.477415695611826,p5,WASHINGTON-DC-US,0.62,95.3648915187377,140.370967741935,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.47192811419154,p1,LINTHAL-NA-CH,0.04,18.5953987199446,26.875,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.47192811419154,p2,MOSCOW-NA-RU,0.07,16.1191456757016,24.0428571428571,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.47192811419154,p3,REYKJAVÍK-NA-IS,0.17,38.6452104819616,56.6470588235294,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.47192811419154,p4,SICHUAN-NA-CN,0.1,4.42543948958121,6.52,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.47192811419154,p5,WASHINGTON-DC-US,0.62,95.2526480672122,140.256451612903,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.474970917197391,p1,LINTHAL-NA-CH,0.04,19.6393117140966,29.675,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.474970917197391,p2,MOSCOW-NA-RU,0.07,15.9183673469388,23.4,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.474970917197391,p3,REYKJAVÍK-NA-IS,0.17,38.6749581439847,57.0705882352941,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.474970917197391,p4,SICHUAN-NA-CN,0.1,3.60951599671862,5.28,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.474970917197391,p5,WASHINGTON-DC-US,0.62,95.3218361820394,140.232258064516,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.482909115232889,p1,LINTHAL-NA-CH,0.04,18.7326388888889,26.975,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.482909115232889,p2,MOSCOW-NA-RU,0.07,15.3015747251659,22.0714285714286,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.482909115232889,p3,REYKJAVÍK-NA-IS,0.17,39.152209623783,57.4823529411765,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.482909115232889,p4,SICHUAN-NA-CN,0.1,3.81055334099047,5.64,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.482909115232889,p5,WASHINGTON-DC-US,0.62,95.3381893860562,140.385483870968,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.479534787566554,p1,LINTHAL-NA-CH,0.04,18.1941156577612,26.9,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.479534787566554,p2,MOSCOW-NA-RU,0.07,15.4428388872506,22.4428571428571,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.479534787566554,p3,REYKJAVÍK-NA-IS,0.17,39.4161748285213,58.1411764705882,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.479534787566554,p4,SICHUAN-NA-CN,0.1,4.02806828149248,5.97,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.479534787566554,p5,WASHINGTON-DC-US,0.62,95.3421500301816,140.114516129032,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.481987562327607,p1,LINTHAL-NA-CH,0.04,19.3064182194617,27.975,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.481987562327607,p2,MOSCOW-NA-RU,0.07,15.1577302470944,22.1714285714286,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.481987562327607,p3,REYKJAVÍK-NA-IS,0.17,39.502376292983,58.1823529411765,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.481987562327607,p4,SICHUAN-NA-CN,0.1,3.66107336014422,5.28,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.481987562327607,p5,WASHINGTON-DC-US,0.62,95.3472298409216,140.175806451613,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.471430192505485,p1,LINTHAL-NA-CH,0.04,19.8470744680851,29.85,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.471430192505485,p2,MOSCOW-NA-RU,0.07,15.9714863693286,23.6857142857143,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.471430192505485,p3,REYKJAVÍK-NA-IS,0.17,39.9904138041221,58.8941176470588,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.471430192505485,p4,SICHUAN-NA-CN,0.1,3.69795532761995,5.48,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.471430192505485,p5,WASHINGTON-DC-US,0.62,95.2133274686606,139.656451612903,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.47525544911521,p1,LINTHAL-NA-CH,0.04,19.7557711609234,29.525,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.47525544911521,p2,MOSCOW-NA-RU,0.07,15.5570652173913,22.9,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.47525544911521,p3,REYKJAVÍK-NA-IS,0.17,39.7505097756987,58.4823529411765,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.47525544911521,p4,SICHUAN-NA-CN,0.1,3.68616841393304,5.45,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.47525544911521,p5,WASHINGTON-DC-US,0.62,95.239559425892,139.883870967742,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.474839917356643,p1,LINTHAL-NA-CH,0.04,18.9161898350724,28.1,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.474839917356643,p2,MOSCOW-NA-RU,0.07,16.1552432845808,24.1428571428571,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.474839917356643,p3,REYKJAVÍK-NA-IS,0.17,39.2088632909367,57.6647058823529,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.474839917356643,p4,SICHUAN-NA-CN,0.1,3.60709190951702,5.31,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.474839917356643,p5,WASHINGTON-DC-US,0.62,95.2626960623012,140.082258064516,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.401855791459912,p1,LINTHAL-NA-CH,0.04,26.2203626220363,37.6,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.401855791459912,p2,MOSCOW-NA-RU,0.07,23.249299719888,33.2,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.401855791459912,p3,REYKJAVÍK-NA-IS,0.17,47.8624263446028,67.3705882352941,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.401855791459912,p4,SICHUAN-NA-CN,0.1,7.01791657814602,9.91,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.401855791459912,p5,WASHINGTON-DC-US,0.62,94.7470266722493,135.043548387097,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.404894955395396,p1,LINTHAL-NA-CH,0.04,25.3168952943219,36.45,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.404894955395396,p2,MOSCOW-NA-RU,0.07,22.461966789301,32.2714285714286,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.404894955395396,p3,REYKJAVÍK-NA-IS,0.17,47.2889329041842,67.4117647058823,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.404894955395396,p4,SICHUAN-NA-CN,0.1,7.20974442019292,10.24,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.404894955395396,p5,WASHINGTON-DC-US,0.62,94.8649444155138,135.158064516129,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.397784640386866,p1,LINTHAL-NA-CH,0.04,27.2919232799578,38.775,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.397784640386866,p2,MOSCOW-NA-RU,0.07,23.3296382142497,33.0714285714286,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.397784640386866,p3,REYKJAVÍK-NA-IS,0.17,47.1185166624906,66.3705882352941,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.397784640386866,p4,SICHUAN-NA-CN,0.1,7.450098397526,10.6,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.397784640386866,p5,WASHINGTON-DC-US,0.62,94.7711309422822,135.145161290323,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.40463199169657,p1,LINTHAL-NA-CH,0.04,26.1942534814031,37.15,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.40463199169657,p2,MOSCOW-NA-RU,0.07,22.7363782051282,32.4285714285714,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.40463199169657,p3,REYKJAVÍK-NA-IS,0.17,47.3792904051877,67.4764705882353,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.40463199169657,p4,SICHUAN-NA-CN,0.1,6.96925124325839,9.95,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.40463199169657,p5,WASHINGTON-DC-US,0.62,94.7317834366095,135.124193548387,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.397161388786971,p1,LINTHAL-NA-CH,0.04,27.892234548336,39.6,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.397161388786971,p2,MOSCOW-NA-RU,0.07,23.4447821681864,33.0571428571429,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.397161388786971,p3,REYKJAVÍK-NA-IS,0.17,47.3850634491367,66.9941176470588,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.397161388786971,p4,SICHUAN-NA-CN,0.1,7.27196594319213,10.42,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.397161388786971,p5,WASHINGTON-DC-US,0.62,94.7522196050009,134.951612903226,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.402979932581176,p1,LINTHAL-NA-CH,0.04,25.5920014032626,36.475,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.402979932581176,p2,MOSCOW-NA-RU,0.07,22.9725685785536,32.9,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.402979932581176,p3,REYKJAVÍK-NA-IS,0.17,47.3482062597042,68.1647058823529,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.402979932581176,p4,SICHUAN-NA-CN,0.1,7.1378439079169,10.17,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.402979932581176,p5,WASHINGTON-DC-US,0.62,94.695245535967,134.890322580645,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.39475761299266,p1,LINTHAL-NA-CH,0.04,26.8288414420721,38.325,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.39475761299266,p2,MOSCOW-NA-RU,0.07,23.4661354581673,33.6571428571429,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.39475761299266,p3,REYKJAVÍK-NA-IS,0.17,48.0406684778135,68.6529411764706,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.39475761299266,p4,SICHUAN-NA-CN,0.1,7.63170851797144,10.85,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.39475761299266,p5,WASHINGTON-DC-US,0.62,94.5388968911976,134.441935483871,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.40402656697084,p1,LINTHAL-NA-CH,0.04,27.2663139329806,38.65,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.40402656697084,p2,MOSCOW-NA-RU,0.07,22.4569483380056,32.0428571428571,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.40402656697084,p3,REYKJAVÍK-NA-IS,0.17,47.9441875825628,68.3176470588235,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.40402656697084,p4,SICHUAN-NA-CN,0.1,6.81945220793739,9.76,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.40402656697084,p5,WASHINGTON-DC-US,0.62,94.7159766664779,134.870967741935,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.406508281098285,p1,LINTHAL-NA-CH,0.04,26.4299457757565,37.775,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.406508281098285,p2,MOSCOW-NA-RU,0.07,22.4127496469639,31.7428571428571,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.406508281098285,p3,REYKJAVÍK-NA-IS,0.17,47.6192424118465,68.4764705882353,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.406508281098285,p4,SICHUAN-NA-CN,0.1,6.82875264270613,9.69,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.406508281098285,p5,WASHINGTON-DC-US,0.62,94.7685615243446,134.929032258065,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.407873357487499,p1,LINTHAL-NA-CH,0.04,25.4199134199134,36.7,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.407873357487499,p2,MOSCOW-NA-RU,0.07,22.933090762078,32.4142857142857,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.407873357487499,p3,REYKJAVÍK-NA-IS,0.17,47.345915052835,67.7352941176471,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.407873357487499,p4,SICHUAN-NA-CN,0.1,6.75461361014994,9.37,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.407873357487499,p5,WASHINGTON-DC-US,0.62,94.8012578331787,135.177419354839,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0570394905769175,p1,LINTHAL-NA-CH,0.04,85.9252422704199,93.1,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0570394905769175,p2,MOSCOW-NA-RU,0.07,84.1007000538503,89.2428571428571,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0570394905769175,p3,REYKJAVÍK-NA-IS,0.17,92.1698523023458,99.8470588235294,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0570394905769175,p4,SICHUAN-NA-CN,0.1,72.5807962529274,77.48,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0570394905769175,p5,WASHINGTON-DC-US,0.62,97.5429791937387,105.332258064516,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0523634688524988,p1,LINTHAL-NA-CH,0.04,87.122969837587,93.875,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0523634688524988,p2,MOSCOW-NA-RU,0.07,84.5511205410423,91.0857142857143,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0523634688524988,p3,REYKJAVÍK-NA-IS,0.17,92.1315068493151,98.9058823529412,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0523634688524988,p4,SICHUAN-NA-CN,0.1,72.9164731022949,78.48,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0523634688524988,p5,WASHINGTON-DC-US,0.62,97.5101314471146,105.170967741935,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0547856791814103,p1,LINTHAL-NA-CH,0.04,86.5411764705882,91.95,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0547856791814103,p2,MOSCOW-NA-RU,0.07,84.8300025953802,93.3857142857143,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0547856791814103,p3,REYKJAVÍK-NA-IS,0.17,92.1121251629726,99.7411764705882,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0547856791814103,p4,SICHUAN-NA-CN,0.1,72.7547740593685,76.96,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0547856791814103,p5,WASHINGTON-DC-US,0.62,97.4067538061197,105.051612903226,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0524414803471223,p1,LINTHAL-NA-CH,0.04,86.7131242740999,93.325,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0524414803471223,p2,MOSCOW-NA-RU,0.07,85.4911906033102,91.5,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0524414803471223,p3,REYKJAVÍK-NA-IS,0.17,91.9993365033728,97.8764705882353,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0524414803471223,p4,SICHUAN-NA-CN,0.1,73.0093457943925,78.12,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0524414803471223,p5,WASHINGTON-DC-US,0.62,97.487182544414,105.5,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0474212479631451,p1,LINTHAL-NA-CH,0.04,86.8315665488811,92.15,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0474212479631451,p2,MOSCOW-NA-RU,0.07,84.375,92.1857142857143,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0474212479631451,p3,REYKJAVÍK-NA-IS,0.17,91.8920404573439,98.335294117647,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0474212479631451,p4,SICHUAN-NA-CN,0.1,73.6774548455121,80.36,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0474212479631451,p5,WASHINGTON-DC-US,0.62,97.3548059094444,105.011290322581,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0527162712739701,p1,LINTHAL-NA-CH,0.04,85.9177578681369,93.5,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0527162712739701,p2,MOSCOW-NA-RU,0.07,84.8581701957651,91.0285714285714,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0527162712739701,p3,REYKJAVÍK-NA-IS,0.17,92.4185154752123,99.2411764705882,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0527162712739701,p4,SICHUAN-NA-CN,0.1,73.0532786885246,78.43,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0527162712739701,p5,WASHINGTON-DC-US,0.62,97.3850544655799,105.117741935484,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0535551121105053,p1,LINTHAL-NA-CH,0.04,86.4651162790698,92.95,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0535551121105053,p2,MOSCOW-NA-RU,0.07,84.7542495717486,91.8857142857143,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0535551121105053,p3,REYKJAVÍK-NA-IS,0.17,92.4687550722285,100.535294117647,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0535551121105053,p4,SICHUAN-NA-CN,0.1,72.825985210147,77.8,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0535551121105053,p5,WASHINGTON-DC-US,0.62,97.3920081537216,104.803225806452,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0536563001687426,p1,LINTHAL-NA-CH,0.04,86.7580988413337,91.725,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0536563001687426,p2,MOSCOW-NA-RU,0.07,84.6611964002118,91.3857142857143,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0536563001687426,p3,REYKJAVÍK-NA-IS,0.17,92.2285777142229,98.6411764705882,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0536563001687426,p4,SICHUAN-NA-CN,0.1,72.6899383983573,77.88,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0536563001687426,p5,WASHINGTON-DC-US,0.62,97.3451063893149,105.445161290323,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0509238761179273,p1,LINTHAL-NA-CH,0.04,87.2492506340789,94.6,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0509238761179273,p2,MOSCOW-NA-RU,0.07,84.1007477371114,91.5857142857143,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0509238761179273,p3,REYKJAVÍK-NA-IS,0.17,92.3707061329256,99.4941176470588,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0509238761179273,p4,SICHUAN-NA-CN,0.1,72.5609195402299,78.91,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0509238761179273,p5,WASHINGTON-DC-US,0.62,97.4001258728684,104.837096774194,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0531897425794453,p1,LINTHAL-NA-CH,0.04,86.8883610451306,91.45,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0531897425794453,p2,MOSCOW-NA-RU,0.07,84.279303062302,91.2142857142857,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0531897425794453,p3,REYKJAVÍK-NA-IS,0.17,92.1891170543058,99.5588235294118,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0531897425794453,p4,SICHUAN-NA-CN,0.1,72.7238979118329,78.36,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0531897425794453,p5,WASHINGTON-DC-US,0.62,97.5184730906154,105.153225806452,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0222260815837432,p1,LINTHAL-NA-CH,0.04,93.7870524069244,98.875,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0222260815837432,p2,MOSCOW-NA-RU,0.07,93.1742967457253,96.5285714285714,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0222260815837432,p3,REYKJAVÍK-NA-IS,0.17,96.4933152050759,100.194117647059,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0222260815837432,p4,SICHUAN-NA-CN,0.1,86.9138180067405,90.26,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0222260815837432,p5,WASHINGTON-DC-US,0.62,98.7104630468042,101.98064516129,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0221281259566011,p1,LINTHAL-NA-CH,0.04,94.2781900885803,98.45,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0221281259566011,p2,MOSCOW-NA-RU,0.07,93.4350938808591,98.8142857142857,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0221281259566011,p3,REYKJAVÍK-NA-IS,0.17,96.7076083248038,100.041176470588,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0221281259566011,p4,SICHUAN-NA-CN,0.1,87.4216300940439,89.24,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0221281259566011,p5,WASHINGTON-DC-US,0.62,98.7950112528132,101.956451612903,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0220973918199927,p1,LINTHAL-NA-CH,0.04,94.0869152220375,99.05,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0220973918199927,p2,MOSCOW-NA-RU,0.07,93.4863267830149,97.1857142857143,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0220973918199927,p3,REYKJAVÍK-NA-IS,0.17,96.944603083952,99.8529411764706,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0220973918199927,p4,SICHUAN-NA-CN,0.1,86.4173796020379,89.9,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0220973918199927,p5,WASHINGTON-DC-US,0.62,98.6958895561969,102.046774193548,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0264023075803724,p1,LINTHAL-NA-CH,0.04,93.4345908868202,95.35,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0264023075803724,p2,MOSCOW-NA-RU,0.07,93.2173440260976,97.9714285714286,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0264023075803724,p3,REYKJAVÍK-NA-IS,0.17,96.6787782445782,100.170588235294,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0264023075803724,p4,SICHUAN-NA-CN,0.1,87.4002561324007,88.72,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0264023075803724,p5,WASHINGTON-DC-US,0.62,98.6392124539276,102.3,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0208309889611165,p1,LINTHAL-NA-CH,0.04,93.4434191355027,96.2,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0208309889611165,p2,MOSCOW-NA-RU,0.07,93.0061349693252,97.4571428571429,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0208309889611165,p3,REYKJAVÍK-NA-IS,0.17,96.517272522014,100.582352941176,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0208309889611165,p4,SICHUAN-NA-CN,0.1,88.1847164525167,91.28,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0208309889611165,p5,WASHINGTON-DC-US,0.62,98.652366956413,101.777419354839,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0246633409626383,p1,LINTHAL-NA-CH,0.04,93.8396833250866,94.825,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0246633409626383,p2,MOSCOW-NA-RU,0.07,93.2344378206017,96.0714285714286,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0246633409626383,p3,REYKJAVÍK-NA-IS,0.17,96.6725342115723,100.147058823529,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0246633409626383,p4,SICHUAN-NA-CN,0.1,87.5935828877005,90.09,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0246633409626383,p5,WASHINGTON-DC-US,0.62,98.7578799906608,102.333870967742,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0247596529513345,p1,LINTHAL-NA-CH,0.04,93.8412070244868,94.85,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0247596529513345,p2,MOSCOW-NA-RU,0.07,93.5771021637907,97.6142857142857,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0247596529513345,p3,REYKJAVÍK-NA-IS,0.17,96.6792580481479,100.870588235294,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0247596529513345,p4,SICHUAN-NA-CN,0.1,86.9191382475123,89.97,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0247596529513345,p5,WASHINGTON-DC-US,0.62,98.6857918806287,101.979032258064,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0246658635893486,p1,LINTHAL-NA-CH,0.04,93.2573599240266,98.2,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0246658635893486,p2,MOSCOW-NA-RU,0.07,93.3093226208616,96.2285714285714,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0246658635893486,p3,REYKJAVÍK-NA-IS,0.17,96.7414255549849,99.7176470588235,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0246658635893486,p4,SICHUAN-NA-CN,0.1,86.8387725280078,89.14,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0246658635893486,p5,WASHINGTON-DC-US,0.62,98.7076205287714,102.36935483871,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0247782147952685,p1,LINTHAL-NA-CH,0.04,93.8483894405425,96.875,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0247782147952685,p2,MOSCOW-NA-RU,0.07,93.1491401184099,94.4,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0247782147952685,p3,REYKJAVÍK-NA-IS,0.17,96.4395579355133,99.5823529411765,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0247782147952685,p4,SICHUAN-NA-CN,0.1,87.4393792434529,90.15,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0247782147952685,p5,WASHINGTON-DC-US,0.62,98.758757825729,102.535483870968,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0249462191643277,p1,LINTHAL-NA-CH,0.04,93.3365292425695,97.35,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0249462191643277,p2,MOSCOW-NA-RU,0.07,93.6908962597036,94.8285714285714,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0249462191643277,p3,REYKJAVÍK-NA-IS,0.17,96.7818562298513,100.658823529412,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0249462191643277,p4,SICHUAN-NA-CN,0.1,87.2068230277186,89.98,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0249462191643277,p5,WASHINGTON-DC-US,0.62,98.8085026746308,102.188709677419,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0241551066991955,p1,LINTHAL-NA-CH,0.04,94.2509135200974,96.725,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0241551066991955,p2,MOSCOW-NA-RU,0.07,93.4937736113054,95.4571428571429,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0241551066991955,p3,REYKJAVÍK-NA-IS,0.17,96.9373942470389,101.1,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0241551066991955,p4,SICHUAN-NA-CN,0.1,88.125488663018,90.17,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0241551066991955,p5,WASHINGTON-DC-US,0.62,98.8141180882146,102.006451612903,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0245382806181559,p1,LINTHAL-NA-CH,0.04,94.6019226029086,95.95,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0245382806181559,p2,MOSCOW-NA-RU,0.07,93.0570801317234,96.8857142857143,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0245382806181559,p3,REYKJAVÍK-NA-IS,0.17,96.8428907640204,99.2411764705882,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0245382806181559,p4,SICHUAN-NA-CN,0.1,87.8984651711924,89.34,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0245382806181559,p5,WASHINGTON-DC-US,0.62,98.8709175738725,102.538709677419,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0215471109610133,p1,LINTHAL-NA-CH,0.04,95.0214387803716,99.725,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0215471109610133,p2,MOSCOW-NA-RU,0.07,93.1486283608571,97.5,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0215471109610133,p3,REYKJAVÍK-NA-IS,0.17,96.7725409836066,100.005882352941,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0215471109610133,p4,SICHUAN-NA-CN,0.1,87.3859001747912,89.99,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0215471109610133,p5,WASHINGTON-DC-US,0.62,98.8083881964752,101.911290322581,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0210428848697896,p1,LINTHAL-NA-CH,0.04,94.7752412332314,100.675,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0210428848697896,p2,MOSCOW-NA-RU,0.07,93.6261013215859,97.1571428571429,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0210428848697896,p3,REYKJAVÍK-NA-IS,0.17,96.8461801206877,100.070588235294,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0210428848697896,p4,SICHUAN-NA-CN,0.1,87.8197674418604,90.63,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0210428848697896,p5,WASHINGTON-DC-US,0.62,98.717066149321,101.767741935484,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0223850475048069,p1,LINTHAL-NA-CH,0.04,94.1719281204468,96.95,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0223850475048069,p2,MOSCOW-NA-RU,0.07,93.540197461213,94.7428571428571,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0223850475048069,p3,REYKJAVÍK-NA-IS,0.17,96.7404221606022,100.558823529412,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0223850475048069,p4,SICHUAN-NA-CN,0.1,87.6847763486274,91.35,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0223850475048069,p5,WASHINGTON-DC-US,0.62,98.8715399884341,102.03064516129,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0267893851123581,p1,LINTHAL-NA-CH,0.04,94.2550655542312,98.85,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0267893851123581,p2,MOSCOW-NA-RU,0.07,92.8155339805825,95.6,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0267893851123581,p3,REYKJAVÍK-NA-IS,0.17,96.7886524822695,100.347058823529,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0267893851123581,p4,SICHUAN-NA-CN,0.1,87.5136044325715,88.45,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0267893851123581,p5,WASHINGTON-DC-US,0.62,98.8286786810174,102.337096774194,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.02431994137079,p1,LINTHAL-NA-CH,0.04,93.9431704885344,94.225,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.02431994137079,p2,MOSCOW-NA-RU,0.07,93.0950775455158,98.6142857142857,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.02431994137079,p3,REYKJAVÍK-NA-IS,0.17,96.9817767653759,100.176470588235,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.02431994137079,p4,SICHUAN-NA-CN,0.1,87.6918593355353,90.27,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.02431994137079,p5,WASHINGTON-DC-US,0.62,98.8161429374649,102.048387096774,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0237280415830478,p1,LINTHAL-NA-CH,0.04,94.0776699029126,96.9,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0237280415830478,p2,MOSCOW-NA-RU,0.07,93.7938626668501,97.3714285714286,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0237280415830478,p3,REYKJAVÍK-NA-IS,0.17,96.9288641850542,101.552941176471,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0237280415830478,p4,SICHUAN-NA-CN,0.1,87.8627450980392,89.62,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0237280415830478,p5,WASHINGTON-DC-US,0.62,98.8575458392101,101.743548387097,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0199883349411132,p1,LINTHAL-NA-CH,0.04,93.8876515713932,94.85,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0199883349411132,p2,MOSCOW-NA-RU,0.07,93.1082981715893,94.5714285714286,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0199883349411132,p3,REYKJAVÍK-NA-IS,0.17,96.9178082191781,99.8823529411764,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0199883349411132,p4,SICHUAN-NA-CN,0.1,88.1441338657539,92.71,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0199883349411132,p5,WASHINGTON-DC-US,0.62,98.7849578088687,102.151612903226,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0216250264947277,p1,LINTHAL-NA-CH,0.04,94.2340581480577,96.425,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0216250264947277,p2,MOSCOW-NA-RU,0.07,93.1333425072244,96.6857142857143,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0216250264947277,p3,REYKJAVÍK-NA-IS,0.17,96.9588040625356,99.9588235294118,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0216250264947277,p4,SICHUAN-NA-CN,0.1,87.5446213217559,90.74,0.62;0.1;0.17;0.04;0.07
25000,0.5,0.0216250264947277,p5,WASHINGTON-DC-US,0.62,98.9079148829797,102.108064516129,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00823385452103212,p1,LINTHAL-NA-CH,0.04,98.3059418457648,97.2,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00823385452103212,p2,MOSCOW-NA-RU,0.07,98.3873290136789,97.6142857142857,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00823385452103212,p3,REYKJAVÍK-NA-IS,0.17,99.1215396174074,100.888235294118,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00823385452103212,p4,SICHUAN-NA-CN,0.1,96.6588281403096,98.65,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00823385452103212,p5,WASHINGTON-DC-US,0.62,99.706942109056,100.422580645161,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00567803612931227,p1,LINTHAL-NA-CH,0.04,98.5257371314343,98.575,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00567803612931227,p2,MOSCOW-NA-RU,0.07,98.4659498207885,98.1142857142857,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00567803612931227,p3,REYKJAVÍK-NA-IS,0.17,99.3119132310922,100.182352941176,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00567803612931227,p4,SICHUAN-NA-CN,0.1,96.8404423380727,98.08,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00567803612931227,p5,WASHINGTON-DC-US,0.62,99.6802506834642,100.562903225806,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00978784148132901,p1,LINTHAL-NA-CH,0.04,98.7029184335246,98.925,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00978784148132901,p2,MOSCOW-NA-RU,0.07,98.4030197444832,96.8285714285714,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00978784148132901,p3,REYKJAVÍK-NA-IS,0.17,99.2172897196262,99.9176470588235,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00978784148132901,p4,SICHUAN-NA-CN,0.1,97.0147753543069,96.52,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00978784148132901,p5,WASHINGTON-DC-US,0.62,99.7054656031587,101.009677419355,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00375524998300774,p1,LINTHAL-NA-CH,0.04,98.4964259304905,99.9,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00375524998300774,p2,MOSCOW-NA-RU,0.07,98.2925122463261,100.328571428571,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00375524998300774,p3,REYKJAVÍK-NA-IS,0.17,99.1999065584302,99.9176470588235,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00375524998300774,p4,SICHUAN-NA-CN,0.1,96.5293481466916,98.18,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00375524998300774,p5,WASHINGTON-DC-US,0.62,99.6665811746602,100.283870967742,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00696389240749862,p1,LINTHAL-NA-CH,0.04,98.3771821981805,100.025,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00696389240749862,p2,MOSCOW-NA-RU,0.07,98.1308411214953,99,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00696389240749862,p3,REYKJAVÍK-NA-IS,0.17,99.0185830429733,100.3,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00696389240749862,p4,SICHUAN-NA-CN,0.1,96.5414133359912,96.86,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00696389240749862,p5,WASHINGTON-DC-US,0.62,99.6769705595446,100.533870967742,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00597743833949412,p1,LINTHAL-NA-CH,0.04,98.5471558729377,100.05,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00597743833949412,p2,MOSCOW-NA-RU,0.07,98.2605065404954,100.871428571429,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00597743833949412,p3,REYKJAVÍK-NA-IS,0.17,99.2453268315337,100.564705882353,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00597743833949412,p4,SICHUAN-NA-CN,0.1,96.7902216038955,97.4,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00597743833949412,p5,WASHINGTON-DC-US,0.62,99.6549787370617,100.161290322581,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.0057111626697793,p1,LINTHAL-NA-CH,0.04,98.5679012345679,99.8,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.0057111626697793,p2,MOSCOW-NA-RU,0.07,98.4762979683973,99.7142857142857,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.0057111626697793,p3,REYKJAVÍK-NA-IS,0.17,99.1482907478707,99.9764705882353,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.0057111626697793,p4,SICHUAN-NA-CN,0.1,97.0223820943246,97.1,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.0057111626697793,p5,WASHINGTON-DC-US,0.62,99.696053494585,100.517741935484,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00953852222624736,p1,LINTHAL-NA-CH,0.04,98.6597170513775,99.375,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00953852222624736,p2,MOSCOW-NA-RU,0.07,98.2819821098964,98.8857142857143,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00953852222624736,p3,REYKJAVÍK-NA-IS,0.17,99.1606301023341,101.458823529412,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00953852222624736,p4,SICHUAN-NA-CN,0.1,96.6278602970694,96.28,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00953852222624736,p5,WASHINGTON-DC-US,0.62,99.6700410046131,100.364516129032,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00679627828683599,p1,LINTHAL-NA-CH,0.04,98.4453360080241,98.15,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00679627828683599,p2,MOSCOW-NA-RU,0.07,98.2339643967222,99.3285714285714,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00679627828683599,p3,REYKJAVÍK-NA-IS,0.17,99.2174366703379,100.682352941176,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00679627828683599,p4,SICHUAN-NA-CN,0.1,96.9404986589848,97.59,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00679627828683599,p5,WASHINGTON-DC-US,0.62,99.6382321397129,100.395161290323,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00562077807253486,p1,LINTHAL-NA-CH,0.04,98.4882842025699,97.725,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00562077807253486,p2,MOSCOW-NA-RU,0.07,98.3925549915398,99.6857142857143,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00562077807253486,p3,REYKJAVÍK-NA-IS,0.17,99.2555391432792,98.8176470588235,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00562077807253486,p4,SICHUAN-NA-CN,0.1,96.8406593406594,98.7,0.62;0.1;0.17;0.04;0.07
100000,0.5,0.00562077807253486,p5,WASHINGTON-DC-US,0.62,99.6839130920643,100.714516129032,0.62;0.1;0.17;0.04;0.07
0.01,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.657314748736885,p1,LINTHAL-NA-CH,0.03,5.54814617231262,6.93333333333334,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.657314748736885,p2,MOSCOW-NA-RU,0.05,11.3866967305524,14.14,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.657314748736885,p3,REYKJAVÍK-NA-IS,0.07,5.56973775818055,6.85714285714286,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.657314748736885,p4,SICHUAN-NA-CN,0.8,99.5835986375994,123.16375,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.657314748736885,p5,WASHINGTON-DC-US,0.05,1.18410381184104,1.46,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.66129234537012,p1,LINTHAL-NA-CH,0.03,6.07540005424464,7.46666666666667,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.66129234537012,p2,MOSCOW-NA-RU,0.05,12.0795601552393,14.94,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.66129234537012,p3,REYKJAVÍK-NA-IS,0.07,4.83372921615202,5.81428571428571,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.66129234537012,p4,SICHUAN-NA-CN,0.8,99.6118624537571,123.1875,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.66129234537012,p5,WASHINGTON-DC-US,0.05,1.16661189615511,1.42,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.658151863279165,p1,LINTHAL-NA-CH,0.03,5.36093418259023,6.73333333333333,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.658151863279165,p2,MOSCOW-NA-RU,0.05,13.0794165316045,16.14,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.658151863279165,p3,REYKJAVÍK-NA-IS,0.07,5.23289246693502,6.5,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.658151863279165,p4,SICHUAN-NA-CN,0.8,99.5974308400344,123.08375,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.658151863279165,p5,WASHINGTON-DC-US,0.05,1.10497237569061,1.36,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.658215639951253,p1,LINTHAL-NA-CH,0.03,4.93894165535957,6.06666666666667,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.658215639951253,p2,MOSCOW-NA-RU,0.05,13.7283950617284,16.68,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.658215639951253,p3,REYKJAVÍK-NA-IS,0.07,5.79404175463289,7.05714285714286,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.658215639951253,p4,SICHUAN-NA-CN,0.8,99.5942075916575,123.0225,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.658215639951253,p5,WASHINGTON-DC-US,0.05,1.14239742558327,1.42,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.653085421261486,p1,LINTHAL-NA-CH,0.03,6.16345370621776,7.56666666666667,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.653085421261486,p2,MOSCOW-NA-RU,0.05,12.2615803814714,15.3,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.653085421261486,p3,REYKJAVÍK-NA-IS,0.07,5.49259944495837,6.78571428571429,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.653085421261486,p4,SICHUAN-NA-CN,0.8,99.5581216631613,123.07375,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.653085421261486,p5,WASHINGTON-DC-US,0.05,1.17932148626817,1.46,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.645822426297043,p1,LINTHAL-NA-CH,0.03,5.90507726269316,7.13333333333333,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.645822426297043,p2,MOSCOW-NA-RU,0.05,12.7369956246962,15.72,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.645822426297043,p3,REYKJAVÍK-NA-IS,0.07,6.09383832673827,7.7,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.645822426297043,p4,SICHUAN-NA-CN,0.8,99.5395808668023,122.96,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.645822426297043,p5,WASHINGTON-DC-US,0.05,1.49108589951378,1.84,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.660677540934944,p1,LINTHAL-NA-CH,0.03,5.31597504746406,6.53333333333333,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.660677540934944,p2,MOSCOW-NA-RU,0.05,11.6764514024788,14.32,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.660677540934944,p3,REYKJAVÍK-NA-IS,0.07,5.47929403622102,6.78571428571429,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.660677540934944,p4,SICHUAN-NA-CN,0.8,99.6068006307363,123.17875,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.660677540934944,p5,WASHINGTON-DC-US,0.05,1.1031175059952,1.38,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.656565177109543,p1,LINTHAL-NA-CH,0.03,6.34579187953751,7.86666666666667,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.656565177109543,p2,MOSCOW-NA-RU,0.05,12.0957309184994,14.96,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.656565177109543,p3,REYKJAVÍK-NA-IS,0.07,5.53290623179965,6.78571428571429,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.656565177109543,p4,SICHUAN-NA-CN,0.8,99.5844287158746,123.11125,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.656565177109543,p5,WASHINGTON-DC-US,0.05,0.823244552058111,1.02,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.650464908282026,p1,LINTHAL-NA-CH,0.03,5.70892522112034,7.1,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.650464908282026,p2,MOSCOW-NA-RU,0.05,12.4805235275787,16.02,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.650464908282026,p3,REYKJAVÍK-NA-IS,0.07,5.43503346411262,6.72857142857143,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.650464908282026,p4,SICHUAN-NA-CN,0.8,99.5891810942354,123.02625,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.650464908282026,p5,WASHINGTON-DC-US,0.05,1.50558523555124,1.86,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.662151483504348,p1,LINTHAL-NA-CH,0.03,5.2474979713281,6.46666666666667,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.662151483504348,p2,MOSCOW-NA-RU,0.05,12.5530525628469,15.38,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.662151483504348,p3,REYKJAVÍK-NA-IS,0.07,5.52284503061705,6.7,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.662151483504348,p4,SICHUAN-NA-CN,0.8,99.6066734074823,123.13875,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.662151483504348,p5,WASHINGTON-DC-US,0.05,0.901481004507405,1.12,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.560626039671327,p1,LINTHAL-NA-CH,0.03,10.1441392439489,12.4333333333333,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.560626039671327,p2,MOSCOW-NA-RU,0.05,19.8307334882177,23.9,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.560626039671327,p3,REYKJAVÍK-NA-IS,0.07,10.2330410706045,12.6714285714286,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.560626039671327,p4,SICHUAN-NA-CN,0.8,99.3364977287807,121.64375,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.560626039671327,p5,WASHINGTON-DC-US,0.05,3.77514012528849,4.58,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.577733118664571,p1,LINTHAL-NA-CH,0.03,9.7000810591732,11.9666666666667,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.577733118664571,p2,MOSCOW-NA-RU,0.05,18.8579017264276,22.72,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.577733118664571,p3,REYKJAVÍK-NA-IS,0.07,9.56662056247118,11.8571428571429,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.577733118664571,p4,SICHUAN-NA-CN,0.8,99.4310012542446,121.88625,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.577733118664571,p5,WASHINGTON-DC-US,0.05,2.7027027027027,3.3,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.577709686931025,p1,LINTHAL-NA-CH,0.03,9.67741935483871,11.9,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.577709686931025,p2,MOSCOW-NA-RU,0.05,19.6358907672302,24.16,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.577709686931025,p3,REYKJAVÍK-NA-IS,0.07,10.3338819656713,12.5571428571429,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.577709686931025,p4,SICHUAN-NA-CN,0.8,99.3614851081191,121.7675,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.577709686931025,p5,WASHINGTON-DC-US,0.05,2.31831634330812,2.82,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.5623015491196,p1,LINTHAL-NA-CH,0.03,11.2426035502959,13.9333333333333,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.5623015491196,p2,MOSCOW-NA-RU,0.05,20.7418019738937,26.06,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.5623015491196,p3,REYKJAVÍK-NA-IS,0.07,10.2017022268859,12.5,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.5623015491196,p4,SICHUAN-NA-CN,0.8,99.3024205903381,121.53375,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.5623015491196,p5,WASHINGTON-DC-US,0.05,2.86598273896759,3.52,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.571524844748057,p1,LINTHAL-NA-CH,0.03,10.9739737053931,13.6333333333333,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.571524844748057,p2,MOSCOW-NA-RU,0.05,19.3496458467482,24.04,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.571524844748057,p3,REYKJAVÍK-NA-IS,0.07,9.33626780956794,11.5142857142857,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.571524844748057,p4,SICHUAN-NA-CN,0.8,99.3776780248929,121.7625,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.571524844748057,p5,WASHINGTON-DC-US,0.05,2.84297520661157,3.44,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.572997306230335,p1,LINTHAL-NA-CH,0.03,10.4517508687517,13.0333333333333,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.572997306230335,p2,MOSCOW-NA-RU,0.05,18.7958883994126,23.04,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.572997306230335,p3,REYKJAVÍK-NA-IS,0.07,9.4484524086572,11.6,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.572997306230335,p4,SICHUAN-NA-CN,0.8,99.3942422419156,121.83125,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.572997306230335,p5,WASHINGTON-DC-US,0.05,2.9606351306649,3.58,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.556173160890897,p1,LINTHAL-NA-CH,0.03,10.9765727823111,13.9,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.556173160890897,p2,MOSCOW-NA-RU,0.05,20.2439437574115,23.9,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.556173160890897,p3,REYKJAVÍK-NA-IS,0.07,10.5190470710093,13.0571428571429,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.556173160890897,p4,SICHUAN-NA-CN,0.8,99.2793638804112,121.57875,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.556173160890897,p5,WASHINGTON-DC-US,0.05,3.44827586206897,4.2,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.578000566020805,p1,LINTHAL-NA-CH,0.03,10.0218459858001,12.2333333333333,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.578000566020805,p2,MOSCOW-NA-RU,0.05,19.0568475452196,23.6,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.578000566020805,p3,REYKJAVÍK-NA-IS,0.07,9.50349567484299,11.4571428571429,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.578000566020805,p4,SICHUAN-NA-CN,0.8,99.3852396342023,121.855,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.578000566020805,p5,WASHINGTON-DC-US,0.05,2.72488509520683,3.32,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.564502581021666,p1,LINTHAL-NA-CH,0.03,10.5990783410138,13.0333333333333,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.564502581021666,p2,MOSCOW-NA-RU,0.05,18.3716413078666,22.7,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.564502581021666,p3,REYKJAVÍK-NA-IS,0.07,10.8057317359643,13.1428571428571,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.564502581021666,p4,SICHUAN-NA-CN,0.8,99.3439779625568,121.715,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.564502581021666,p5,WASHINGTON-DC-US,0.05,2.91606251006928,3.62,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.575088123867567,p1,LINTHAL-NA-CH,0.03,10.3646833013436,12.6,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.575088123867567,p2,MOSCOW-NA-RU,0.05,19.294003868472,23.94,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.575088123867567,p3,REYKJAVÍK-NA-IS,0.07,9.82338681749971,12.1571428571429,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.575088123867567,p4,SICHUAN-NA-CN,0.8,99.4041302750796,121.78,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.575088123867567,p5,WASHINGTON-DC-US,0.05,2.41569390402075,2.98,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0643925617257219,p1,LINTHAL-NA-CH,0.03,78.7743376954995,82.2666666666667,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0643925617257219,p2,MOSCOW-NA-RU,0.05,84.4788087056128,88.5,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0643925617257219,p3,REYKJAVÍK-NA-IS,0.07,78.792735042735,84.2857142857143,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0643925617257219,p4,SICHUAN-NA-CN,0.8,99.1457757424039,104.45875,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0643925617257219,p5,WASHINGTON-DC-US,0.05,69.1036840106343,72.78,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.069198973111074,p1,LINTHAL-NA-CH,0.03,79.9630655586334,86.6,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.069198973111074,p2,MOSCOW-NA-RU,0.05,85.2633580528618,89.68,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.069198973111074,p3,REYKJAVÍK-NA-IS,0.07,78.5147702407002,82.0142857142857,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.069198973111074,p4,SICHUAN-NA-CN,0.8,99.0900581746662,104.54125,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.069198973111074,p5,WASHINGTON-DC-US,0.05,68.0168938375888,70.86,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0696972159174571,p1,LINTHAL-NA-CH,0.03,78.6030341340076,82.9,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0696972159174571,p2,MOSCOW-NA-RU,0.05,84.8529683743296,91.76,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0696972159174571,p3,REYKJAVÍK-NA-IS,0.07,79.6214423873998,82.3285714285714,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0696972159174571,p4,SICHUAN-NA-CN,0.8,99.1236392097336,104.48375,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0696972159174571,p5,WASHINGTON-DC-US,0.05,67.9984779299848,71.48,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0714375222694486,p1,LINTHAL-NA-CH,0.03,80.4760373110325,83.4,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0714375222694486,p2,MOSCOW-NA-RU,0.05,84.4276253547777,89.24,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0714375222694486,p3,REYKJAVÍK-NA-IS,0.07,77.8138089447372,82.2714285714286,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0714375222694486,p4,SICHUAN-NA-CN,0.8,99.1866935006511,104.72875,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0714375222694486,p5,WASHINGTON-DC-US,0.05,67.9704222611403,69.86,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0686193117383864,p1,LINTHAL-NA-CH,0.03,80.0773694390716,82.8,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0686193117383864,p2,MOSCOW-NA-RU,0.05,85.5077905012202,91.1,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0686193117383864,p3,REYKJAVÍK-NA-IS,0.07,78.8440714672442,83.2142857142857,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0686193117383864,p4,SICHUAN-NA-CN,0.8,99.1445487227555,104.4525,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0686193117383864,p5,WASHINGTON-DC-US,0.05,67.9406731317741,71.46,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0688416155700535,p1,LINTHAL-NA-CH,0.03,78.5040854808297,83.2666666666667,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0688416155700535,p2,MOSCOW-NA-RU,0.05,85.9708193041526,91.92,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0688416155700535,p3,REYKJAVÍK-NA-IS,0.07,77.2334293948127,80.4,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0688416155700535,p4,SICHUAN-NA-CN,0.8,99.1640084903535,104.5325,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0688416155700535,p5,WASHINGTON-DC-US,0.05,68.8478219875542,73.02,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0668667727599749,p1,LINTHAL-NA-CH,0.03,79.6781319028085,84.1666666666667,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0668667727599749,p2,MOSCOW-NA-RU,0.05,85.6200271686396,88.24,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0668667727599749,p3,REYKJAVÍK-NA-IS,0.07,78.9217014359252,83.2285714285714,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0668667727599749,p4,SICHUAN-NA-CN,0.8,99.1258099288092,104.60375,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0668667727599749,p5,WASHINGTON-DC-US,0.05,68.1696085955487,71.06,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0661573471641643,p1,LINTHAL-NA-CH,0.03,80.6909912818857,83.3,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0661573471641643,p2,MOSCOW-NA-RU,0.05,85.6047859412974,91.58,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0661573471641643,p3,REYKJAVÍK-NA-IS,0.07,78.9374579690652,83.8428571428572,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0661573471641643,p4,SICHUAN-NA-CN,0.8,99.1255480176316,104.28875,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0661573471641643,p5,WASHINGTON-DC-US,0.05,68.7357630979499,72.42,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0721720484237124,p1,LINTHAL-NA-CH,0.03,79.2057535959975,84.4333333333333,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0721720484237124,p2,MOSCOW-NA-RU,0.05,85.0802644003777,90.1,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0721720484237124,p3,REYKJAVÍK-NA-IS,0.07,77.4669239250276,80.3,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0721720484237124,p4,SICHUAN-NA-CN,0.8,99.1516399261678,104.74875,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0721720484237124,p5,WASHINGTON-DC-US,0.05,68.58415649816,70.82,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.065743523946079,p1,LINTHAL-NA-CH,0.03,80.2696078431373,87.3333333333334,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.065743523946079,p2,MOSCOW-NA-RU,0.05,84.8363774733638,89.18,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.065743523946079,p3,REYKJAVÍK-NA-IS,0.07,78.2337803061086,82.5142857142857,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.065743523946079,p4,SICHUAN-NA-CN,0.8,99.1349645204927,104.43125,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.065743523946079,p5,WASHINGTON-DC-US,0.05,69.131771033423,71.98,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0272020135166438,p1,LINTHAL-NA-CH,0.03,90.8286930887652,92.4333333333334,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0272020135166438,p2,MOSCOW-NA-RU,0.05,92.8585519826396,94.14,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0272020135166438,p3,REYKJAVÍK-NA-IS,0.07,90.3148720832162,91.7857142857143,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0272020135166438,p4,SICHUAN-NA-CN,0.8,99.5735503758849,102.15375,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0272020135166438,p5,WASHINGTON-DC-US,0.05,85.1880725004872,87.42,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0349965288456535,p1,LINTHAL-NA-CH,0.03,90.3184713375796,94.5333333333334,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0349965288456535,p2,MOSCOW-NA-RU,0.05,94.2697279567818,97.72,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0349965288456535,p3,REYKJAVÍK-NA-IS,0.07,90.1788248651717,90.7714285714286,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0349965288456535,p4,SICHUAN-NA-CN,0.8,99.5684347836688,102.09125,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0349965288456535,p5,WASHINGTON-DC-US,0.05,83.8098994281207,85,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0272900544448893,p1,LINTHAL-NA-CH,0.03,90.3375248180013,91,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0272900544448893,p2,MOSCOW-NA-RU,0.05,93.4749034749035,96.84,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0272900544448893,p3,REYKJAVÍK-NA-IS,0.07,89.3634840871022,91.4571428571429,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0272900544448893,p4,SICHUAN-NA-CN,0.8,99.5946968772127,101.9775,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0272900544448893,p5,WASHINGTON-DC-US,0.05,85.2783109404991,88.86,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.030351837805027,p1,LINTHAL-NA-CH,0.03,90.3115371448134,87.9333333333333,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.030351837805027,p2,MOSCOW-NA-RU,0.05,93.2686711930165,96.16,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.030351837805027,p3,REYKJAVÍK-NA-IS,0.07,90.5501889962201,92.4,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.030351837805027,p4,SICHUAN-NA-CN,0.8,99.541547277937,102.04875,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.030351837805027,p5,WASHINGTON-DC-US,0.05,84.7341337907376,88.92,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0327735231618563,p1,LINTHAL-NA-CH,0.03,91.5333333333333,91.5333333333334,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0327735231618563,p2,MOSCOW-NA-RU,0.05,93.3027171833142,97.52,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0327735231618563,p3,REYKJAVÍK-NA-IS,0.07,90.3081857481523,92.5142857142857,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0327735231618563,p4,SICHUAN-NA-CN,0.8,99.5839078496211,102.015,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0327735231618563,p5,WASHINGTON-DC-US,0.05,84.7126209757061,85.78,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0333876275434171,p1,LINTHAL-NA-CH,0.03,90.7377315567111,93.0666666666667,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0333876275434171,p2,MOSCOW-NA-RU,0.05,92.8336874637821,96.12,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0333876275434171,p3,REYKJAVÍK-NA-IS,0.07,89.8092798178195,90.1428571428572,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0333876275434171,p4,SICHUAN-NA-CN,0.8,99.576394975168,102.255,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0333876275434171,p5,WASHINGTON-DC-US,0.05,83.8123167155425,85.74,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0237995013314686,p1,LINTHAL-NA-CH,0.03,91.078431372549,92.9,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0237995013314686,p2,MOSCOW-NA-RU,0.05,93.411858654422,93.58,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0237995013314686,p3,REYKJAVÍK-NA-IS,0.07,90.8618753509264,92.4714285714286,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0237995013314686,p4,SICHUAN-NA-CN,0.8,99.5621310435673,102.03625,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0237995013314686,p5,WASHINGTON-DC-US,0.05,84.6903669724771,88.62,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0318253009443795,p1,LINTHAL-NA-CH,0.03,91.0545217107411,92.9666666666667,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0318253009443795,p2,MOSCOW-NA-RU,0.05,92.7861181516865,95.18,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0318253009443795,p3,REYKJAVÍK-NA-IS,0.07,90.578250863061,89.9571428571429,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0318253009443795,p4,SICHUAN-NA-CN,0.8,99.5402298850575,102.29625,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0318253009443795,p5,WASHINGTON-DC-US,0.05,85.2151598894591,86.34,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0268616930901292,p1,LINTHAL-NA-CH,0.03,90.2654867256637,95.2,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0268616930901292,p2,MOSCOW-NA-RU,0.05,93.4774143302181,96.02,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0268616930901292,p3,REYKJAVÍK-NA-IS,0.07,90.6687402799378,91.6142857142857,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0268616930901292,p4,SICHUAN-NA-CN,0.8,99.5700500793942,101.8975,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0268616930901292,p5,WASHINGTON-DC-US,0.05,85.1873310158362,88.22,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0313588431045277,p1,LINTHAL-NA-CH,0.03,90.4519414385742,94.7333333333334,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0313588431045277,p2,MOSCOW-NA-RU,0.05,93.5159637366969,94.9,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0313588431045277,p3,REYKJAVÍK-NA-IS,0.07,90.6451612903226,92.3285714285714,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0313588431045277,p4,SICHUAN-NA-CN,0.8,99.5734204368175,102.1225,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0313588431045277,p5,WASHINGTON-DC-US,0.05,84.428997020854,85.02,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0300177809586331,p1,LINTHAL-NA-CH,0.03,91.3782051282051,95.0333333333334,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0300177809586331,p2,MOSCOW-NA-RU,0.05,93.5123480987848,95.42,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0300177809586331,p3,REYKJAVÍK-NA-IS,0.07,90.9697572057362,91.5285714285714,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0300177809586331,p4,SICHUAN-NA-CN,0.8,99.602332333065,102.065,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0300177809586331,p5,WASHINGTON-DC-US,0.05,85.8108108108108,86.36,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0220536889580777,p1,LINTHAL-NA-CH,0.03,92.5,94.9666666666667,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0220536889580777,p2,MOSCOW-NA-RU,0.05,93.587452848918,94.28,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0220536889580777,p3,REYKJAVÍK-NA-IS,0.07,91.0917151565531,93.9285714285714,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0220536889580777,p4,SICHUAN-NA-CN,0.8,99.5633454830108,101.75125,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0220536889580777,p5,WASHINGTON-DC-US,0.05,85.9841912473491,89.2,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0244886696334836,p1,LINTHAL-NA-CH,0.03,91.6934964584675,94.9333333333334,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0244886696334836,p2,MOSCOW-NA-RU,0.05,93.6891233766234,92.34,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0244886696334836,p3,REYKJAVÍK-NA-IS,0.07,90.583910646119,91.5285714285714,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0244886696334836,p4,SICHUAN-NA-CN,0.8,99.6363902581873,102.0725,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0244886696334836,p5,WASHINGTON-DC-US,0.05,85.7938183912459,89.38,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0318735781595219,p1,LINTHAL-NA-CH,0.03,91.0507126284388,91.5666666666667,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0318735781595219,p2,MOSCOW-NA-RU,0.05,93.6940369594209,98.36,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0318735781595219,p3,REYKJAVÍK-NA-IS,0.07,90.7251960919224,94.1857142857143,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0318735781595219,p4,SICHUAN-NA-CN,0.8,99.5865999682,101.77875,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0318735781595219,p5,WASHINGTON-DC-US,0.05,86.3254698120752,86.36,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0314039818025002,p1,LINTHAL-NA-CH,0.03,90.8796895213454,93.6666666666667,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0314039818025002,p2,MOSCOW-NA-RU,0.05,93.4998018232263,94.36,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0314039818025002,p3,REYKJAVÍK-NA-IS,0.07,90.4598490048044,94.1428571428572,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0314039818025002,p4,SICHUAN-NA-CN,0.8,99.6340481592622,102.0975,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0314039818025002,p5,WASHINGTON-DC-US,0.05,85.1671732522796,84.06,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.036481658099732,p1,LINTHAL-NA-CH,0.03,91.3798649083306,94.7,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.036481658099732,p2,MOSCOW-NA-RU,0.05,94.0487617584949,97.98,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.036481658099732,p3,REYKJAVÍK-NA-IS,0.07,90.9310246948623,91.5285714285714,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.036481658099732,p4,SICHUAN-NA-CN,0.8,99.6278854131082,102.07375,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.036481658099732,p5,WASHINGTON-DC-US,0.05,85.4841997961264,83.86,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0253023339298312,p1,LINTHAL-NA-CH,0.03,90.7272149888854,95.2333333333334,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0253023339298312,p2,MOSCOW-NA-RU,0.05,93.9249553305539,94.62,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0253023339298312,p3,REYKJAVÍK-NA-IS,0.07,90.8614338339473,91.6142857142857,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0253023339298312,p4,SICHUAN-NA-CN,0.8,99.5933569422396,101.94625,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0253023339298312,p5,WASHINGTON-DC-US,0.05,86.4680685358255,88.82,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0277937959063478,p1,LINTHAL-NA-CH,0.03,90.4883498244494,94.5,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0277937959063478,p2,MOSCOW-NA-RU,0.05,93.2880698351115,96.18,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0277937959063478,p3,REYKJAVÍK-NA-IS,0.07,91.3556264742611,94.0571428571429,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0277937959063478,p4,SICHUAN-NA-CN,0.8,99.579426112259,101.81125,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0277937959063478,p5,WASHINGTON-DC-US,0.05,85.7539682539683,86.44,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0245038990360198,p1,LINTHAL-NA-CH,0.03,91.1311053984576,94.5333333333334,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0245038990360198,p2,MOSCOW-NA-RU,0.05,93.9170323095333,94.18,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0245038990360198,p3,REYKJAVÍK-NA-IS,0.07,90.990990990991,92.3428571428572,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0245038990360198,p4,SICHUAN-NA-CN,0.8,99.5897235518218,101.95,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0245038990360198,p5,WASHINGTON-DC-US,0.05,85.7198142414861,88.6,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0272105087125132,p1,LINTHAL-NA-CH,0.03,91.3929040735874,92.7333333333334,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0272105087125132,p2,MOSCOW-NA-RU,0.05,93.4345425867508,94.78,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0272105087125132,p3,REYKJAVÍK-NA-IS,0.07,90,92.0571428571429,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0272105087125132,p4,SICHUAN-NA-CN,0.8,99.5513727020042,102.075,0.05;0.8;0.07;0.03;0.05
25000,0.62,0.0272105087125132,p5,WASHINGTON-DC-US,0.05,85.8320251177394,87.48,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.00344600054010071,p1,LINTHAL-NA-CH,0.03,97.490221642764,99.7,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.00344600054010071,p2,MOSCOW-NA-RU,0.05,98.3426517571885,98.5,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.00344600054010071,p3,REYKJAVÍK-NA-IS,0.07,97.4936637566883,98.9142857142857,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.00344600054010071,p4,SICHUAN-NA-CN,0.8,99.8841698841699,100.24625,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.00344600054010071,p5,WASHINGTON-DC-US,0.05,96.4806533151857,99.24,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.00870454096681321,p1,LINTHAL-NA-CH,0.03,97.5198412698413,98.3,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.00870454096681321,p2,MOSCOW-NA-RU,0.05,98.4569138276553,98.26,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.00870454096681321,p3,REYKJAVÍK-NA-IS,0.07,97.5944530918353,98.5285714285714,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.00870454096681321,p4,SICHUAN-NA-CN,0.8,99.8783651280269,100.58875,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.00870454096681321,p5,WASHINGTON-DC-US,0.05,96.2850797496467,95.38,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.0103383671837993,p1,LINTHAL-NA-CH,0.03,97.9166666666667,97.1333333333334,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.0103383671837993,p2,MOSCOW-NA-RU,0.05,98.2268789038888,97.5,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.0103383671837993,p3,REYKJAVÍK-NA-IS,0.07,97.7364817661031,99.9285714285714,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.0103383671837993,p4,SICHUAN-NA-CN,0.8,99.8770705540517,100.54375,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.0103383671837993,p5,WASHINGTON-DC-US,0.05,96.1770623742455,95.6,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.00866665772379507,p1,LINTHAL-NA-CH,0.03,97.5388601036269,100.4,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.00866665772379507,p2,MOSCOW-NA-RU,0.05,98.3652875882946,97.48,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.00866665772379507,p3,REYKJAVÍK-NA-IS,0.07,97.2301541976014,97.2857142857143,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.00866665772379507,p4,SICHUAN-NA-CN,0.8,99.8857923158091,100.57875,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.00866665772379507,p5,WASHINGTON-DC-US,0.05,95.7846823669107,96.8,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.00767603143690665,p1,LINTHAL-NA-CH,0.03,97.3684210526316,97.4333333333334,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.00767603143690665,p2,MOSCOW-NA-RU,0.05,98.5781990521327,99.84,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.00767603143690665,p3,REYKJAVÍK-NA-IS,0.07,97.568345323741,96.8714285714286,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.00767603143690665,p4,SICHUAN-NA-CN,0.8,99.8880833654575,100.40875,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.00767603143690665,p5,WASHINGTON-DC-US,0.05,96.3594113090627,99.52,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.011451032038858,p1,LINTHAL-NA-CH,0.03,97.7919036467046,97.4333333333334,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.011451032038858,p2,MOSCOW-NA-RU,0.05,98.3531746031746,99.14,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.011451032038858,p3,REYKJAVÍK-NA-IS,0.07,97.4373337067638,99.4,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.011451032038858,p4,SICHUAN-NA-CN,0.8,99.8969187396764,100.545,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.011451032038858,p5,WASHINGTON-DC-US,0.05,96.1734174638714,94.5,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.0117780519260824,p1,LINTHAL-NA-CH,0.03,98.2478909798832,100.933333333333,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.0117780519260824,p2,MOSCOW-NA-RU,0.05,98.4107825387246,97.84,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.0117780519260824,p3,REYKJAVÍK-NA-IS,0.07,97.542025709846,98.6428571428572,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.0117780519260824,p4,SICHUAN-NA-CN,0.8,99.877052234172,100.52875,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.0117780519260824,p5,WASHINGTON-DC-US,0.05,96.3496248225512,95.02,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.0091322008444958,p1,LINTHAL-NA-CH,0.03,98.0424684804247,98.5,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.0091322008444958,p2,MOSCOW-NA-RU,0.05,98.3248212461696,96.26,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.0091322008444958,p3,REYKJAVÍK-NA-IS,0.07,97.2034020469944,96.3285714285714,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.0091322008444958,p4,SICHUAN-NA-CN,0.8,99.8835235369193,100.76125,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.0091322008444958,p5,WASHINGTON-DC-US,0.05,96.3467614533965,97.58,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.0103511988074429,p1,LINTHAL-NA-CH,0.03,97.7428851815505,99.6,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.0103511988074429,p2,MOSCOW-NA-RU,0.05,98.7061360517546,100.7,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.0103511988074429,p3,REYKJAVÍK-NA-IS,0.07,97.5091041514931,95.6285714285714,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.0103511988074429,p4,SICHUAN-NA-CN,0.8,99.8720385623594,100.4875,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.0103511988074429,p5,WASHINGTON-DC-US,0.05,95.9780262899745,97.84,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.0071928126452416,p1,LINTHAL-NA-CH,0.03,97.7265128719492,97.4333333333334,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.0071928126452416,p2,MOSCOW-NA-RU,0.05,98.6332109343125,96.7,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.0071928126452416,p3,REYKJAVÍK-NA-IS,0.07,97.524467472654,96.8,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.0071928126452416,p4,SICHUAN-NA-CN,0.8,99.857560443916,100.77625,0.05;0.8;0.07;0.03;0.05
100000,0.62,0.0071928126452416,p5,WASHINGTON-DC-US,0.05,96.0729869099564,96.88,0.05;0.8;0.07;0.03;0.05


==> datastore/inequality/meas/five-nodes-ls-600-20.csv <==
hlambda,global_hpd_gini,inequality,pos,id,hpd,efficiency,weighted_efficiency,global_hpd
23684.21052631579,0.0,0.013796137961379618,p1,LINTHAL-NA-CH,0.2,97.60530871321407,101.49,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.013796137961379618,p2,MOSCOW-NA-RU,0.2,97.67795964979065,102.64,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.013796137961379618,p3,REYKJAVÍK-NA-IS,0.2,97.85700557370748,101.83,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.013796137961379618,p4,SICHUAN-NA-CN,0.2,92.79109174534013,95.83,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.013796137961379618,p5,WASHINGTON-DC-US,0.2,93.63558352402744,98.205,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.011996119961199607,p1,LINTHAL-NA-CH,0.2,97.57616725411616,101.045,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.011996119961199607,p2,MOSCOW-NA-RU,0.2,97.66910855294456,102.66,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.011996119961199607,p3,REYKJAVÍK-NA-IS,0.2,97.75594722141965,101.5,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.011996119961199607,p4,SICHUAN-NA-CN,0.2,92.5685666587169,97.035,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.011996119961199607,p5,WASHINGTON-DC-US,0.2,93.76978417266187,97.755,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.01570015700157001,p1,LINTHAL-NA-CH,0.2,97.7581064177812,101.59999999999998,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.01570015700157001,p2,MOSCOW-NA-RU,0.2,97.72296015180264,103.0,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.01570015700157001,p3,REYKJAVÍK-NA-IS,0.2,97.68516313407954,102.545,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.01570015700157001,p4,SICHUAN-NA-CN,0.2,92.50842561386615,96.07,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.01570015700157001,p5,WASHINGTON-DC-US,0.2,93.78815776722551,96.78,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.0109241092410924,p1,LINTHAL-NA-CH,0.2,97.50444775688801,101.39,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.0109241092410924,p2,MOSCOW-NA-RU,0.2,97.71368441191946,102.145,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.0109241092410924,p3,REYKJAVÍK-NA-IS,0.2,97.8270317253368,101.29499999999996,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.0109241092410924,p4,SICHUAN-NA-CN,0.2,92.63137761201166,96.86,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.0109241092410924,p5,WASHINGTON-DC-US,0.2,93.81143238858671,98.305,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.013380133801338009,p1,LINTHAL-NA-CH,0.2,97.4486111779714,101.215,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.013380133801338009,p2,MOSCOW-NA-RU,0.2,97.60715475001189,102.59,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.013380133801338009,p3,REYKJAVÍK-NA-IS,0.2,97.53777012813156,102.005,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.013380133801338009,p4,SICHUAN-NA-CN,0.2,92.71921799008041,96.275,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.013380133801338009,p5,WASHINGTON-DC-US,0.2,93.63106053361383,97.91,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.011212112121121234,p1,LINTHAL-NA-CH,0.2,97.65433875377752,101.79,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.011212112121121234,p2,MOSCOW-NA-RU,0.2,97.61630142252979,101.56,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.011212112121121234,p3,REYKJAVÍK-NA-IS,0.2,97.77276436422986,101.845,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.011212112121121234,p4,SICHUAN-NA-CN,0.2,92.62648524338829,96.665,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.011212112121121234,p5,WASHINGTON-DC-US,0.2,93.84174037771936,98.135,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.013320133201331984,p1,LINTHAL-NA-CH,0.2,97.63367138027901,102.53,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.013320133201331984,p2,MOSCOW-NA-RU,0.2,97.65598569426321,101.03,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.013320133201331984,p3,REYKJAVÍK-NA-IS,0.2,97.73128910541149,102.31,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.013320133201331984,p4,SICHUAN-NA-CN,0.2,92.7148821807362,96.595,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.013320133201331984,p5,WASHINGTON-DC-US,0.2,93.75180236470248,97.53,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.011332113321133182,p1,LINTHAL-NA-CH,0.2,97.52193616816122,101.14,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.011332113321133182,p2,MOSCOW-NA-RU,0.2,97.68808399961469,101.41,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.011332113321133182,p3,REYKJAVÍK-NA-IS,0.2,97.71335629544585,102.12999999999998,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.011332113321133182,p4,SICHUAN-NA-CN,0.2,92.79822488061356,96.19,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.011332113321133182,p5,WASHINGTON-DC-US,0.2,93.79731264193792,99.125,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.012224122241222405,p1,LINTHAL-NA-CH,0.2,97.712937551158,101.47,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.012224122241222405,p2,MOSCOW-NA-RU,0.2,97.74729241877256,101.535,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.012224122241222405,p3,REYKJAVÍK-NA-IS,0.2,97.60194128562591,102.565,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.012224122241222405,p4,SICHUAN-NA-CN,0.2,93.12331924702265,96.96,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.012224122241222405,p5,WASHINGTON-DC-US,0.2,93.65331027193236,97.465,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.010960109601096014,p1,LINTHAL-NA-CH,0.2,97.49613302397523,100.85,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.010960109601096014,p2,MOSCOW-NA-RU,0.2,97.794292792149,102.64,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.010960109601096014,p3,REYKJAVÍK-NA-IS,0.2,97.63387898981121,101.095,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.010960109601096014,p4,SICHUAN-NA-CN,0.2,92.74374255065555,97.265,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.0,0.010960109601096014,p5,WASHINGTON-DC-US,0.2,93.7258272453803,98.145,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16413764137641376,p1,LINTHAL-NA-CH,0.2,70.53684967103445,127.57999999999998,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16413764137641376,p2,MOSCOW-NA-RU,0.2,69.32264352983171,126.23999999999998,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16413764137641376,p3,REYKJAVÍK-NA-IS,0.2,68.95605917881089,124.44499999999998,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16413764137641376,p4,SICHUAN-NA-CN,0.2,29.90890132806497,54.49999999999999,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16413764137641376,p5,WASHINGTON-DC-US,0.2,36.91218052543443,67.22999999999999,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16723767237672374,p1,LINTHAL-NA-CH,0.2,70.50393354238874,128.15499999999997,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16723767237672374,p2,MOSCOW-NA-RU,0.2,69.49817543282025,126.65,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16723767237672374,p3,REYKJAVÍK-NA-IS,0.2,68.96799513570285,124.77,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16723767237672374,p4,SICHUAN-NA-CN,0.2,29.54545454545455,53.49499999999999,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16723767237672374,p5,WASHINGTON-DC-US,0.2,36.76995769463216,66.92499999999998,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.1687216872168722,p1,LINTHAL-NA-CH,0.2,70.50692505611211,128.795,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.1687216872168722,p2,MOSCOW-NA-RU,0.2,69.45481702763256,125.54999999999998,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.1687216872168722,p3,REYKJAVÍK-NA-IS,0.2,69.25343540880677,125.73999999999998,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.1687216872168722,p4,SICHUAN-NA-CN,0.2,28.896836313617605,52.51999999999999,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.1687216872168722,p5,WASHINGTON-DC-US,0.2,37.22176194421431,67.39,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16632166321663222,p1,LINTHAL-NA-CH,0.2,70.22538227139209,127.90499999999996,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16632166321663222,p2,MOSCOW-NA-RU,0.2,69.41770336248035,125.83,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16632166321663222,p3,REYKJAVÍK-NA-IS,0.2,69.02305825242719,125.12499999999996,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16632166321663222,p4,SICHUAN-NA-CN,0.2,29.17232774157771,52.60499999999999,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16632166321663222,p5,WASHINGTON-DC-US,0.2,37.433768503850985,68.52999999999999,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.17197771977719775,p1,LINTHAL-NA-CH,0.2,71.0379066322892,129.49499999999998,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.17197771977719775,p2,MOSCOW-NA-RU,0.2,69.7754416863889,126.775,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.17197771977719775,p3,REYKJAVÍK-NA-IS,0.2,69.06385445711288,125.085,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.17197771977719775,p4,SICHUAN-NA-CN,0.2,28.636925188744,52.155,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.17197771977719775,p5,WASHINGTON-DC-US,0.2,36.80932344147936,66.485,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.1675936759367594,p1,LINTHAL-NA-CH,0.2,70.64852057964626,128.22,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.1675936759367594,p2,MOSCOW-NA-RU,0.2,69.2381711709235,125.92,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.1675936759367594,p3,REYKJAVÍK-NA-IS,0.2,69.10589341519399,124.93999999999998,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.1675936759367594,p4,SICHUAN-NA-CN,0.2,28.747302606097488,51.955,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.1675936759367594,p5,WASHINGTON-DC-US,0.2,37.8059811956909,68.96,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16906969069690694,p1,LINTHAL-NA-CH,0.2,70.65727699530518,127.925,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16906969069690694,p2,MOSCOW-NA-RU,0.2,69.59314192407129,127.86,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16906969069690694,p3,REYKJAVÍK-NA-IS,0.2,69.15543998450856,124.995,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16906969069690694,p4,SICHUAN-NA-CN,0.2,29.028558947195982,53.16,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16906969069690694,p5,WASHINGTON-DC-US,0.2,36.68193808135499,66.05499999999999,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16630166301663013,p1,LINTHAL-NA-CH,0.2,70.544547595954,127.28,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16630166301663013,p2,MOSCOW-NA-RU,0.2,69.59969270447499,126.83499999999998,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16630166301663013,p3,REYKJAVÍK-NA-IS,0.2,68.94554198431565,126.15999999999998,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16630166301663013,p4,SICHUAN-NA-CN,0.2,29.420610833128265,53.79999999999999,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16630166301663013,p5,WASHINGTON-DC-US,0.2,36.512684169713076,65.92,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16457764577645775,p1,LINTHAL-NA-CH,0.2,70.56623635658484,127.365,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16457764577645775,p2,MOSCOW-NA-RU,0.2,69.12153964927761,125.345,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16457764577645775,p3,REYKJAVÍK-NA-IS,0.2,69.37814848459823,126.015,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16457764577645775,p4,SICHUAN-NA-CN,0.2,29.62279227399223,53.755,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16457764577645775,p5,WASHINGTON-DC-US,0.2,36.70789724072312,67.515,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16253362533625335,p1,LINTHAL-NA-CH,0.2,70.14665190924185,126.755,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16253362533625335,p2,MOSCOW-NA-RU,0.2,69.36327114633207,126.04,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16253362533625335,p3,REYKJAVÍK-NA-IS,0.2,69.16811618211436,125.26,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16253362533625335,p4,SICHUAN-NA-CN,0.2,29.789620550980768,54.445,0.2;0.2;0.2;0.2;0.2
789.4736842105265,0.0,0.16253362533625335,p5,WASHINGTON-DC-US,0.2,36.99572462179345,67.49499999999999,0.2;0.2;0.2;0.2;0.2
23684.21052631579,0.62,0.027202013516643826,p1,LINTHAL-NA-CH,0.029999999999999995,90.82869308876516,92.43333333333337,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.027202013516643826,p2,MOSCOW-NA-RU,0.04999999999999999,92.85855198263955,94.14000000000004,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.027202013516643826,p3,REYKJAVÍK-NA-IS,0.06999999999999999,90.31487208321622,91.78571428571428,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.027202013516643826,p4,SICHUAN-NA-CN,0.7999999999999998,99.57355037588488,102.15375000000002,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.027202013516643826,p5,WASHINGTON-DC-US,0.04999999999999999,85.18807250048724,87.42000000000002,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.03499652884565347,p1,LINTHAL-NA-CH,0.029999999999999995,90.31847133757964,94.53333333333336,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.03499652884565347,p2,MOSCOW-NA-RU,0.04999999999999999,94.2697279567818,97.72,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.03499652884565347,p3,REYKJAVÍK-NA-IS,0.06999999999999999,90.17882486517172,90.77142857142859,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.03499652884565347,p4,SICHUAN-NA-CN,0.7999999999999998,99.5684347836688,102.09125000000002,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.03499652884565347,p5,WASHINGTON-DC-US,0.04999999999999999,83.80989942812069,85.00000000000001,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.027290054444889304,p1,LINTHAL-NA-CH,0.029999999999999995,90.33752481800131,91.0,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.027290054444889304,p2,MOSCOW-NA-RU,0.04999999999999999,93.47490347490348,96.84000000000002,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.027290054444889304,p3,REYKJAVÍK-NA-IS,0.06999999999999999,89.36348408710218,91.45714285714287,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.027290054444889304,p4,SICHUAN-NA-CN,0.7999999999999998,99.5946968772127,101.97750000000003,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.027290054444889304,p5,WASHINGTON-DC-US,0.04999999999999999,85.27831094049905,88.86000000000001,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.030351837805026968,p1,LINTHAL-NA-CH,0.029999999999999995,90.3115371448134,87.93333333333334,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.030351837805026968,p2,MOSCOW-NA-RU,0.04999999999999999,93.26867119301649,96.16,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.030351837805026968,p3,REYKJAVÍK-NA-IS,0.06999999999999999,90.55018899622007,92.40000000000002,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.030351837805026968,p4,SICHUAN-NA-CN,0.7999999999999998,99.54154727793696,102.04875000000004,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.030351837805026968,p5,WASHINGTON-DC-US,0.04999999999999999,84.73413379073756,88.92000000000002,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.032773523161856284,p1,LINTHAL-NA-CH,0.029999999999999995,91.53333333333332,91.53333333333336,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.032773523161856284,p2,MOSCOW-NA-RU,0.04999999999999999,93.30271718331421,97.52000000000002,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.032773523161856284,p3,REYKJAVÍK-NA-IS,0.06999999999999999,90.30818574815227,92.51428571428572,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.032773523161856284,p4,SICHUAN-NA-CN,0.7999999999999998,99.58390784962113,102.015,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.032773523161856284,p5,WASHINGTON-DC-US,0.04999999999999999,84.71262097570609,85.78000000000002,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.03338762754341715,p1,LINTHAL-NA-CH,0.029999999999999995,90.73773155671108,93.06666666666668,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.03338762754341715,p2,MOSCOW-NA-RU,0.04999999999999999,92.83368746378213,96.12000000000002,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.03338762754341715,p3,REYKJAVÍK-NA-IS,0.06999999999999999,89.80927981781954,90.14285714285715,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.03338762754341715,p4,SICHUAN-NA-CN,0.7999999999999998,99.576394975168,102.25500000000002,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.03338762754341715,p5,WASHINGTON-DC-US,0.04999999999999999,83.81231671554252,85.74000000000002,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.023799501331468558,p1,LINTHAL-NA-CH,0.029999999999999995,91.07843137254902,92.90000000000002,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.023799501331468558,p2,MOSCOW-NA-RU,0.04999999999999999,93.41185865442205,93.58,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.023799501331468558,p3,REYKJAVÍK-NA-IS,0.06999999999999999,90.86187535092644,92.47142857142859,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.023799501331468558,p4,SICHUAN-NA-CN,0.7999999999999998,99.56213104356735,102.03625000000002,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.023799501331468558,p5,WASHINGTON-DC-US,0.04999999999999999,84.69036697247707,88.62000000000002,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.031825300944379534,p1,LINTHAL-NA-CH,0.029999999999999995,91.0545217107411,92.96666666666668,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.031825300944379534,p2,MOSCOW-NA-RU,0.04999999999999999,92.7861181516865,95.18000000000002,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.031825300944379534,p3,REYKJAVÍK-NA-IS,0.06999999999999999,90.57825086306102,89.95714285714287,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.031825300944379534,p4,SICHUAN-NA-CN,0.7999999999999998,99.54022988505749,102.29625,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.031825300944379534,p5,WASHINGTON-DC-US,0.04999999999999999,85.21515988945914,86.34000000000002,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.02686169309012921,p1,LINTHAL-NA-CH,0.029999999999999995,90.26548672566372,95.2,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.02686169309012921,p2,MOSCOW-NA-RU,0.04999999999999999,93.47741433021808,96.02,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.02686169309012921,p3,REYKJAVÍK-NA-IS,0.06999999999999999,90.66874027993781,91.61428571428574,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.02686169309012921,p4,SICHUAN-NA-CN,0.7999999999999998,99.57005007939415,101.89750000000002,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.02686169309012921,p5,WASHINGTON-DC-US,0.04999999999999999,85.18733101583624,88.22000000000004,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.0313588431045277,p1,LINTHAL-NA-CH,0.029999999999999995,90.45194143857417,94.73333333333336,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.0313588431045277,p2,MOSCOW-NA-RU,0.04999999999999999,93.51596373669688,94.90000000000002,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.0313588431045277,p3,REYKJAVÍK-NA-IS,0.06999999999999999,90.64516129032258,92.32857142857144,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.0313588431045277,p4,SICHUAN-NA-CN,0.7999999999999998,99.5734204368175,102.12250000000004,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.62,0.0313588431045277,p5,WASHINGTON-DC-US,0.04999999999999999,84.42899702085404,85.02000000000002,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6573147487368853,p1,LINTHAL-NA-CH,0.029999999999999995,5.5481461723126175,6.933333333333335,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6573147487368853,p2,MOSCOW-NA-RU,0.04999999999999999,11.386696730552426,14.140000000000002,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6573147487368853,p3,REYKJAVÍK-NA-IS,0.06999999999999999,5.56973775818055,6.857142857142858,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6573147487368853,p4,SICHUAN-NA-CN,0.7999999999999998,99.58359863759944,123.16375000000004,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6573147487368853,p5,WASHINGTON-DC-US,0.04999999999999999,1.184103811841038,1.4600000000000002,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6612923453701202,p1,LINTHAL-NA-CH,0.029999999999999995,6.075400054244644,7.466666666666668,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6612923453701202,p2,MOSCOW-NA-RU,0.04999999999999999,12.079560155239324,14.940000000000005,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6612923453701202,p3,REYKJAVÍK-NA-IS,0.06999999999999999,4.833729216152018,5.814285714285715,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6612923453701202,p4,SICHUAN-NA-CN,0.7999999999999998,99.61186245375706,123.18750000000004,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6612923453701202,p5,WASHINGTON-DC-US,0.04999999999999999,1.1666118961551102,1.4200000000000004,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6581518632791653,p1,LINTHAL-NA-CH,0.029999999999999995,5.360934182590234,6.733333333333333,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6581518632791653,p2,MOSCOW-NA-RU,0.04999999999999999,13.079416531604538,16.140000000000004,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6581518632791653,p3,REYKJAVÍK-NA-IS,0.06999999999999999,5.232892466935018,6.500000000000003,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6581518632791653,p4,SICHUAN-NA-CN,0.7999999999999998,99.5974308400344,123.08375000000002,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6581518632791653,p5,WASHINGTON-DC-US,0.04999999999999999,1.1049723756906078,1.3600000000000003,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6582156399512531,p1,LINTHAL-NA-CH,0.029999999999999995,4.9389416553595655,6.066666666666667,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6582156399512531,p2,MOSCOW-NA-RU,0.04999999999999999,13.728395061728394,16.680000000000003,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6582156399512531,p3,REYKJAVÍK-NA-IS,0.06999999999999999,5.794041754632888,7.057142857142857,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6582156399512531,p4,SICHUAN-NA-CN,0.7999999999999998,99.59420759165748,123.02250000000004,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6582156399512531,p5,WASHINGTON-DC-US,0.04999999999999999,1.1423974255832663,1.4200000000000004,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6530854212614857,p1,LINTHAL-NA-CH,0.029999999999999995,6.163453706217758,7.566666666666667,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6530854212614857,p2,MOSCOW-NA-RU,0.04999999999999999,12.26158038147139,15.300000000000002,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6530854212614857,p3,REYKJAVÍK-NA-IS,0.06999999999999999,5.492599444958372,6.785714285714287,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6530854212614857,p4,SICHUAN-NA-CN,0.7999999999999998,99.5581216631613,123.07375000000003,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6530854212614857,p5,WASHINGTON-DC-US,0.04999999999999999,1.1793214862681745,1.4600000000000002,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6458224262970432,p1,LINTHAL-NA-CH,0.029999999999999995,5.9050772626931565,7.133333333333335,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6458224262970432,p2,MOSCOW-NA-RU,0.04999999999999999,12.73699562469616,15.720000000000004,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6458224262970432,p3,REYKJAVÍK-NA-IS,0.06999999999999999,6.093838326738268,7.7,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6458224262970432,p4,SICHUAN-NA-CN,0.7999999999999998,99.53958086680227,122.96000000000002,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6458224262970432,p5,WASHINGTON-DC-US,0.04999999999999999,1.4910858995137763,1.8400000000000003,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.660677540934944,p1,LINTHAL-NA-CH,0.029999999999999995,5.315975047464064,6.533333333333334,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.660677540934944,p2,MOSCOW-NA-RU,0.04999999999999999,11.6764514024788,14.320000000000002,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.660677540934944,p3,REYKJAVÍK-NA-IS,0.06999999999999999,5.479294036221019,6.785714285714287,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.660677540934944,p4,SICHUAN-NA-CN,0.7999999999999998,99.60680063073627,123.17875000000002,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.660677540934944,p5,WASHINGTON-DC-US,0.04999999999999999,1.103117505995204,1.3800000000000003,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6565651771095433,p1,LINTHAL-NA-CH,0.029999999999999995,6.34579187953751,7.866666666666667,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6565651771095433,p2,MOSCOW-NA-RU,0.04999999999999999,12.095730918499351,14.960000000000004,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6565651771095433,p3,REYKJAVÍK-NA-IS,0.06999999999999999,5.53290623179965,6.785714285714287,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6565651771095433,p4,SICHUAN-NA-CN,0.7999999999999998,99.58442871587464,123.11125000000004,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6565651771095433,p5,WASHINGTON-DC-US,0.04999999999999999,0.8232445520581114,1.0200000000000002,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6504649082820262,p1,LINTHAL-NA-CH,0.029999999999999995,5.708925221120343,7.1000000000000005,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6504649082820262,p2,MOSCOW-NA-RU,0.04999999999999999,12.480523527578685,16.020000000000003,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6504649082820262,p3,REYKJAVÍK-NA-IS,0.06999999999999999,5.435033464112624,6.7285714285714295,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6504649082820262,p4,SICHUAN-NA-CN,0.7999999999999998,99.5891810942354,123.02625000000003,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6504649082820262,p5,WASHINGTON-DC-US,0.04999999999999999,1.5055852355512385,1.8600000000000003,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6621514835043478,p1,LINTHAL-NA-CH,0.029999999999999995,5.247497971328103,6.466666666666668,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6621514835043478,p2,MOSCOW-NA-RU,0.04999999999999999,12.553052562846885,15.380000000000004,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6621514835043478,p3,REYKJAVÍK-NA-IS,0.06999999999999999,5.522845030617051,6.7,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6621514835043478,p4,SICHUAN-NA-CN,0.7999999999999998,99.6066734074823,123.13875000000004,0.05;0.8;0.07;0.03;0.05
789.4736842105265,0.62,0.6621514835043478,p5,WASHINGTON-DC-US,0.04999999999999999,0.901481004507405,1.12,0.05;0.8;0.07;0.03;0.05
23684.21052631579,0.5,0.022226081583743246,p1,LINTHAL-NA-CH,0.04,93.78705240692436,98.875,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.022226081583743246,p2,MOSCOW-NA-RU,0.07,93.17429674572531,96.52857142857141,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.022226081583743246,p3,REYKJAVÍK-NA-IS,0.17,96.49331520507592,100.19411764705882,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.022226081583743246,p4,SICHUAN-NA-CN,0.1,86.9138180067405,90.26,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.022226081583743246,p5,WASHINGTON-DC-US,0.62,98.71046304680424,101.98064516129033,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.022128125956601064,p1,LINTHAL-NA-CH,0.04,94.2781900885803,98.45,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.022128125956601064,p2,MOSCOW-NA-RU,0.07,93.43509388085913,98.8142857142857,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.022128125956601064,p3,REYKJAVÍK-NA-IS,0.17,96.70760832480379,100.04117647058823,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.022128125956601064,p4,SICHUAN-NA-CN,0.1,87.42163009404389,89.24,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.022128125956601064,p5,WASHINGTON-DC-US,0.62,98.79501125281321,101.95645161290324,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.022097391819992724,p1,LINTHAL-NA-CH,0.04,94.0869152220375,99.05,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.022097391819992724,p2,MOSCOW-NA-RU,0.07,93.48632678301495,97.18571428571428,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.022097391819992724,p3,REYKJAVÍK-NA-IS,0.17,96.94460308395205,99.85294117647058,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.022097391819992724,p4,SICHUAN-NA-CN,0.1,86.41737960203787,89.89999999999998,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.022097391819992724,p5,WASHINGTON-DC-US,0.62,98.69588955619686,102.04677419354836,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.02640230758037243,p1,LINTHAL-NA-CH,0.04,93.4345908868202,95.35,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.02640230758037243,p2,MOSCOW-NA-RU,0.07,93.2173440260976,97.97142857142856,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.02640230758037243,p3,REYKJAVÍK-NA-IS,0.17,96.67877824457818,100.17058823529409,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.02640230758037243,p4,SICHUAN-NA-CN,0.1,87.40025613240074,88.71999999999998,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.02640230758037243,p5,WASHINGTON-DC-US,0.62,98.63921245392763,102.3,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.020830988961116462,p1,LINTHAL-NA-CH,0.04,93.44341913550268,96.2,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.020830988961116462,p2,MOSCOW-NA-RU,0.07,93.00613496932516,97.45714285714287,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.020830988961116462,p3,REYKJAVÍK-NA-IS,0.17,96.51727252201401,100.58235294117644,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.020830988961116462,p4,SICHUAN-NA-CN,0.1,88.18471645251667,91.28,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.020830988961116462,p5,WASHINGTON-DC-US,0.62,98.65236695641298,101.7774193548387,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.024663340962638305,p1,LINTHAL-NA-CH,0.04,93.8396833250866,94.825,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.024663340962638305,p2,MOSCOW-NA-RU,0.07,93.23443782060171,96.07142857142857,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.024663340962638305,p3,REYKJAVÍK-NA-IS,0.17,96.6725342115723,100.14705882352942,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.024663340962638305,p4,SICHUAN-NA-CN,0.1,87.59358288770053,90.09,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.024663340962638305,p5,WASHINGTON-DC-US,0.62,98.75787999066077,102.33387096774193,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.02475965295133454,p1,LINTHAL-NA-CH,0.04,93.84120702448676,94.85,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.02475965295133454,p2,MOSCOW-NA-RU,0.07,93.57710216379074,97.61428571428571,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.02475965295133454,p3,REYKJAVÍK-NA-IS,0.17,96.67925804814794,100.87058823529414,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.02475965295133454,p4,SICHUAN-NA-CN,0.1,86.91913824751232,89.97,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.02475965295133454,p5,WASHINGTON-DC-US,0.62,98.6857918806287,101.97903225806449,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.024665863589348608,p1,LINTHAL-NA-CH,0.04,93.25735992402659,98.2,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.024665863589348608,p2,MOSCOW-NA-RU,0.07,93.30932262086162,96.22857142857141,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.024665863589348608,p3,REYKJAVÍK-NA-IS,0.17,96.74142555498487,99.71764705882352,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.024665863589348608,p4,SICHUAN-NA-CN,0.1,86.8387725280078,89.14,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.024665863589348608,p5,WASHINGTON-DC-US,0.62,98.7076205287714,102.36935483870968,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.024778214795268528,p1,LINTHAL-NA-CH,0.04,93.8483894405425,96.875,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.024778214795268528,p2,MOSCOW-NA-RU,0.07,93.14914011840992,94.4,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.024778214795268528,p3,REYKJAVÍK-NA-IS,0.17,96.43955793551329,99.5823529411765,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.024778214795268528,p4,SICHUAN-NA-CN,0.1,87.43937924345295,90.15,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.024778214795268528,p5,WASHINGTON-DC-US,0.62,98.758757825729,102.53548387096774,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.02494621916432773,p1,LINTHAL-NA-CH,0.04,93.33652924256953,97.35,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.02494621916432773,p2,MOSCOW-NA-RU,0.07,93.69089625970359,94.82857142857141,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.02494621916432773,p3,REYKJAVÍK-NA-IS,0.17,96.78185622985129,100.65882352941178,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.02494621916432773,p4,SICHUAN-NA-CN,0.1,87.20682302771856,89.98,0.62;0.1;0.17;0.04;0.07
23684.21052631579,0.5,0.02494621916432773,p5,WASHINGTON-DC-US,0.62,98.80850267463076,102.18870967741935,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4826238845472587,p1,LINTHAL-NA-CH,0.04,19.18395336876393,27.975,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4826238845472587,p2,MOSCOW-NA-RU,0.07,15.447474648025992,22.41428571428571,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4826238845472587,p3,REYKJAVÍK-NA-IS,0.17,39.28712871287129,58.352941176470594,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4826238845472587,p4,SICHUAN-NA-CN,0.1,3.371777476255088,4.97,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4826238845472587,p5,WASHINGTON-DC-US,0.62,95.32136157702476,140.1516129032258,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4774156956118258,p1,LINTHAL-NA-CH,0.04,19.302090357383683,28.625,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4774156956118258,p2,MOSCOW-NA-RU,0.07,15.856154370919011,23.24285714285714,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4774156956118258,p3,REYKJAVÍK-NA-IS,0.17,38.715493409191076,56.84117647058822,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4774156956118258,p4,SICHUAN-NA-CN,0.1,3.6151919301333684,5.34,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4774156956118258,p5,WASHINGTON-DC-US,0.62,95.36489151873768,140.37096774193543,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4719281141915398,p1,LINTHAL-NA-CH,0.04,18.595398719944647,26.875,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4719281141915398,p2,MOSCOW-NA-RU,0.07,16.11914567570156,24.042857142857148,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4719281141915398,p3,REYKJAVÍK-NA-IS,0.17,38.64521048196156,56.647058823529406,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4719281141915398,p4,SICHUAN-NA-CN,0.1,4.425439489581212,6.52,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4719281141915398,p5,WASHINGTON-DC-US,0.62,95.25264806721216,140.25645161290322,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4749709171973913,p1,LINTHAL-NA-CH,0.04,19.639311714096625,29.675,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4749709171973913,p2,MOSCOW-NA-RU,0.07,15.918367346938775,23.399999999999995,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4749709171973913,p3,REYKJAVÍK-NA-IS,0.17,38.67495814398469,57.0705882352941,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4749709171973913,p4,SICHUAN-NA-CN,0.1,3.609515996718622,5.28,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4749709171973913,p5,WASHINGTON-DC-US,0.62,95.32183618203943,140.23225806451617,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.482909115232889,p1,LINTHAL-NA-CH,0.04,18.73263888888889,26.975,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.482909115232889,p2,MOSCOW-NA-RU,0.07,15.301574725165892,22.07142857142857,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.482909115232889,p3,REYKJAVÍK-NA-IS,0.17,39.152209623783,57.48235294117647,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.482909115232889,p4,SICHUAN-NA-CN,0.1,3.8105533409904737,5.64,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.482909115232889,p5,WASHINGTON-DC-US,0.62,95.3381893860562,140.3854838709677,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4795347875665543,p1,LINTHAL-NA-CH,0.04,18.194115657761248,26.9,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4795347875665543,p2,MOSCOW-NA-RU,0.07,15.442838887250565,22.442857142857143,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4795347875665543,p3,REYKJAVÍK-NA-IS,0.17,39.41617482852129,58.14117647058823,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4795347875665543,p4,SICHUAN-NA-CN,0.1,4.028068281492477,5.97,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4795347875665543,p5,WASHINGTON-DC-US,0.62,95.34215003018164,140.11451612903224,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4819875623276068,p1,LINTHAL-NA-CH,0.04,19.306418219461698,27.975,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4819875623276068,p2,MOSCOW-NA-RU,0.07,15.157730247094445,22.17142857142857,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4819875623276068,p3,REYKJAVÍK-NA-IS,0.17,39.50237629298295,58.18235294117646,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4819875623276068,p4,SICHUAN-NA-CN,0.1,3.6610733601442234,5.28,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4819875623276068,p5,WASHINGTON-DC-US,0.62,95.34722984092156,140.1758064516129,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4714301925054845,p1,LINTHAL-NA-CH,0.04,19.84707446808511,29.85,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4714301925054845,p2,MOSCOW-NA-RU,0.07,15.97148636932858,23.685714285714283,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4714301925054845,p3,REYKJAVÍK-NA-IS,0.17,39.99041380412206,58.89411764705882,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4714301925054845,p4,SICHUAN-NA-CN,0.1,3.6979553276199484,5.48,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4714301925054845,p5,WASHINGTON-DC-US,0.62,95.21332746866064,139.65645161290323,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4752554491152102,p1,LINTHAL-NA-CH,0.04,19.755771160923384,29.524999999999995,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4752554491152102,p2,MOSCOW-NA-RU,0.07,15.557065217391305,22.899999999999995,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4752554491152102,p3,REYKJAVÍK-NA-IS,0.17,39.750509775698696,58.48235294117647,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4752554491152102,p4,SICHUAN-NA-CN,0.1,3.68616841393304,5.45,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4752554491152102,p5,WASHINGTON-DC-US,0.62,95.23955942589195,139.88387096774196,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4748399173566426,p1,LINTHAL-NA-CH,0.04,18.916189835072366,28.1,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4748399173566426,p2,MOSCOW-NA-RU,0.07,16.155243284580823,24.142857142857142,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4748399173566426,p3,REYKJAVÍK-NA-IS,0.17,39.208863290936726,57.66470588235293,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4748399173566426,p4,SICHUAN-NA-CN,0.1,3.6070919095170164,5.31,0.62;0.1;0.17;0.04;0.07
789.4736842105265,0.5,0.4748399173566426,p5,WASHINGTON-DC-US,0.62,95.2626960623012,140.08225806451614,0.62;0.1;0.17;0.04;0.07


==> datastore/inequality/meas/five-nodes-ls.csv <==
hlambda,global_hpd_gini,inequality,pos,id,hpd,efficiency,weighted_efficiency,global_hpd
100000.0,0.0,0.005308053080530787,p1,LINTHAL-NA-CH,0.2,99.38707923483764,100.535,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.005308053080530787,p2,MOSCOW-NA-RU,0.2,99.48509219301687,101.435,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.005308053080530787,p3,REYKJAVÍK-NA-IS,0.2,99.49246156142708,99.975,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.005308053080530787,p4,SICHUAN-NA-CN,0.2,98.08246398410331,98.72,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.005308053080530787,p5,WASHINGTON-DC-US,0.2,98.36114274397188,99.33,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.004500045000450005,p1,LINTHAL-NA-CH,0.2,99.35976971561865,100.1,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.004500045000450005,p2,MOSCOW-NA-RU,0.2,99.50627036634741,100.76999999999998,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.004500045000450005,p3,REYKJAVÍK-NA-IS,0.2,99.37450748620961,100.885,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.004500045000450005,p4,SICHUAN-NA-CN,0.2,98.07185807285194,98.675,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.004500045000450005,p5,WASHINGTON-DC-US,0.2,98.35523066284698,99.565,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.005792057920579179,p1,LINTHAL-NA-CH,0.2,99.43998414114382,100.325,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.005792057920579179,p2,MOSCOW-NA-RU,0.2,99.48308964702407,101.04,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.005792057920579179,p3,REYKJAVÍK-NA-IS,0.2,99.45395513577331,101.08499999999998,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.005792057920579179,p4,SICHUAN-NA-CN,0.2,98.06094182825485,99.12,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.005792057920579179,p5,WASHINGTON-DC-US,0.2,98.40039990002501,98.425,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.002700027000270003,p1,LINTHAL-NA-CH,0.2,99.35737770250074,99.72499999999998,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.002700027000270003,p2,MOSCOW-NA-RU,0.2,99.50401745858544,100.31,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.002700027000270003,p3,REYKJAVÍK-NA-IS,0.2,99.50592885375494,100.7,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.002700027000270003,p4,SICHUAN-NA-CN,0.2,98.19539206961336,99.305,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.002700027000270003,p5,WASHINGTON-DC-US,0.2,98.45358286136421,99.955,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.005132051320513188,p1,LINTHAL-NA-CH,0.2,99.37841869716559,99.925,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.005132051320513188,p2,MOSCOW-NA-RU,0.2,99.44509919465723,101.25499999999998,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.005132051320513188,p3,REYKJAVÍK-NA-IS,0.2,99.46711402772979,100.795,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.005132051320513188,p4,SICHUAN-NA-CN,0.2,98.06151715952923,99.15,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.005132051320513188,p5,WASHINGTON-DC-US,0.2,98.25101858292757,98.87,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.0017440174401743846,p1,LINTHAL-NA-CH,0.2,99.374596714151,100.105,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.0017440174401743846,p2,MOSCOW-NA-RU,0.2,99.47968285431119,100.375,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.0017440174401743846,p3,REYKJAVÍK-NA-IS,0.2,99.48410139391837,100.275,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.0017440174401743846,p4,SICHUAN-NA-CN,0.2,98.11906051504259,99.635,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.0017440174401743846,p5,WASHINGTON-DC-US,0.2,98.44336825459575,99.605,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.004804048040480402,p1,LINTHAL-NA-CH,0.2,99.40440738534842,100.14,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.004804048040480402,p2,MOSCOW-NA-RU,0.2,99.41837343408231,99.995,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.004804048040480402,p3,REYKJAVÍK-NA-IS,0.2,99.45660155676308,101.58,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.004804048040480402,p4,SICHUAN-NA-CN,0.2,98.21455140604077,99.015,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.004804048040480402,p5,WASHINGTON-DC-US,0.2,98.5309444637451,99.265,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.004256042560425644,p1,LINTHAL-NA-CH,0.2,99.4335685183345,100.06,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.004256042560425644,p2,MOSCOW-NA-RU,0.2,99.51446787641001,101.455,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.004256042560425644,p3,REYKJAVÍK-NA-IS,0.2,99.3987278871,100.015,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.004256042560425644,p4,SICHUAN-NA-CN,0.2,98.10761401255004,99.28,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.004256042560425644,p5,WASHINGTON-DC-US,0.2,98.23701282622692,99.185,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.0051360513605135825,p1,LINTHAL-NA-CH,0.2,99.3808816245666,100.325,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.0051360513605135825,p2,MOSCOW-NA-RU,0.2,99.56413144620208,101.65,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.0051360513605135825,p3,REYKJAVÍK-NA-IS,0.2,99.39235675187064,98.96,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.0051360513605135825,p4,SICHUAN-NA-CN,0.2,98.19989120221553,99.285,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.0051360513605135825,p5,WASHINGTON-DC-US,0.2,98.40228808126629,99.775,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.00565205652056516,p1,LINTHAL-NA-CH,0.2,99.45508100147276,101.29499999999996,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.00565205652056516,p2,MOSCOW-NA-RU,0.2,99.39806984379663,99.905,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.00565205652056516,p3,REYKJAVÍK-NA-IS,0.2,99.43240708750805,100.73,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.00565205652056516,p4,SICHUAN-NA-CN,0.2,98.12349560347792,99.875,0.2;0.2;0.2;0.2;0.2
100000.0,0.0,0.00565205652056516,p5,WASHINGTON-DC-US,0.2,98.39663292915121,98.19,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.012120121201211984,p1,LINTHAL-NA-CH,0.2,97.710693031292,101.795,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.012120121201211984,p2,MOSCOW-NA-RU,0.2,97.96927508401345,102.03499999999998,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.012120121201211984,p3,REYKJAVÍK-NA-IS,0.2,97.96556367833782,101.845,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.012120121201211984,p4,SICHUAN-NA-CN,0.2,93.3368818348979,96.445,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.012120121201211984,p5,WASHINGTON-DC-US,0.2,94.14678722585607,97.875,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.012956129561295644,p1,LINTHAL-NA-CH,0.2,97.64207689716568,101.455,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.012956129561295644,p2,MOSCOW-NA-RU,0.2,97.8199650417557,100.735,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.012956129561295644,p3,REYKJAVÍK-NA-IS,0.2,97.8902953586498,103.24,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.012956129561295644,p4,SICHUAN-NA-CN,0.2,93.00926368064177,97.39,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.012956129561295644,p5,WASHINGTON-DC-US,0.2,93.82090272749215,97.17499999999998,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.009456094560945616,p1,LINTHAL-NA-CH,0.2,97.77393143901148,101.68,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.009456094560945616,p2,MOSCOW-NA-RU,0.2,97.7521028715073,101.105,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.009456094560945616,p3,REYKJAVÍK-NA-IS,0.2,97.98495950636328,101.63,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.009456094560945616,p4,SICHUAN-NA-CN,0.2,92.85951196398958,97.99,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.009456094560945616,p5,WASHINGTON-DC-US,0.2,93.97659973999713,97.59,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.0117641176411764,p1,LINTHAL-NA-CH,0.2,97.79606371204466,101.615,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.0117641176411764,p2,MOSCOW-NA-RU,0.2,97.84277524050141,100.69,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.0117641176411764,p3,REYKJAVÍK-NA-IS,0.2,97.905034597948,102.58,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.0117641176411764,p4,SICHUAN-NA-CN,0.2,92.89580838323351,96.96,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.0117641176411764,p5,WASHINGTON-DC-US,0.2,93.87403758787241,98.15,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.012708127081270806,p1,LINTHAL-NA-CH,0.2,97.71455892899831,102.185,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.012708127081270806,p2,MOSCOW-NA-RU,0.2,97.92733713082188,102.29,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.012708127081270806,p3,REYKJAVÍK-NA-IS,0.2,97.86926340146549,101.51,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.012708127081270806,p4,SICHUAN-NA-CN,0.2,93.20220676421205,97.14,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.012708127081270806,p5,WASHINGTON-DC-US,0.2,93.76179644775686,96.87,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.014576145761457628,p1,LINTHAL-NA-CH,0.2,97.7044817261537,102.79,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.014576145761457628,p2,MOSCOW-NA-RU,0.2,97.82400306748468,102.05,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.014576145761457628,p3,REYKJAVÍK-NA-IS,0.2,97.76563099347908,101.95,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.014576145761457628,p4,SICHUAN-NA-CN,0.2,92.89335200115869,96.205,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.014576145761457628,p5,WASHINGTON-DC-US,0.2,94.00591171197365,97.0,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.014616146161461613,p1,LINTHAL-NA-CH,0.2,97.63979318268862,101.975,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.014616146161461613,p2,MOSCOW-NA-RU,0.2,97.81335600264477,103.555,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.014616146161461613,p3,REYKJAVÍK-NA-IS,0.2,97.89545476689241,100.47499999999998,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.014616146161461613,p4,SICHUAN-NA-CN,0.2,92.96306926903942,97.165,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.014616146161461613,p5,WASHINGTON-DC-US,0.2,93.9045679371545,96.825,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.01178411784117838,p1,LINTHAL-NA-CH,0.2,97.60691975012014,101.56,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.01178411784117838,p2,MOSCOW-NA-RU,0.2,97.93545897448266,101.51499999999996,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.01178411784117838,p3,REYKJAVÍK-NA-IS,0.2,97.8241117115394,102.28,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.01178411784117838,p4,SICHUAN-NA-CN,0.2,93.04226571140067,96.75,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.01178411784117838,p5,WASHINGTON-DC-US,0.2,94.15215927671444,97.89,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.011072110721107212,p1,LINTHAL-NA-CH,0.2,97.65894293374186,101.995,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.011072110721107212,p2,MOSCOW-NA-RU,0.2,97.83637592968222,101.29,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.011072110721107212,p3,REYKJAVÍK-NA-IS,0.2,98.0190402923358,101.93,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.011072110721107212,p4,SICHUAN-NA-CN,0.2,93.00639251979773,97.48,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.011072110721107212,p5,WASHINGTON-DC-US,0.2,93.8509766095973,97.3,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.012108121081210805,p1,LINTHAL-NA-CH,0.2,97.68436223877012,101.665,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.012108121081210805,p2,MOSCOW-NA-RU,0.2,97.7869521386395,101.85,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.012108121081210805,p3,REYKJAVÍK-NA-IS,0.2,97.87091526721208,102.28,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.012108121081210805,p4,SICHUAN-NA-CN,0.2,93.04943475761641,97.125,0.2;0.2;0.2;0.2;0.2
25000.000000000004,0.0,0.012108121081210805,p5,WASHINGTON-DC-US,0.2,93.82399845358334,97.075,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.027952279522795227,p1,LINTHAL-NA-CH,0.2,94.83416628805088,104.365,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.027952279522795227,p2,MOSCOW-NA-RU,0.2,95.18192090395479,105.295,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.027952279522795227,p3,REYKJAVÍK-NA-IS,0.2,94.91066097101648,103.315,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.027952279522795227,p4,SICHUAN-NA-CN,0.2,84.28040601776328,92.995,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.027952279522795227,p5,WASHINGTON-DC-US,0.2,85.87150098177999,94.025,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.027708277082770825,p1,LINTHAL-NA-CH,0.2,94.79066794503036,103.81,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.027708277082770825,p2,MOSCOW-NA-RU,0.2,94.79427142532394,104.25,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.027708277082770825,p3,REYKJAVÍK-NA-IS,0.2,94.96900873184636,104.955,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.027708277082770825,p4,SICHUAN-NA-CN,0.2,84.10123591421298,92.545,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.027708277082770825,p5,WASHINGTON-DC-US,0.2,86.54630435778765,94.435,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.029300293002930036,p1,LINTHAL-NA-CH,0.2,94.9549715125896,103.32999999999998,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.029300293002930036,p2,MOSCOW-NA-RU,0.2,94.94158137849831,104.825,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.029300293002930036,p3,REYKJAVÍK-NA-IS,0.2,94.8991107299237,105.115,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.029300293002930036,p4,SICHUAN-NA-CN,0.2,84.19868704953404,91.705,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.029300293002930036,p5,WASHINGTON-DC-US,0.2,85.75038353939175,95.02,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.02852028520285206,p1,LINTHAL-NA-CH,0.2,94.80484032390137,104.2,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.02852028520285206,p2,MOSCOW-NA-RU,0.2,94.88772964391018,104.59,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.02852028520285206,p3,REYKJAVÍK-NA-IS,0.2,95.06228971537693,104.54,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.02852028520285206,p4,SICHUAN-NA-CN,0.2,84.08536865829538,91.405,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.02852028520285206,p5,WASHINGTON-DC-US,0.2,86.53313348775946,95.26,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.02697226972269721,p1,LINTHAL-NA-CH,0.2,94.92591748347392,104.11,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.02697226972269721,p2,MOSCOW-NA-RU,0.2,94.97323291897287,104.67,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.02697226972269721,p3,REYKJAVÍK-NA-IS,0.2,94.7727376756534,103.525,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.02697226972269721,p4,SICHUAN-NA-CN,0.2,84.65464913087466,92.045,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.02697226972269721,p5,WASHINGTON-DC-US,0.2,86.17054822289292,95.645,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.03166831668316682,p1,LINTHAL-NA-CH,0.2,94.71184293856872,104.685,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.03166831668316682,p2,MOSCOW-NA-RU,0.2,95.05765317657698,105.11,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.03166831668316682,p3,REYKJAVÍK-NA-IS,0.2,94.90990990990991,105.35,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.03166831668316682,p4,SICHUAN-NA-CN,0.2,83.79952311078503,91.375,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.03166831668316682,p5,WASHINGTON-DC-US,0.2,86.24348387692024,93.475,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.026568265682656824,p1,LINTHAL-NA-CH,0.2,94.94627572391184,104.27,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.026568265682656824,p2,MOSCOW-NA-RU,0.2,94.92051891101772,103.9,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.026568265682656824,p3,REYKJAVÍK-NA-IS,0.2,94.95633982172096,104.395,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.026568265682656824,p4,SICHUAN-NA-CN,0.2,84.05638926784904,92.42,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.026568265682656824,p5,WASHINGTON-DC-US,0.2,86.20423717279863,95.01,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.027840278402784004,p1,LINTHAL-NA-CH,0.2,94.5739273776272,103.27,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.027840278402784004,p2,MOSCOW-NA-RU,0.2,94.871211431692,104.235,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.027840278402784004,p3,REYKJAVÍK-NA-IS,0.2,94.88013002844372,105.075,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.027840278402784004,p4,SICHUAN-NA-CN,0.2,84.33525482660811,92.17,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.027840278402784004,p5,WASHINGTON-DC-US,0.2,86.37043754250737,95.245,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.02735227352273524,p1,LINTHAL-NA-CH,0.2,94.58649348290113,104.135,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.02735227352273524,p2,MOSCOW-NA-RU,0.2,95.00135955769056,104.815,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.02735227352273524,p3,REYKJAVÍK-NA-IS,0.2,95.12732278045424,103.665,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.02735227352273524,p4,SICHUAN-NA-CN,0.2,84.01603863853829,92.195,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.02735227352273524,p5,WASHINGTON-DC-US,0.2,86.24954693729612,95.185,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.026976269762697597,p1,LINTHAL-NA-CH,0.2,94.70110565674177,103.20999999999998,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.026976269762697597,p2,MOSCOW-NA-RU,0.2,94.94106980961016,104.71999999999998,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.026976269762697597,p3,REYKJAVÍK-NA-IS,0.2,95.19261527212905,104.155,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.026976269762697597,p4,SICHUAN-NA-CN,0.2,84.09381858083394,91.965,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.026976269762697597,p5,WASHINGTON-DC-US,0.2,86.64378922653181,95.945,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15186951869518692,p1,LINTHAL-NA-CH,0.2,73.65060597103162,124.57999999999998,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15186951869518692,p2,MOSCOW-NA-RU,0.2,72.80014093191227,123.975,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15186951869518692,p3,REYKJAVÍK-NA-IS,0.2,72.85894022295696,124.505,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15186951869518692,p4,SICHUAN-NA-CN,0.2,33.66269266041476,56.895,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15186951869518692,p5,WASHINGTON-DC-US,0.2,41.50395543835738,70.04,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14801748017480176,p1,LINTHAL-NA-CH,0.2,73.40894399717929,124.92,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14801748017480176,p2,MOSCOW-NA-RU,0.2,72.24732040038975,122.34,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14801748017480176,p3,REYKJAVÍK-NA-IS,0.2,72.66483921360569,123.265,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14801748017480176,p4,SICHUAN-NA-CN,0.2,34.69061639984612,58.615,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14801748017480176,p5,WASHINGTON-DC-US,0.2,41.96700921017562,70.855,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14928949289492893,p1,LINTHAL-NA-CH,0.2,73.86185475521374,124.84499999999998,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14928949289492893,p2,MOSCOW-NA-RU,0.2,72.26052515769399,123.14999999999998,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14928949289492893,p3,REYKJAVÍK-NA-IS,0.2,72.95882144124954,123.315,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14928949289492893,p4,SICHUAN-NA-CN,0.2,34.217781862381784,57.71,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14928949289492893,p5,WASHINGTON-DC-US,0.2,41.86327710274861,70.975,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15105351053510535,p1,LINTHAL-NA-CH,0.2,73.6859087175877,125.605,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15105351053510535,p2,MOSCOW-NA-RU,0.2,73.13893956334961,124.285,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15105351053510535,p3,REYKJAVÍK-NA-IS,0.2,72.5329681778942,121.83,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15105351053510535,p4,SICHUAN-NA-CN,0.2,34.240070350285805,58.405,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15105351053510535,p5,WASHINGTON-DC-US,0.2,41.37502220643098,69.87,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14476944769447694,p1,LINTHAL-NA-CH,0.2,73.27326440177252,124.015,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14476944769447694,p2,MOSCOW-NA-RU,0.2,72.41960772712481,122.4,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14476944769447694,p3,REYKJAVÍK-NA-IS,0.2,72.56882902044192,122.83,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14476944769447694,p4,SICHUAN-NA-CN,0.2,34.751189706832726,59.15000000000001,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14476944769447694,p5,WASHINGTON-DC-US,0.2,41.96336996336996,71.6,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14856948569485692,p1,LINTHAL-NA-CH,0.2,73.85493361719743,124.88499999999998,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14856948569485692,p2,MOSCOW-NA-RU,0.2,72.54803872524498,123.27,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14856948569485692,p3,REYKJAVÍK-NA-IS,0.2,72.57056541184137,122.51,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14856948569485692,p4,SICHUAN-NA-CN,0.2,34.378519352735466,57.99999999999999,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14856948569485692,p5,WASHINGTON-DC-US,0.2,42.139776688131384,71.33,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14577345773457734,p1,LINTHAL-NA-CH,0.2,73.14622108580603,123.01,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14577345773457734,p2,MOSCOW-NA-RU,0.2,72.66229373179986,123.515,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14577345773457734,p3,REYKJAVÍK-NA-IS,0.2,72.71034666193812,123.015,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14577345773457734,p4,SICHUAN-NA-CN,0.2,33.908572441712714,57.375,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14577345773457734,p5,WASHINGTON-DC-US,0.2,42.63088814350299,73.08,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.1497814978149781,p1,LINTHAL-NA-CH,0.2,74.11354846328717,125.51499999999996,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.1497814978149781,p2,MOSCOW-NA-RU,0.2,72.3502711624617,122.735,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.1497814978149781,p3,REYKJAVÍK-NA-IS,0.2,72.5213133130771,122.92,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.1497814978149781,p4,SICHUAN-NA-CN,0.2,34.078869923484405,57.9,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.1497814978149781,p5,WASHINGTON-DC-US,0.2,41.894326471543756,70.925,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14942149421494216,p1,LINTHAL-NA-CH,0.2,73.56860882728327,123.92999999999998,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14942149421494216,p2,MOSCOW-NA-RU,0.2,72.74483404554235,124.27,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14942149421494216,p3,REYKJAVÍK-NA-IS,0.2,73.21454953757055,123.89,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14942149421494216,p4,SICHUAN-NA-CN,0.2,34.11552879364798,57.79,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14942149421494216,p5,WASHINGTON-DC-US,0.2,41.611275964391695,70.115,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15044950449504496,p1,LINTHAL-NA-CH,0.2,73.99970601205352,125.855,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15044950449504496,p2,MOSCOW-NA-RU,0.2,73.23872726195414,123.605,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15044950449504496,p3,REYKJAVÍK-NA-IS,0.2,72.53445817490494,122.09,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15044950449504496,p4,SICHUAN-NA-CN,0.2,34.68797923793795,58.81,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15044950449504496,p5,WASHINGTON-DC-US,0.2,40.97502133043044,69.635,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3116351163511636,p1,LINTHAL-NA-CH,0.2,48.46982338930749,161.785,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3116351163511636,p2,MOSCOW-NA-RU,0.2,43.883223114351566,145.655,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3116351163511636,p3,REYKJAVÍK-NA-IS,0.2,40.10212332664491,133.90499999999997,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3116351163511636,p4,SICHUAN-NA-CN,0.2,6.313688412648388,21.035,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3116351163511636,p5,WASHINGTON-DC-US,0.2,11.344170335967188,37.615,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31255112551125513,p1,LINTHAL-NA-CH,0.2,48.91614804124952,162.7,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31255112551125513,p2,MOSCOW-NA-RU,0.2,43.29694849837173,143.59,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31255112551125513,p3,REYKJAVÍK-NA-IS,0.2,40.80904402063092,136.08999999999997,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31255112551125513,p4,SICHUAN-NA-CN,0.2,6.258412861658527,20.69,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31255112551125513,p5,WASHINGTON-DC-US,0.2,11.156431754664247,36.925,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.32965929659296594,p1,LINTHAL-NA-CH,0.2,50.25536567465964,167.77,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.32965929659296594,p2,MOSCOW-NA-RU,0.2,44.15584415584416,146.54,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.32965929659296594,p3,REYKJAVÍK-NA-IS,0.2,40.2454061531984,133.82,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.32965929659296594,p4,SICHUAN-NA-CN,0.2,5.450258320317193,18.145,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.32965929659296594,p5,WASHINGTON-DC-US,0.2,10.16075813960496,33.72,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3163391633916339,p1,LINTHAL-NA-CH,0.2,49.05459347519433,163.445,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3163391633916339,p2,MOSCOW-NA-RU,0.2,44.0969554541209,146.36,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3163391633916339,p3,REYKJAVÍK-NA-IS,0.2,39.889359521261355,132.31499999999997,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3163391633916339,p4,SICHUAN-NA-CN,0.2,6.027153147983147,19.955,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3163391633916339,p5,WASHINGTON-DC-US,0.2,11.330225887414846,37.92,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3127511275112751,p1,LINTHAL-NA-CH,0.2,48.83920247797191,162.40499999999997,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3127511275112751,p2,MOSCOW-NA-RU,0.2,44.046599022923715,146.51,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3127511275112751,p3,REYKJAVÍK-NA-IS,0.2,39.30277773591162,130.385,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3127511275112751,p4,SICHUAN-NA-CN,0.2,5.955297462420227,19.69,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3127511275112751,p5,WASHINGTON-DC-US,0.2,12.275475990899293,41.005,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3135191351913519,p1,LINTHAL-NA-CH,0.2,48.52474309014038,161.255,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3135191351913519,p2,MOSCOW-NA-RU,0.2,44.78901118675585,149.33999999999997,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3135191351913519,p3,REYKJAVÍK-NA-IS,0.2,39.555850382185774,131.185,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3135191351913519,p4,SICHUAN-NA-CN,0.2,6.528626555954293,21.74,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3135191351913519,p5,WASHINGTON-DC-US,0.2,10.937523426840787,36.475,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31959119591195906,p1,LINTHAL-NA-CH,0.2,49.38559861104875,164.97999999999996,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31959119591195906,p2,MOSCOW-NA-RU,0.2,43.71269219173952,144.995,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31959119591195906,p3,REYKJAVÍK-NA-IS,0.2,40.45278117590201,133.92499999999998,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31959119591195906,p4,SICHUAN-NA-CN,0.2,5.842354431143142,19.375,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31959119591195906,p5,WASHINGTON-DC-US,0.2,11.043442955745027,36.72000000000001,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3164071640716407,p1,LINTHAL-NA-CH,0.2,48.66007194244605,162.32999999999996,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3164071640716407,p2,MOSCOW-NA-RU,0.2,44.34598140402612,147.375,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3164071640716407,p3,REYKJAVÍK-NA-IS,0.2,39.99518130345741,132.79999999999998,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3164071640716407,p4,SICHUAN-NA-CN,0.2,5.721927544289343,19.040000000000006,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3164071640716407,p5,WASHINGTON-DC-US,0.2,11.516286035192811,38.45,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3150951509515095,p1,LINTHAL-NA-CH,0.2,48.41778295476608,162.11,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3150951509515095,p2,MOSCOW-NA-RU,0.2,44.679438829386044,148.08999999999997,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3150951509515095,p3,REYKJAVÍK-NA-IS,0.2,39.41010307419539,131.145,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3150951509515095,p4,SICHUAN-NA-CN,0.2,5.943998198333459,19.795,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3150951509515095,p5,WASHINGTON-DC-US,0.2,11.636717580113807,38.855,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31734717347173474,p1,LINTHAL-NA-CH,0.2,48.51149693565631,161.08,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31734717347173474,p2,MOSCOW-NA-RU,0.2,44.68611344285885,149.05499999999995,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31734717347173474,p3,REYKJAVÍK-NA-IS,0.2,40.34505042004178,134.23,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31734717347173474,p4,SICHUAN-NA-CN,0.2,5.70734210844101,18.905,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31734717347173474,p5,WASHINGTON-DC-US,0.2,11.039634467106547,36.725,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3819478194781947,p1,LINTHAL-NA-CH,0.2,40.52806617349223,190.105,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3819478194781947,p2,MOSCOW-NA-RU,0.2,32.18984108663824,150.605,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3819478194781947,p3,REYKJAVÍK-NA-IS,0.2,24.266304056875487,113.32,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3819478194781947,p4,SICHUAN-NA-CN,0.2,1.5856225491767368,7.42,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3819478194781947,p5,WASHINGTON-DC-US,0.2,8.208573801563134,38.545,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.33479534795347954,p1,LINTHAL-NA-CH,0.2,36.34703878882353,170.215,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.33479534795347954,p2,MOSCOW-NA-RU,0.2,31.00079020993956,145.155,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.33479534795347954,p3,REYKJAVÍK-NA-IS,0.2,28.459362826191374,133.325,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.33479534795347954,p4,SICHUAN-NA-CN,0.2,3.3737024221453287,15.794999999999998,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.33479534795347954,p5,WASHINGTON-DC-US,0.2,7.554898289216102,35.50499999999999,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3391953919539195,p1,LINTHAL-NA-CH,0.2,37.07551194539249,173.80999999999997,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3391953919539195,p2,MOSCOW-NA-RU,0.2,31.550991122200926,147.30999999999997,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3391953919539195,p3,REYKJAVÍK-NA-IS,0.2,26.83111913897588,125.51999999999998,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3391953919539195,p4,SICHUAN-NA-CN,0.2,3.7742935943251448,17.584999999999994,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3391953919539195,p5,WASHINGTON-DC-US,0.2,7.6401422514604285,35.77,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3504195041950419,p1,LINTHAL-NA-CH,0.2,36.97616384132174,171.88,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3504195041950419,p2,MOSCOW-NA-RU,0.2,32.58964313545481,152.64499999999995,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3504195041950419,p3,REYKJAVÍK-NA-IS,0.2,28.27217860385622,132.335,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3504195041950419,p4,SICHUAN-NA-CN,0.2,3.249139776927912,15.25,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3504195041950419,p5,WASHINGTON-DC-US,0.2,6.002841581813875,27.885,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3512235122351224,p1,LINTHAL-NA-CH,0.2,34.88824308731142,163.26999999999995,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3512235122351224,p2,MOSCOW-NA-RU,0.2,35.827794819359234,168.19,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3512235122351224,p3,REYKJAVÍK-NA-IS,0.2,26.85586707311837,125.1,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3512235122351224,p4,SICHUAN-NA-CN,0.2,3.686902808609208,17.19,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3512235122351224,p5,WASHINGTON-DC-US,0.2,5.622081316138984,26.245,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.34375943759437605,p1,LINTHAL-NA-CH,0.2,39.04671380054254,182.805,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.34375943759437605,p2,MOSCOW-NA-RU,0.2,32.06607489776423,149.375,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.34375943759437605,p3,REYKJAVÍK-NA-IS,0.2,23.72761621372836,110.84,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.34375943759437605,p4,SICHUAN-NA-CN,0.2,6.074355343888103,28.314999999999994,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.34375943759437605,p5,WASHINGTON-DC-US,0.2,6.15008261625287,28.660000000000004,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3130351303513035,p1,LINTHAL-NA-CH,0.2,34.4784777071427,161.08,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3130351303513035,p2,MOSCOW-NA-RU,0.2,31.722257857601022,148.36499999999995,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3130351303513035,p3,REYKJAVÍK-NA-IS,0.2,27.557929982831613,129.215,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3130351303513035,p4,SICHUAN-NA-CN,0.2,3.800101902173913,17.9,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3130351303513035,p5,WASHINGTON-DC-US,0.2,9.28981617135952,43.435,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3959959599595996,p1,LINTHAL-NA-CH,0.2,38.669463141111386,180.685,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3959959599595996,p2,MOSCOW-NA-RU,0.2,36.165475213875546,169.73,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3959959599595996,p3,REYKJAVÍK-NA-IS,0.2,26.298875200856987,122.75,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3959959599595996,p4,SICHUAN-NA-CN,0.2,1.9800290176666384,9.28,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3959959599595996,p5,WASHINGTON-DC-US,0.2,3.754372078595801,17.549999999999994,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3465394653946539,p1,LINTHAL-NA-CH,0.2,37.68544088369405,176.04,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3465394653946539,p2,MOSCOW-NA-RU,0.2,31.076682584209514,145.125,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3465394653946539,p3,REYKJAVÍK-NA-IS,0.2,28.55918585966792,133.29999999999998,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3465394653946539,p4,SICHUAN-NA-CN,0.2,3.9644368271651222,18.505,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3465394653946539,p5,WASHINGTON-DC-US,0.2,5.789107267177207,27.025,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3755997559975599,p1,LINTHAL-NA-CH,0.2,38.82016110078414,181.69,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3755997559975599,p2,MOSCOW-NA-RU,0.2,32.97730737027416,153.605,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3755997559975599,p3,REYKJAVÍK-NA-IS,0.2,27.314069974472844,127.32999999999998,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3755997559975599,p4,SICHUAN-NA-CN,0.2,2.191045293149736,10.12,0.2;0.2;0.2;0.2;0.2
9.999999999999998,0.0,0.3755997559975599,p5,WASHINGTON-DC-US,0.2,5.8753773178094,27.25,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5662216622166222,p1,LINTHAL-NA-CH,0.2,17.725383085975942,88.26,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5662216622166222,p2,MOSCOW-NA-RU,0.2,23.2506732044532,115.69999999999996,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5662216622166222,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5662216622166222,p4,SICHUAN-NA-CN,0.2,59.40839445720994,296.035,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5662216622166222,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.6007780077800778,p1,LINTHAL-NA-CH,0.2,22.33365379750037,110.34499999999998,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.6007780077800778,p2,MOSCOW-NA-RU,0.2,64.35352145217837,320.30999999999995,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.6007780077800778,p3,REYKJAVÍK-NA-IS,0.2,13.98251681269598,69.33999999999999,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.6007780077800778,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.6007780077800778,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.4273082730827309,p1,LINTHAL-NA-CH,0.2,15.294914158102687,75.67999999999998,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.4273082730827309,p2,MOSCOW-NA-RU,0.2,19.238797803133174,94.93,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.4273082730827309,p3,REYKJAVÍK-NA-IS,0.2,51.58981071284736,256.195,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.4273082730827309,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.4273082730827309,p5,WASHINGTON-DC-US,0.2,14.745494656042547,73.19,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.4069800698006981,p1,LINTHAL-NA-CH,0.2,27.53415534881844,136.44,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.4069800698006981,p2,MOSCOW-NA-RU,0.2,43.29086664251499,215.095,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.4069800698006981,p3,REYKJAVÍK-NA-IS,0.2,11.661766482741955,57.91,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.4069800698006981,p4,SICHUAN-NA-CN,0.2,18.245932194851644,90.55,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.4069800698006981,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.3345873458734588,p1,LINTHAL-NA-CH,0.2,13.923016401379895,69.015,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.3345873458734588,p2,MOSCOW-NA-RU,0.2,35.10141977610061,174.17499999999995,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.3345873458734588,p3,REYKJAVÍK-NA-IS,0.2,27.94752356710967,138.89499999999998,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.3345873458734588,p4,SICHUAN-NA-CN,0.2,23.75708975146832,117.91,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.3345873458734588,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.52860128601286,p1,LINTHAL-NA-CH,0.2,32.46711420203504,161.295,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.52860128601286,p2,MOSCOW-NA-RU,0.2,50.17177642946115,249.725,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.52860128601286,p3,REYKJAVÍK-NA-IS,0.2,17.952442924447407,88.975,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.52860128601286,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.52860128601286,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.3845558455584556,p1,LINTHAL-NA-CH,0.2,31.68758688775613,157.27499999999995,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.3845558455584556,p2,MOSCOW-NA-RU,0.2,19.46211157550427,96.39,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.3845558455584556,p3,REYKJAVÍK-NA-IS,0.2,38.24382287198695,189.915,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.3845558455584556,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.3845558455584556,p5,WASHINGTON-DC-US,0.2,11.343232564919724,56.41499999999999,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5766017660176602,p1,LINTHAL-NA-CH,0.2,33.87969864065119,167.735,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5766017660176602,p2,MOSCOW-NA-RU,0.2,55.65944683763436,276.505,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5766017660176602,p3,REYKJAVÍK-NA-IS,0.2,11.294896987622307,55.755,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5766017660176602,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5766017660176602,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5700417004170042,p1,LINTHAL-NA-CH,0.2,54.13369220262725,269.51,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5700417004170042,p2,MOSCOW-NA-RU,0.2,34.90149541921015,173.525,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5700417004170042,p3,REYKJAVÍK-NA-IS,0.2,11.447865584050165,56.959999999999994,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5700417004170042,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5700417004170042,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.4119561195611955,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.4119561195611955,p2,MOSCOW-NA-RU,0.2,35.194768724676045,175.45999999999995,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.4119561195611955,p3,REYKJAVÍK-NA-IS,0.2,32.94202709352186,164.01999999999995,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.4119561195611955,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.4119561195611955,p5,WASHINGTON-DC-US,0.2,32.146075741493604,160.515,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p2,MOSCOW-NA-RU,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p4,SICHUAN-NA-CN,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p2,MOSCOW-NA-RU,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p4,SICHUAN-NA-CN,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p2,MOSCOW-NA-RU,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p4,SICHUAN-NA-CN,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p2,MOSCOW-NA-RU,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8000000000000002,p1,LINTHAL-NA-CH,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8000000000000002,p2,MOSCOW-NA-RU,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8000000000000002,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8000000000000002,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8000000000000002,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p2,MOSCOW-NA-RU,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p2,MOSCOW-NA-RU,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p5,WASHINGTON-DC-US,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8000000000000002,p1,LINTHAL-NA-CH,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8000000000000002,p2,MOSCOW-NA-RU,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8000000000000002,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8000000000000002,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8000000000000002,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p2,MOSCOW-NA-RU,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p4,SICHUAN-NA-CN,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p2,MOSCOW-NA-RU,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p2,MOSCOW-NA-RU,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p4,SICHUAN-NA-CN,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p2,MOSCOW-NA-RU,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p2,MOSCOW-NA-RU,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p5,WASHINGTON-DC-US,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p2,MOSCOW-NA-RU,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p2,MOSCOW-NA-RU,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p2,MOSCOW-NA-RU,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p5,WASHINGTON-DC-US,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p2,MOSCOW-NA-RU,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p2,MOSCOW-NA-RU,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p5,WASHINGTON-DC-US,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p2,MOSCOW-NA-RU,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p5,WASHINGTON-DC-US,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p2,MOSCOW-NA-RU,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p5,WASHINGTON-DC-US,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
100000.0,0.62,0.00344600054010071,p1,LINTHAL-NA-CH,0.029999999999999995,97.490221642764,99.70000000000002,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.00344600054010071,p2,MOSCOW-NA-RU,0.04999999999999999,98.34265175718849,98.5,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.00344600054010071,p3,REYKJAVÍK-NA-IS,0.06999999999999999,97.49366375668826,98.91428571428571,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.00344600054010071,p4,SICHUAN-NA-CN,0.7999999999999998,99.88416988416988,100.24625000000003,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.00344600054010071,p5,WASHINGTON-DC-US,0.04999999999999999,96.48065331518568,99.24000000000002,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.008704540966813211,p1,LINTHAL-NA-CH,0.029999999999999995,97.5198412698413,98.3,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.008704540966813211,p2,MOSCOW-NA-RU,0.04999999999999999,98.45691382765531,98.26000000000002,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.008704540966813211,p3,REYKJAVÍK-NA-IS,0.06999999999999999,97.59445309183529,98.52857142857144,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.008704540966813211,p4,SICHUAN-NA-CN,0.7999999999999998,99.87836512802693,100.58875000000003,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.008704540966813211,p5,WASHINGTON-DC-US,0.04999999999999999,96.28507974964668,95.38000000000004,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.010338367183799302,p1,LINTHAL-NA-CH,0.029999999999999995,97.91666666666669,97.13333333333335,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.010338367183799302,p2,MOSCOW-NA-RU,0.04999999999999999,98.22687890388876,97.5,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.010338367183799302,p3,REYKJAVÍK-NA-IS,0.06999999999999999,97.73648176610314,99.92857142857143,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.010338367183799302,p4,SICHUAN-NA-CN,0.7999999999999998,99.8770705540517,100.54375000000002,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.010338367183799302,p5,WASHINGTON-DC-US,0.04999999999999999,96.1770623742455,95.60000000000002,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.008666657723795072,p1,LINTHAL-NA-CH,0.029999999999999995,97.53886010362694,100.40000000000002,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.008666657723795072,p2,MOSCOW-NA-RU,0.04999999999999999,98.36528758829463,97.48000000000002,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.008666657723795072,p3,REYKJAVÍK-NA-IS,0.06999999999999999,97.23015419760135,97.28571428571428,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.008666657723795072,p4,SICHUAN-NA-CN,0.7999999999999998,99.88579231580908,100.57875000000004,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.008666657723795072,p5,WASHINGTON-DC-US,0.04999999999999999,95.78468236691074,96.80000000000004,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.007676031436906645,p1,LINTHAL-NA-CH,0.029999999999999995,97.36842105263158,97.43333333333337,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.007676031436906645,p2,MOSCOW-NA-RU,0.04999999999999999,98.5781990521327,99.84000000000002,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.007676031436906645,p3,REYKJAVÍK-NA-IS,0.06999999999999999,97.568345323741,96.87142857142858,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.007676031436906645,p4,SICHUAN-NA-CN,0.7999999999999998,99.88808336545755,100.40875000000004,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.007676031436906645,p5,WASHINGTON-DC-US,0.04999999999999999,96.35941130906271,99.52000000000002,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.011451032038858009,p1,LINTHAL-NA-CH,0.029999999999999995,97.79190364670458,97.43333333333337,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.011451032038858009,p2,MOSCOW-NA-RU,0.04999999999999999,98.3531746031746,99.14000000000004,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.011451032038858009,p3,REYKJAVÍK-NA-IS,0.06999999999999999,97.43733370676377,99.4,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.011451032038858009,p4,SICHUAN-NA-CN,0.7999999999999998,99.89691873967637,100.54500000000002,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.011451032038858009,p5,WASHINGTON-DC-US,0.04999999999999999,96.17341746387136,94.5,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.011778051926082396,p1,LINTHAL-NA-CH,0.029999999999999995,98.2478909798832,100.93333333333337,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.011778051926082396,p2,MOSCOW-NA-RU,0.04999999999999999,98.41078253872459,97.84000000000002,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.011778051926082396,p3,REYKJAVÍK-NA-IS,0.06999999999999999,97.54202570984604,98.64285714285715,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.011778051926082396,p4,SICHUAN-NA-CN,0.7999999999999998,99.87705223417204,100.52875000000004,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.011778051926082396,p5,WASHINGTON-DC-US,0.04999999999999999,96.3496248225512,95.02,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.009132200844495805,p1,LINTHAL-NA-CH,0.029999999999999995,98.04246848042469,98.5,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.009132200844495805,p2,MOSCOW-NA-RU,0.04999999999999999,98.32482124616956,96.26000000000002,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.009132200844495805,p3,REYKJAVÍK-NA-IS,0.06999999999999999,97.20340204699438,96.32857142857144,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.009132200844495805,p4,SICHUAN-NA-CN,0.7999999999999998,99.88352353691931,100.76125000000002,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.009132200844495805,p5,WASHINGTON-DC-US,0.04999999999999999,96.34676145339651,97.58000000000004,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.010351198807442943,p1,LINTHAL-NA-CH,0.029999999999999995,97.74288518155052,99.6,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.010351198807442943,p2,MOSCOW-NA-RU,0.04999999999999999,98.70613605175457,100.70000000000002,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.010351198807442943,p3,REYKJAVÍK-NA-IS,0.06999999999999999,97.50910415149308,95.62857142857143,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.010351198807442943,p4,SICHUAN-NA-CN,0.7999999999999998,99.87203856235944,100.4875,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.010351198807442943,p5,WASHINGTON-DC-US,0.04999999999999999,95.9780262899745,97.84000000000002,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.007192812645241601,p1,LINTHAL-NA-CH,0.029999999999999995,97.7265128719492,97.43333333333337,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.007192812645241601,p2,MOSCOW-NA-RU,0.04999999999999999,98.63321093431252,96.70000000000002,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.007192812645241601,p3,REYKJAVÍK-NA-IS,0.06999999999999999,97.524467472654,96.8,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.007192812645241601,p4,SICHUAN-NA-CN,0.7999999999999998,99.85756044391596,100.77625,0.05;0.8;0.07;0.03;0.05
100000.0,0.62,0.007192812645241601,p5,WASHINGTON-DC-US,0.04999999999999999,96.07298690995636,96.88,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.03001778095863308,p1,LINTHAL-NA-CH,0.029999999999999995,91.37820512820512,95.03333333333336,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.03001778095863308,p2,MOSCOW-NA-RU,0.04999999999999999,93.51234809878478,95.42000000000004,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.03001778095863308,p3,REYKJAVÍK-NA-IS,0.06999999999999999,90.9697572057362,91.52857142857144,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.03001778095863308,p4,SICHUAN-NA-CN,0.7999999999999998,99.60233233306495,102.06500000000004,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.03001778095863308,p5,WASHINGTON-DC-US,0.04999999999999999,85.81081081081079,86.36000000000004,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.02205368895807768,p1,LINTHAL-NA-CH,0.029999999999999995,92.5,94.96666666666668,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.02205368895807768,p2,MOSCOW-NA-RU,0.04999999999999999,93.587452848918,94.28000000000002,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.02205368895807768,p3,REYKJAVÍK-NA-IS,0.06999999999999999,91.09171515655306,93.92857142857143,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.02205368895807768,p4,SICHUAN-NA-CN,0.7999999999999998,99.56334548301085,101.75125000000004,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.02205368895807768,p5,WASHINGTON-DC-US,0.04999999999999999,85.98419124734914,89.20000000000002,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.02448866963348357,p1,LINTHAL-NA-CH,0.029999999999999995,91.69349645846748,94.93333333333337,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.02448866963348357,p2,MOSCOW-NA-RU,0.04999999999999999,93.68912337662336,92.34000000000002,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.02448866963348357,p3,REYKJAVÍK-NA-IS,0.06999999999999999,90.58391064611904,91.52857142857144,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.02448866963348357,p4,SICHUAN-NA-CN,0.7999999999999998,99.63639025818732,102.0725,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.02448866963348357,p5,WASHINGTON-DC-US,0.04999999999999999,85.79381839124592,89.38000000000002,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.03187357815952191,p1,LINTHAL-NA-CH,0.029999999999999995,91.05071262843883,91.56666666666668,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.03187357815952191,p2,MOSCOW-NA-RU,0.04999999999999999,93.69403695942086,98.36000000000004,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.03187357815952191,p3,REYKJAVÍK-NA-IS,0.06999999999999999,90.72519609192238,94.1857142857143,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.03187357815952191,p4,SICHUAN-NA-CN,0.7999999999999998,99.58659996819999,101.77875000000004,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.03187357815952191,p5,WASHINGTON-DC-US,0.04999999999999999,86.32546981207517,86.36000000000004,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.03140398180250016,p1,LINTHAL-NA-CH,0.029999999999999995,90.87968952134541,93.66666666666669,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.03140398180250016,p2,MOSCOW-NA-RU,0.04999999999999999,93.49980182322632,94.36000000000004,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.03140398180250016,p3,REYKJAVÍK-NA-IS,0.06999999999999999,90.4598490048044,94.14285714285715,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.03140398180250016,p4,SICHUAN-NA-CN,0.7999999999999998,99.63404815926224,102.09750000000004,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.03140398180250016,p5,WASHINGTON-DC-US,0.04999999999999999,85.16717325227964,84.06000000000002,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.036481658099731966,p1,LINTHAL-NA-CH,0.029999999999999995,91.37986490833063,94.70000000000002,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.036481658099731966,p2,MOSCOW-NA-RU,0.04999999999999999,94.04876175849493,97.98000000000002,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.036481658099731966,p3,REYKJAVÍK-NA-IS,0.06999999999999999,90.93102469486229,91.52857142857144,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.036481658099731966,p4,SICHUAN-NA-CN,0.7999999999999998,99.6278854131082,102.07375000000003,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.036481658099731966,p5,WASHINGTON-DC-US,0.04999999999999999,85.4841997961264,83.86000000000003,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.025302333929831226,p1,LINTHAL-NA-CH,0.029999999999999995,90.72721498888536,95.23333333333336,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.025302333929831226,p2,MOSCOW-NA-RU,0.04999999999999999,93.92495533055391,94.62000000000002,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.025302333929831226,p3,REYKJAVÍK-NA-IS,0.06999999999999999,90.86143383394727,91.61428571428574,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.025302333929831226,p4,SICHUAN-NA-CN,0.7999999999999998,99.5933569422396,101.94625000000002,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.025302333929831226,p5,WASHINGTON-DC-US,0.04999999999999999,86.46806853582554,88.82000000000002,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.02779379590634776,p1,LINTHAL-NA-CH,0.029999999999999995,90.4883498244494,94.5,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.02779379590634776,p2,MOSCOW-NA-RU,0.04999999999999999,93.28806983511154,96.18000000000002,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.02779379590634776,p3,REYKJAVÍK-NA-IS,0.06999999999999999,91.35562647426113,94.05714285714286,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.02779379590634776,p4,SICHUAN-NA-CN,0.7999999999999998,99.579426112259,101.81125000000002,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.02779379590634776,p5,WASHINGTON-DC-US,0.04999999999999999,85.75396825396825,86.44000000000003,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.02450389903601977,p1,LINTHAL-NA-CH,0.029999999999999995,91.13110539845758,94.53333333333336,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.02450389903601977,p2,MOSCOW-NA-RU,0.04999999999999999,93.91703230953331,94.18000000000002,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.02450389903601977,p3,REYKJAVÍK-NA-IS,0.06999999999999999,90.990990990991,92.34285714285716,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.02450389903601977,p4,SICHUAN-NA-CN,0.7999999999999998,99.5897235518218,101.95000000000003,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.02450389903601977,p5,WASHINGTON-DC-US,0.04999999999999999,85.71981424148606,88.60000000000002,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.027210508712513223,p1,LINTHAL-NA-CH,0.029999999999999995,91.3929040735874,92.73333333333336,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.027210508712513223,p2,MOSCOW-NA-RU,0.04999999999999999,93.4345425867508,94.78000000000002,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.027210508712513223,p3,REYKJAVÍK-NA-IS,0.06999999999999999,90.0,92.05714285714286,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.027210508712513223,p4,SICHUAN-NA-CN,0.7999999999999998,99.5513727020042,102.07500000000003,0.05;0.8;0.07;0.03;0.05
25000.000000000004,0.62,0.027210508712513223,p5,WASHINGTON-DC-US,0.04999999999999999,85.8320251177394,87.48000000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06439256172572194,p1,LINTHAL-NA-CH,0.029999999999999995,78.77433769549954,82.2666666666667,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06439256172572194,p2,MOSCOW-NA-RU,0.04999999999999999,84.47880870561283,88.50000000000001,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06439256172572194,p3,REYKJAVÍK-NA-IS,0.06999999999999999,78.79273504273505,84.28571428571429,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06439256172572194,p4,SICHUAN-NA-CN,0.7999999999999998,99.14577574240393,104.45875000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06439256172572194,p5,WASHINGTON-DC-US,0.04999999999999999,69.10368401063425,72.78000000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06919897311107405,p1,LINTHAL-NA-CH,0.029999999999999995,79.96306555863345,86.60000000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06919897311107405,p2,MOSCOW-NA-RU,0.04999999999999999,85.26335805286176,89.68000000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06919897311107405,p3,REYKJAVÍK-NA-IS,0.06999999999999999,78.51477024070022,82.01428571428573,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06919897311107405,p4,SICHUAN-NA-CN,0.7999999999999998,99.0900581746662,104.54125000000003,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06919897311107405,p5,WASHINGTON-DC-US,0.04999999999999999,68.01689383758878,70.86000000000003,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06969721591745713,p1,LINTHAL-NA-CH,0.029999999999999995,78.6030341340076,82.9,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06969721591745713,p2,MOSCOW-NA-RU,0.04999999999999999,84.85296837432958,91.76000000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06969721591745713,p3,REYKJAVÍK-NA-IS,0.06999999999999999,79.62144238739984,82.32857142857144,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06969721591745713,p4,SICHUAN-NA-CN,0.7999999999999998,99.12363920973364,104.48375000000004,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06969721591745713,p5,WASHINGTON-DC-US,0.04999999999999999,67.99847792998477,71.48000000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.07143752226944856,p1,LINTHAL-NA-CH,0.029999999999999995,80.47603731103248,83.40000000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.07143752226944856,p2,MOSCOW-NA-RU,0.04999999999999999,84.42762535477767,89.24000000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.07143752226944856,p3,REYKJAVÍK-NA-IS,0.06999999999999999,77.8138089447372,82.2714285714286,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.07143752226944856,p4,SICHUAN-NA-CN,0.7999999999999998,99.18669350065113,104.72875000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.07143752226944856,p5,WASHINGTON-DC-US,0.04999999999999999,67.9704222611403,69.86000000000003,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06861931173838641,p1,LINTHAL-NA-CH,0.029999999999999995,80.07736943907156,82.80000000000003,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06861931173838641,p2,MOSCOW-NA-RU,0.04999999999999999,85.50779050122021,91.10000000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06861931173838641,p3,REYKJAVÍK-NA-IS,0.06999999999999999,78.84407146724419,83.21428571428572,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06861931173838641,p4,SICHUAN-NA-CN,0.7999999999999998,99.14454872275549,104.45250000000004,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06861931173838641,p5,WASHINGTON-DC-US,0.04999999999999999,67.9406731317741,71.46000000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06884161557005351,p1,LINTHAL-NA-CH,0.029999999999999995,78.50408548082967,83.2666666666667,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06884161557005351,p2,MOSCOW-NA-RU,0.04999999999999999,85.97081930415264,91.92000000000004,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06884161557005351,p3,REYKJAVÍK-NA-IS,0.06999999999999999,77.23342939481267,80.4,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06884161557005351,p4,SICHUAN-NA-CN,0.7999999999999998,99.16400849035351,104.53250000000004,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06884161557005351,p5,WASHINGTON-DC-US,0.04999999999999999,68.84782198755421,73.02000000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06686677275997495,p1,LINTHAL-NA-CH,0.029999999999999995,79.67813190280846,84.16666666666669,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06686677275997495,p2,MOSCOW-NA-RU,0.04999999999999999,85.62002716863962,88.24000000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06686677275997495,p3,REYKJAVÍK-NA-IS,0.06999999999999999,78.92170143592523,83.22857142857143,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06686677275997495,p4,SICHUAN-NA-CN,0.7999999999999998,99.1258099288092,104.60375000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06686677275997495,p5,WASHINGTON-DC-US,0.04999999999999999,68.16960859554874,71.06000000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.0661573471641643,p1,LINTHAL-NA-CH,0.029999999999999995,80.6909912818857,83.30000000000003,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.0661573471641643,p2,MOSCOW-NA-RU,0.04999999999999999,85.60478594129744,91.58,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.0661573471641643,p3,REYKJAVÍK-NA-IS,0.06999999999999999,78.93745796906524,83.84285714285716,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.0661573471641643,p4,SICHUAN-NA-CN,0.7999999999999998,99.12554801763164,104.28875000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.0661573471641643,p5,WASHINGTON-DC-US,0.04999999999999999,68.73576309794989,72.42000000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.07217204842371236,p1,LINTHAL-NA-CH,0.029999999999999995,79.20575359599749,84.43333333333334,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.07217204842371236,p2,MOSCOW-NA-RU,0.04999999999999999,85.0802644003777,90.10000000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.07217204842371236,p3,REYKJAVÍK-NA-IS,0.06999999999999999,77.46692392502756,80.30000000000003,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.07217204842371236,p4,SICHUAN-NA-CN,0.7999999999999998,99.15163992616785,104.74875000000004,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.07217204842371236,p5,WASHINGTON-DC-US,0.04999999999999999,68.58415649815998,70.82000000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06574352394607902,p1,LINTHAL-NA-CH,0.029999999999999995,80.26960784313725,87.33333333333336,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06574352394607902,p2,MOSCOW-NA-RU,0.04999999999999999,84.83637747336377,89.18000000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06574352394607902,p3,REYKJAVÍK-NA-IS,0.06999999999999999,78.23378030610863,82.51428571428572,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06574352394607902,p4,SICHUAN-NA-CN,0.7999999999999998,99.13496452049269,104.43125000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06574352394607902,p5,WASHINGTON-DC-US,0.04999999999999999,69.13177103342298,71.98000000000002,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5606260396713271,p1,LINTHAL-NA-CH,0.029999999999999995,10.144139243948873,12.433333333333335,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5606260396713271,p2,MOSCOW-NA-RU,0.04999999999999999,19.830733488217724,23.90000000000001,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5606260396713271,p3,REYKJAVÍK-NA-IS,0.06999999999999999,10.233041070604523,12.671428571428573,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5606260396713271,p4,SICHUAN-NA-CN,0.7999999999999998,99.33649772878069,121.64375000000004,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5606260396713271,p5,WASHINGTON-DC-US,0.04999999999999999,3.775140125288493,4.580000000000001,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5777331186645709,p1,LINTHAL-NA-CH,0.029999999999999995,9.700081059173195,11.966666666666667,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5777331186645709,p2,MOSCOW-NA-RU,0.04999999999999999,18.857901726427624,22.72000000000001,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5777331186645709,p3,REYKJAVÍK-NA-IS,0.06999999999999999,9.566620562471183,11.857142857142858,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5777331186645709,p4,SICHUAN-NA-CN,0.7999999999999998,99.43100125424456,121.88625000000002,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5777331186645709,p5,WASHINGTON-DC-US,0.04999999999999999,2.7027027027027017,3.3000000000000007,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5777096869310251,p1,LINTHAL-NA-CH,0.029999999999999995,9.677419354838714,11.9,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5777096869310251,p2,MOSCOW-NA-RU,0.04999999999999999,19.635890767230173,24.16000000000001,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5777096869310251,p3,REYKJAVÍK-NA-IS,0.06999999999999999,10.333881965671287,12.557142857142859,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5777096869310251,p4,SICHUAN-NA-CN,0.7999999999999998,99.36148510811914,121.76750000000004,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5777096869310251,p5,WASHINGTON-DC-US,0.04999999999999999,2.318316343308122,2.8200000000000007,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5623015491195998,p1,LINTHAL-NA-CH,0.029999999999999995,11.242603550295858,13.933333333333335,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5623015491195998,p2,MOSCOW-NA-RU,0.04999999999999999,20.741801973893665,26.06000000000001,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5623015491195998,p3,REYKJAVÍK-NA-IS,0.06999999999999999,10.201702226885855,12.500000000000005,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5623015491195998,p4,SICHUAN-NA-CN,0.7999999999999998,99.30242059033806,121.53375,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5623015491195998,p5,WASHINGTON-DC-US,0.04999999999999999,2.865982738967595,3.5200000000000014,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5715248447480573,p1,LINTHAL-NA-CH,0.029999999999999995,10.973973705393078,13.633333333333335,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5715248447480573,p2,MOSCOW-NA-RU,0.04999999999999999,19.349645846748224,24.040000000000006,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5715248447480573,p3,REYKJAVÍK-NA-IS,0.06999999999999999,9.336267809567936,11.514285714285714,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5715248447480573,p4,SICHUAN-NA-CN,0.7999999999999998,99.37767802489289,121.76250000000002,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5715248447480573,p5,WASHINGTON-DC-US,0.04999999999999999,2.84297520661157,3.4400000000000013,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5729973062303353,p1,LINTHAL-NA-CH,0.029999999999999995,10.45175086875167,13.033333333333335,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5729973062303353,p2,MOSCOW-NA-RU,0.04999999999999999,18.79588839941263,23.04000000000001,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5729973062303353,p3,REYKJAVÍK-NA-IS,0.06999999999999999,9.448452408657202,11.6,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5729973062303353,p4,SICHUAN-NA-CN,0.7999999999999998,99.39424224191556,121.83125000000004,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5729973062303353,p5,WASHINGTON-DC-US,0.04999999999999999,2.9606351306649024,3.5800000000000005,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5561731608908965,p1,LINTHAL-NA-CH,0.029999999999999995,10.976572782311132,13.900000000000002,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5561731608908965,p2,MOSCOW-NA-RU,0.04999999999999999,20.243943757411486,23.90000000000001,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5561731608908965,p3,REYKJAVÍK-NA-IS,0.06999999999999999,10.519047071009322,13.057142857142859,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5561731608908965,p4,SICHUAN-NA-CN,0.7999999999999998,99.27936388041115,121.57875000000004,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5561731608908965,p5,WASHINGTON-DC-US,0.04999999999999999,3.4482758620689653,4.200000000000001,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5780005660208047,p1,LINTHAL-NA-CH,0.029999999999999995,10.021845985800107,12.233333333333334,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5780005660208047,p2,MOSCOW-NA-RU,0.04999999999999999,19.05684754521964,23.600000000000005,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5780005660208047,p3,REYKJAVÍK-NA-IS,0.06999999999999999,9.503495674842991,11.457142857142856,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5780005660208047,p4,SICHUAN-NA-CN,0.7999999999999998,99.38523963420229,121.85500000000002,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5780005660208047,p5,WASHINGTON-DC-US,0.04999999999999999,2.7248850952068286,3.3200000000000007,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5645025810216663,p1,LINTHAL-NA-CH,0.029999999999999995,10.599078341013826,13.033333333333335,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5645025810216663,p2,MOSCOW-NA-RU,0.04999999999999999,18.371641307866625,22.70000000000001,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5645025810216663,p3,REYKJAVÍK-NA-IS,0.06999999999999999,10.805731735964294,13.142857142857144,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5645025810216663,p4,SICHUAN-NA-CN,0.7999999999999998,99.34397796255676,121.71500000000003,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5645025810216663,p5,WASHINGTON-DC-US,0.04999999999999999,2.9160625100692767,3.620000000000001,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5750881238675671,p1,LINTHAL-NA-CH,0.029999999999999995,10.36468330134357,12.600000000000005,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5750881238675671,p2,MOSCOW-NA-RU,0.04999999999999999,19.294003868471954,23.940000000000005,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5750881238675671,p3,REYKJAVÍK-NA-IS,0.06999999999999999,9.823386817499713,12.157142857142858,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5750881238675671,p4,SICHUAN-NA-CN,0.7999999999999998,99.40413027507958,121.78000000000002,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5750881238675671,p5,WASHINGTON-DC-US,0.04999999999999999,2.415693904020752,2.9800000000000013,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
9.999999999999998,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100000.0,0.5,0.00823385452103212,p1,LINTHAL-NA-CH,0.04,98.30594184576485,97.2,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.00823385452103212,p2,MOSCOW-NA-RU,0.07,98.38732901367891,97.61428571428571,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.00823385452103212,p3,REYKJAVÍK-NA-IS,0.17,99.1215396174074,100.88823529411764,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.00823385452103212,p4,SICHUAN-NA-CN,0.1,96.65882814030962,98.65,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.00823385452103212,p5,WASHINGTON-DC-US,0.62,99.70694210905596,100.42258064516129,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.00567803612931227,p1,LINTHAL-NA-CH,0.04,98.52573713143428,98.575,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.00567803612931227,p2,MOSCOW-NA-RU,0.07,98.46594982078852,98.11428571428571,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.00567803612931227,p3,REYKJAVÍK-NA-IS,0.17,99.3119132310922,100.18235294117645,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.00567803612931227,p4,SICHUAN-NA-CN,0.1,96.84044233807268,98.08,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.00567803612931227,p5,WASHINGTON-DC-US,0.62,99.68025068346417,100.56290322580645,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.009787841481329013,p1,LINTHAL-NA-CH,0.04,98.70291843352457,98.925,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.009787841481329013,p2,MOSCOW-NA-RU,0.07,98.40301974448316,96.82857142857144,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.009787841481329013,p3,REYKJAVÍK-NA-IS,0.17,99.21728971962617,99.9176470588235,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.009787841481329013,p4,SICHUAN-NA-CN,0.1,97.01477535430695,96.52,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.009787841481329013,p5,WASHINGTON-DC-US,0.62,99.70546560315869,101.00967741935484,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.003755249983007743,p1,LINTHAL-NA-CH,0.04,98.49642593049052,99.9,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.003755249983007743,p2,MOSCOW-NA-RU,0.07,98.2925122463261,100.32857142857141,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.003755249983007743,p3,REYKJAVÍK-NA-IS,0.17,99.1999065584302,99.9176470588235,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.003755249983007743,p4,SICHUAN-NA-CN,0.1,96.52934814669158,98.18,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.003755249983007743,p5,WASHINGTON-DC-US,0.62,99.66658117466015,100.28387096774193,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.006963892407498624,p1,LINTHAL-NA-CH,0.04,98.37718219818048,100.025,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.006963892407498624,p2,MOSCOW-NA-RU,0.07,98.13084112149531,99.0,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.006963892407498624,p3,REYKJAVÍK-NA-IS,0.17,99.01858304297329,100.29999999999998,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.006963892407498624,p4,SICHUAN-NA-CN,0.1,96.54141333599121,96.86,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.006963892407498624,p5,WASHINGTON-DC-US,0.62,99.67697055954456,100.53387096774193,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.0059774383394941245,p1,LINTHAL-NA-CH,0.04,98.5471558729377,100.05,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.0059774383394941245,p2,MOSCOW-NA-RU,0.07,98.26050654049541,100.87142857142857,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.0059774383394941245,p3,REYKJAVÍK-NA-IS,0.17,99.24532683153372,100.56470588235294,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.0059774383394941245,p4,SICHUAN-NA-CN,0.1,96.79022160389546,97.4,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.0059774383394941245,p5,WASHINGTON-DC-US,0.62,99.65497873706171,100.16129032258064,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.005711162669779301,p1,LINTHAL-NA-CH,0.04,98.56790123456793,99.79999999999998,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.005711162669779301,p2,MOSCOW-NA-RU,0.07,98.47629796839728,99.71428571428572,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.005711162669779301,p3,REYKJAVÍK-NA-IS,0.17,99.14829074787072,99.97647058823529,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.005711162669779301,p4,SICHUAN-NA-CN,0.1,97.02238209432457,97.1,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.005711162669779301,p5,WASHINGTON-DC-US,0.62,99.69605349458496,100.51774193548387,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.009538522226247364,p1,LINTHAL-NA-CH,0.04,98.65971705137751,99.375,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.009538522226247364,p2,MOSCOW-NA-RU,0.07,98.28198210989636,98.88571428571429,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.009538522226247364,p3,REYKJAVÍK-NA-IS,0.17,99.16063010233414,101.45882352941177,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.009538522226247364,p4,SICHUAN-NA-CN,0.1,96.62786029706943,96.28,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.009538522226247364,p5,WASHINGTON-DC-US,0.62,99.67004100461305,100.36451612903222,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.00679627828683599,p1,LINTHAL-NA-CH,0.04,98.44533600802409,98.15,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.00679627828683599,p2,MOSCOW-NA-RU,0.07,98.23396439672224,99.32857142857141,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.00679627828683599,p3,REYKJAVÍK-NA-IS,0.17,99.21743667033795,100.68235294117645,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.00679627828683599,p4,SICHUAN-NA-CN,0.1,96.9404986589848,97.59,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.00679627828683599,p5,WASHINGTON-DC-US,0.62,99.63823213971285,100.39516129032258,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.005620778072534863,p1,LINTHAL-NA-CH,0.04,98.48828420256993,97.725,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.005620778072534863,p2,MOSCOW-NA-RU,0.07,98.39255499153977,99.68571428571428,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.005620778072534863,p3,REYKJAVÍK-NA-IS,0.17,99.25553914327921,98.81764705882351,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.005620778072534863,p4,SICHUAN-NA-CN,0.1,96.84065934065936,98.7,0.62;0.1;0.17;0.04;0.07
100000.0,0.5,0.005620778072534863,p5,WASHINGTON-DC-US,0.62,99.6839130920643,100.71451612903226,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.024155106699195496,p1,LINTHAL-NA-CH,0.04,94.25091352009744,96.725,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.024155106699195496,p2,MOSCOW-NA-RU,0.07,93.49377361130544,95.45714285714287,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.024155106699195496,p3,REYKJAVÍK-NA-IS,0.17,96.93739424703892,101.1,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.024155106699195496,p4,SICHUAN-NA-CN,0.1,88.12548866301798,90.17,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.024155106699195496,p5,WASHINGTON-DC-US,0.62,98.81411808821457,102.00645161290322,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.024538280618155862,p1,LINTHAL-NA-CH,0.04,94.60192260290856,95.95,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.024538280618155862,p2,MOSCOW-NA-RU,0.07,93.05708013172337,96.88571428571429,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.024538280618155862,p3,REYKJAVÍK-NA-IS,0.17,96.84289076402044,99.24117647058823,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.024538280618155862,p4,SICHUAN-NA-CN,0.1,87.89846517119244,89.34,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.024538280618155862,p5,WASHINGTON-DC-US,0.62,98.87091757387249,102.53870967741936,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.02154711096101329,p1,LINTHAL-NA-CH,0.04,95.0214387803716,99.725,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.02154711096101329,p2,MOSCOW-NA-RU,0.07,93.14862836085709,97.5,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.02154711096101329,p3,REYKJAVÍK-NA-IS,0.17,96.77254098360656,100.00588235294116,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.02154711096101329,p4,SICHUAN-NA-CN,0.1,87.38590017479122,89.99,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.02154711096101329,p5,WASHINGTON-DC-US,0.62,98.8083881964752,101.91129032258064,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.021042884869789648,p1,LINTHAL-NA-CH,0.04,94.77524123323136,100.675,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.021042884869789648,p2,MOSCOW-NA-RU,0.07,93.6261013215859,97.15714285714287,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.021042884869789648,p3,REYKJAVÍK-NA-IS,0.17,96.84618012068769,100.07058823529414,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.021042884869789648,p4,SICHUAN-NA-CN,0.1,87.81976744186045,90.63,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.021042884869789648,p5,WASHINGTON-DC-US,0.62,98.71706614932098,101.76774193548384,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.022385047504806948,p1,LINTHAL-NA-CH,0.04,94.17192812044682,96.95,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.022385047504806948,p2,MOSCOW-NA-RU,0.07,93.54019746121295,94.74285714285713,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.022385047504806948,p3,REYKJAVÍK-NA-IS,0.17,96.74042216060215,100.55882352941174,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.022385047504806948,p4,SICHUAN-NA-CN,0.1,87.68477634862738,91.35,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.022385047504806948,p5,WASHINGTON-DC-US,0.62,98.87153998843408,102.03064516129032,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.026789385112358104,p1,LINTHAL-NA-CH,0.04,94.25506555423122,98.85,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.026789385112358104,p2,MOSCOW-NA-RU,0.07,92.81553398058253,95.59999999999998,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.026789385112358104,p3,REYKJAVÍK-NA-IS,0.17,96.7886524822695,100.34705882352941,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.026789385112358104,p4,SICHUAN-NA-CN,0.1,87.51360443257148,88.44999999999997,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.026789385112358104,p5,WASHINGTON-DC-US,0.62,98.82867868101744,102.33709677419355,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.024319941370790046,p1,LINTHAL-NA-CH,0.04,93.9431704885344,94.225,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.024319941370790046,p2,MOSCOW-NA-RU,0.07,93.09507754551585,98.6142857142857,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.024319941370790046,p3,REYKJAVÍK-NA-IS,0.17,96.98177676537586,100.17647058823529,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.024319941370790046,p4,SICHUAN-NA-CN,0.1,87.69185933553526,90.27,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.024319941370790046,p5,WASHINGTON-DC-US,0.62,98.81614293746486,102.04838709677419,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.023728041583047758,p1,LINTHAL-NA-CH,0.04,94.07766990291262,96.9,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.023728041583047758,p2,MOSCOW-NA-RU,0.07,93.79386266685015,97.37142857142857,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.023728041583047758,p3,REYKJAVÍK-NA-IS,0.17,96.92886418505418,101.55294117647058,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.023728041583047758,p4,SICHUAN-NA-CN,0.1,87.86274509803921,89.62,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.023728041583047758,p5,WASHINGTON-DC-US,0.62,98.85754583921015,101.74354838709678,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.019988334941113226,p1,LINTHAL-NA-CH,0.04,93.88765157139322,94.85,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.019988334941113226,p2,MOSCOW-NA-RU,0.07,93.10829817158931,94.57142857142857,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.019988334941113226,p3,REYKJAVÍK-NA-IS,0.17,96.91780821917808,99.88235294117645,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.019988334941113226,p4,SICHUAN-NA-CN,0.1,88.14413386575394,92.71,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.019988334941113226,p5,WASHINGTON-DC-US,0.62,98.78495780886871,102.1516129032258,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.021625026494727667,p1,LINTHAL-NA-CH,0.04,94.23405814805766,96.425,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.021625026494727667,p2,MOSCOW-NA-RU,0.07,93.13334250722444,96.68571428571428,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.021625026494727667,p3,REYKJAVÍK-NA-IS,0.17,96.95880406253565,99.95882352941177,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.021625026494727667,p4,SICHUAN-NA-CN,0.1,87.54462132175591,90.74,0.62;0.1;0.17;0.04;0.07
25000.000000000004,0.5,0.021625026494727667,p5,WASHINGTON-DC-US,0.62,98.90791488297971,102.10806451612906,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05703949057691746,p1,LINTHAL-NA-CH,0.04,85.92524227041994,93.1,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05703949057691746,p2,MOSCOW-NA-RU,0.07,84.1007000538503,89.24285714285713,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05703949057691746,p3,REYKJAVÍK-NA-IS,0.17,92.16985230234579,99.84705882352941,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05703949057691746,p4,SICHUAN-NA-CN,0.1,72.58079625292741,77.47999999999998,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05703949057691746,p5,WASHINGTON-DC-US,0.62,97.5429791937387,105.33225806451613,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05236346885249877,p1,LINTHAL-NA-CH,0.04,87.12296983758701,93.875,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05236346885249877,p2,MOSCOW-NA-RU,0.07,84.55112054104231,91.08571428571429,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05236346885249877,p3,REYKJAVÍK-NA-IS,0.17,92.13150684931507,98.90588235294119,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05236346885249877,p4,SICHUAN-NA-CN,0.1,72.9164731022949,78.47999999999998,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05236346885249877,p5,WASHINGTON-DC-US,0.62,97.5101314471146,105.17096774193548,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05478567918141035,p1,LINTHAL-NA-CH,0.04,86.54117647058823,91.95,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05478567918141035,p2,MOSCOW-NA-RU,0.07,84.83000259538022,93.38571428571429,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05478567918141035,p3,REYKJAVÍK-NA-IS,0.17,92.11212516297262,99.7411764705882,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05478567918141035,p4,SICHUAN-NA-CN,0.1,72.7547740593685,76.96,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05478567918141035,p5,WASHINGTON-DC-US,0.62,97.40675380611972,105.0516129032258,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.052441480347122336,p1,LINTHAL-NA-CH,0.04,86.71312427409988,93.325,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.052441480347122336,p2,MOSCOW-NA-RU,0.07,85.4911906033102,91.5,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.052441480347122336,p3,REYKJAVÍK-NA-IS,0.17,91.99933650337276,97.87647058823528,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.052441480347122336,p4,SICHUAN-NA-CN,0.1,73.00934579439253,78.11999999999998,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.052441480347122336,p5,WASHINGTON-DC-US,0.62,97.48718254441395,105.5,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.04742124796314515,p1,LINTHAL-NA-CH,0.04,86.83156654888106,92.15,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.04742124796314515,p2,MOSCOW-NA-RU,0.07,84.375,92.18571428571428,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.04742124796314515,p3,REYKJAVÍK-NA-IS,0.17,91.89204045734388,98.33529411764704,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.04742124796314515,p4,SICHUAN-NA-CN,0.1,73.67745484551206,80.36,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.04742124796314515,p5,WASHINGTON-DC-US,0.62,97.35480590944435,105.01129032258065,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05271627127397005,p1,LINTHAL-NA-CH,0.04,85.91775786813692,93.5,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05271627127397005,p2,MOSCOW-NA-RU,0.07,84.85817019576507,91.02857142857141,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05271627127397005,p3,REYKJAVÍK-NA-IS,0.17,92.41851547521229,99.24117647058823,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05271627127397005,p4,SICHUAN-NA-CN,0.1,73.05327868852459,78.43,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05271627127397005,p5,WASHINGTON-DC-US,0.62,97.38505446557986,105.11774193548385,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05355511211050532,p1,LINTHAL-NA-CH,0.04,86.46511627906976,92.95,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05355511211050532,p2,MOSCOW-NA-RU,0.07,84.75424957174859,91.88571428571429,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05355511211050532,p3,REYKJAVÍK-NA-IS,0.17,92.4687550722285,100.53529411764706,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05355511211050532,p4,SICHUAN-NA-CN,0.1,72.82598521014697,77.8,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05355511211050532,p5,WASHINGTON-DC-US,0.62,97.39200815372163,104.80322580645162,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05365630016874258,p1,LINTHAL-NA-CH,0.04,86.75809884133366,91.725,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05365630016874258,p2,MOSCOW-NA-RU,0.07,84.66119640021175,91.38571428571429,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05365630016874258,p3,REYKJAVÍK-NA-IS,0.17,92.22857771422285,98.64117647058822,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05365630016874258,p4,SICHUAN-NA-CN,0.1,72.68993839835727,77.88000000000002,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05365630016874258,p5,WASHINGTON-DC-US,0.62,97.34510638931488,105.44516129032257,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.050923876117927314,p1,LINTHAL-NA-CH,0.04,87.24925063407886,94.6,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.050923876117927314,p2,MOSCOW-NA-RU,0.07,84.10074773711138,91.58571428571429,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.050923876117927314,p3,REYKJAVÍK-NA-IS,0.17,92.37070613292556,99.49411764705884,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.050923876117927314,p4,SICHUAN-NA-CN,0.1,72.56091954022989,78.91,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.050923876117927314,p5,WASHINGTON-DC-US,0.62,97.4001258728684,104.83709677419355,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.053189742579445295,p1,LINTHAL-NA-CH,0.04,86.88836104513064,91.45,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.053189742579445295,p2,MOSCOW-NA-RU,0.07,84.27930306230199,91.21428571428572,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.053189742579445295,p3,REYKJAVÍK-NA-IS,0.17,92.1891170543058,99.55882352941177,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.053189742579445295,p4,SICHUAN-NA-CN,0.1,72.72389791183295,78.36,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.053189742579445295,p5,WASHINGTON-DC-US,0.62,97.51847309061537,105.15322580645163,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4018557914599118,p1,LINTHAL-NA-CH,0.04,26.220362622036266,37.6,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4018557914599118,p2,MOSCOW-NA-RU,0.07,23.249299719887954,33.2,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4018557914599118,p3,REYKJAVÍK-NA-IS,0.17,47.86242634460279,67.37058823529411,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4018557914599118,p4,SICHUAN-NA-CN,0.1,7.017916578146024,9.91,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4018557914599118,p5,WASHINGTON-DC-US,0.62,94.74702667224932,135.0435483870968,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4048949553953965,p1,LINTHAL-NA-CH,0.04,25.316895294321927,36.45,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4048949553953965,p2,MOSCOW-NA-RU,0.07,22.461966789300984,32.271428571428565,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4048949553953965,p3,REYKJAVÍK-NA-IS,0.17,47.28893290418421,67.41176470588235,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4048949553953965,p4,SICHUAN-NA-CN,0.1,7.209744420192917,10.24,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4048949553953965,p5,WASHINGTON-DC-US,0.62,94.86494441551385,135.15806451612906,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.3977846403868657,p1,LINTHAL-NA-CH,0.04,27.29192327995777,38.775,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.3977846403868657,p2,MOSCOW-NA-RU,0.07,23.32963821424973,33.07142857142857,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.3977846403868657,p3,REYKJAVÍK-NA-IS,0.17,47.118516662490606,66.37058823529411,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.3977846403868657,p4,SICHUAN-NA-CN,0.1,7.450098397526005,10.6,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.3977846403868657,p5,WASHINGTON-DC-US,0.62,94.77113094228224,135.14516129032256,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4046319916965703,p1,LINTHAL-NA-CH,0.04,26.194253481403138,37.15,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4046319916965703,p2,MOSCOW-NA-RU,0.07,22.736378205128197,32.42857142857143,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4046319916965703,p3,REYKJAVÍK-NA-IS,0.17,47.37929040518773,67.47647058823529,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4046319916965703,p4,SICHUAN-NA-CN,0.1,6.969251243258388,9.95,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4046319916965703,p5,WASHINGTON-DC-US,0.62,94.73178343660952,135.1241935483871,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.3971613887869713,p1,LINTHAL-NA-CH,0.04,27.892234548335967,39.6,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.3971613887869713,p2,MOSCOW-NA-RU,0.07,23.444782168186425,33.05714285714286,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.3971613887869713,p3,REYKJAVÍK-NA-IS,0.17,47.38506344913666,66.99411764705883,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.3971613887869713,p4,SICHUAN-NA-CN,0.1,7.271965943192128,10.42,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.3971613887869713,p5,WASHINGTON-DC-US,0.62,94.75221960500092,134.9516129032258,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4029799325811757,p1,LINTHAL-NA-CH,0.04,25.592001403262586,36.475,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4029799325811757,p2,MOSCOW-NA-RU,0.07,22.97256857855361,32.9,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4029799325811757,p3,REYKJAVÍK-NA-IS,0.17,47.34820625970418,68.16470588235293,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4029799325811757,p4,SICHUAN-NA-CN,0.1,7.137843907916901,10.17,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4029799325811757,p5,WASHINGTON-DC-US,0.62,94.69524553596705,134.89032258064515,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.3947576129926601,p1,LINTHAL-NA-CH,0.04,26.828841442072104,38.325,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.3947576129926601,p2,MOSCOW-NA-RU,0.07,23.46613545816733,33.65714285714286,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.3947576129926601,p3,REYKJAVÍK-NA-IS,0.17,48.04066847781346,68.65294117647058,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.3947576129926601,p4,SICHUAN-NA-CN,0.1,7.631708517971443,10.85,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.3947576129926601,p5,WASHINGTON-DC-US,0.62,94.53889689119758,134.44193548387094,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4040265669708396,p1,LINTHAL-NA-CH,0.04,27.266313932980598,38.65,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4040265669708396,p2,MOSCOW-NA-RU,0.07,22.45694833800561,32.042857142857144,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4040265669708396,p3,REYKJAVÍK-NA-IS,0.17,47.94418758256276,68.31764705882351,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4040265669708396,p4,SICHUAN-NA-CN,0.1,6.8194522079373945,9.76,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4040265669708396,p5,WASHINGTON-DC-US,0.62,94.71597666647787,134.8709677419355,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4065082810982845,p1,LINTHAL-NA-CH,0.04,26.429945775756515,37.775,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4065082810982845,p2,MOSCOW-NA-RU,0.07,22.41274964696389,31.74285714285714,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4065082810982845,p3,REYKJAVÍK-NA-IS,0.17,47.61924241184652,68.47647058823529,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4065082810982845,p4,SICHUAN-NA-CN,0.1,6.828752642706131,9.69,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4065082810982845,p5,WASHINGTON-DC-US,0.62,94.76856152434463,134.92903225806452,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.40787335748749903,p1,LINTHAL-NA-CH,0.04,25.41991341991342,36.7,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.40787335748749903,p2,MOSCOW-NA-RU,0.07,22.93309076207803,32.414285714285704,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.40787335748749903,p3,REYKJAVÍK-NA-IS,0.17,47.345915052835,67.73529411764707,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.40787335748749903,p4,SICHUAN-NA-CN,0.1,6.754613610149943,9.37,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.40787335748749903,p5,WASHINGTON-DC-US,0.62,94.80125783317871,135.17741935483872,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7997666847180256,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7997666847180256,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7997666847180256,p3,REYKJAVÍK-NA-IS,0.17,0.05793323195017744,0.09411764705882353,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7997666847180256,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7997666847180256,p5,WASHINGTON-DC-US,0.62,99.989999299951,161.26290322580644,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7998833176600251,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7998833176600251,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7998833176600251,p3,REYKJAVÍK-NA-IS,0.17,0.02888608051994945,0.047058823529411764,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7998833176600251,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7998833176600251,p5,WASHINGTON-DC-US,0.62,99.9939998199946,161.2758064516129,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7996209629586521,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7996209629586521,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7996209629586521,p3,REYKJAVÍK-NA-IS,0.17,0.09401554872536612,0.1529411764705882,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7996209629586521,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7996209629586521,p5,WASHINGTON-DC-US,0.62,99.97799889994499,161.24677419354842,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7998541547946905,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7998541547946905,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7998541547946905,p3,REYKJAVÍK-NA-IS,0.17,0.03685277317118113,0.0588235294117647,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7998541547946905,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7998541547946905,p5,WASHINGTON-DC-US,0.62,99.9929997199888,161.2725806451613,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7996792424100794,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7996792424100794,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7996792424100794,p3,REYKJAVÍK-NA-IS,0.17,0.08088532666642156,0.12941176470588234,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7996792424100794,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7996792424100794,p5,WASHINGTON-DC-US,0.62,99.9829989799388,161.25322580645164,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7995626958390859,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7995626958390859,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7995626958390859,p3,REYKJAVÍK-NA-IS,0.17,0.10835801488116738,0.17647058823529407,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7995626958390859,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7995626958390859,p5,WASHINGTON-DC-US,0.62,99.97499849990999,161.24032258064517,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7996938142002484,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7996938142002484,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7996938142002484,p3,REYKJAVÍK-NA-IS,0.17,0.07646651858864655,0.12352941176470587,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7996938142002484,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7996938142002484,p5,WASHINGTON-DC-US,0.62,99.98299914995752,161.25483870967741,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7998249950162392,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7998249950162392,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7998249950162392,p3,REYKJAVÍK-NA-IS,0.17,0.04344048653344917,0.07058823529411765,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7998249950162392,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7998249950162392,p5,WASHINGTON-DC-US,0.62,99.9929995799748,161.2693548387097,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
9.999999999999998,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07


==> datastore/inequality/meas/five-nodes.csv <==
hlambda,global_hpd_gini,inequality,pos,id,hpd,efficiency,weighted_efficiency,global_hpd
10000.0,0.0,0.028184281842818418,p1,LINTHAL-NA-CH,0.2,94.5950889386803,103.435,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.028184281842818418,p2,MOSCOW-NA-RU,0.2,94.9307091590304,105.15,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.028184281842818418,p3,REYKJAVÍK-NA-IS,0.2,94.92002908033443,104.45,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.028184281842818418,p4,SICHUAN-NA-CN,0.2,84.41019561351511,92.56,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.028184281842818418,p5,WASHINGTON-DC-US,0.2,85.97058421747644,94.4,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.024468244682446818,p1,LINTHAL-NA-CH,0.2,94.73732423395776,103.42,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.024468244682446818,p2,MOSCOW-NA-RU,0.2,94.89851642850641,104.265,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.024468244682446818,p3,REYKJAVÍK-NA-IS,0.2,94.9253185949847,103.91,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.024468244682446818,p4,SICHUAN-NA-CN,0.2,84.56700751063252,93.45499999999998,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.024468244682446818,p5,WASHINGTON-DC-US,0.2,86.64050736870922,94.945,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.029892298922989217,p1,LINTHAL-NA-CH,0.2,94.68563895076599,104.14,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.029892298922989217,p2,MOSCOW-NA-RU,0.2,94.91341010064377,104.68,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.029892298922989217,p3,REYKJAVÍK-NA-IS,0.2,95.01511255469843,105.31,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.029892298922989217,p4,SICHUAN-NA-CN,0.2,83.9174224126145,92.07,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.029892298922989217,p5,WASHINGTON-DC-US,0.2,86.16903996325219,93.795,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.027204272042720426,p1,LINTHAL-NA-CH,0.2,94.84844303389907,103.105,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.027204272042720426,p2,MOSCOW-NA-RU,0.2,94.92799565256772,104.81,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.027204272042720426,p3,REYKJAVÍK-NA-IS,0.2,94.90356251418196,104.56,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.027204272042720426,p4,SICHUAN-NA-CN,0.2,84.39677551578085,92.655,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.027204272042720426,p5,WASHINGTON-DC-US,0.2,86.55960582143345,94.865,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.026412264122641242,p1,LINTHAL-NA-CH,0.2,94.71020110356147,103.845,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.026412264122641242,p2,MOSCOW-NA-RU,0.2,95.13945301922556,105.405,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.026412264122641242,p3,REYKJAVÍK-NA-IS,0.2,94.87238764564457,102.595,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.026412264122641242,p4,SICHUAN-NA-CN,0.2,84.40391820520922,93.49,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.026412264122641242,p5,WASHINGTON-DC-US,0.2,86.37255349240385,94.65999999999998,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.025856258562585638,p1,LINTHAL-NA-CH,0.2,95.04481958411066,104.44,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.025856258562585638,p2,MOSCOW-NA-RU,0.2,95.20183486238531,103.76999999999998,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.025856258562585638,p3,REYKJAVÍK-NA-IS,0.2,94.71363636363635,104.185,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.025856258562585638,p4,SICHUAN-NA-CN,0.2,83.74466172173524,93.145,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.025856258562585638,p5,WASHINGTON-DC-US,0.2,86.3312311488895,94.45499999999998,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.026144261442614437,p1,LINTHAL-NA-CH,0.2,94.40855323020928,103.755,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.026144261442614437,p2,MOSCOW-NA-RU,0.2,95.11636430273045,103.81,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.026144261442614437,p3,REYKJAVÍK-NA-IS,0.2,94.88076311605724,104.44,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.026144261442614437,p4,SICHUAN-NA-CN,0.2,84.1210348295091,92.02,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.026144261442614437,p5,WASHINGTON-DC-US,0.2,86.00232995788153,95.97,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.027140271402714,p1,LINTHAL-NA-CH,0.2,94.82821305217232,104.32999999999998,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.027140271402714,p2,MOSCOW-NA-RU,0.2,94.80685714285713,103.69499999999998,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.027140271402714,p3,REYKJAVÍK-NA-IS,0.2,95.0083949720924,104.685,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.027140271402714,p4,SICHUAN-NA-CN,0.2,84.20046429059128,92.49,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.027140271402714,p5,WASHINGTON-DC-US,0.2,86.61032434901782,94.795,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.02867628676286761,p1,LINTHAL-NA-CH,0.2,94.83496194893502,105.3,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.02867628676286761,p2,MOSCOW-NA-RU,0.2,94.8219476744186,104.37999999999998,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.02867628676286761,p3,REYKJAVÍK-NA-IS,0.2,95.07520176082173,103.67,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.02867628676286761,p4,SICHUAN-NA-CN,0.2,83.67106929618238,92.49,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.02867628676286761,p5,WASHINGTON-DC-US,0.2,86.1751784733663,94.155,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.0255362553625536,p1,LINTHAL-NA-CH,0.2,94.38550157096672,103.64,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.0255362553625536,p2,MOSCOW-NA-RU,0.2,95.06699977288211,104.64499999999998,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.0255362553625536,p3,REYKJAVÍK-NA-IS,0.2,94.69026548672564,103.78999999999998,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.0255362553625536,p4,SICHUAN-NA-CN,0.2,84.19341731003657,93.24,0.2;0.2;0.2;0.2;0.2
10000.0,0.0,0.0255362553625536,p5,WASHINGTON-DC-US,0.2,86.08446606355413,94.68,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.1468294682946829,p1,LINTHAL-NA-CH,0.2,73.24422627672472,123.84499999999998,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.1468294682946829,p2,MOSCOW-NA-RU,0.2,72.4142008336043,122.485,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.1468294682946829,p3,REYKJAVÍK-NA-IS,0.2,72.78911564625852,124.12,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.1468294682946829,p4,SICHUAN-NA-CN,0.2,34.728230481739786,59.005,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.1468294682946829,p5,WASHINGTON-DC-US,0.2,41.68537997872592,70.54,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15029350293502938,p1,LINTHAL-NA-CH,0.2,73.82735047793791,124.735,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15029350293502938,p2,MOSCOW-NA-RU,0.2,72.96387108209505,123.49499999999998,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15029350293502938,p3,REYKJAVÍK-NA-IS,0.2,72.90110019415191,123.91,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15029350293502938,p4,SICHUAN-NA-CN,0.2,34.123391034176656,57.66,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15029350293502938,p5,WASHINGTON-DC-US,0.2,41.399545870071655,70.19499999999998,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14757747577475774,p1,LINTHAL-NA-CH,0.2,73.57916801983998,124.61,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14757747577475774,p2,MOSCOW-NA-RU,0.2,72.75920077915178,123.265,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14757747577475774,p3,REYKJAVÍK-NA-IS,0.2,72.68253638869949,122.59,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14757747577475774,p4,SICHUAN-NA-CN,0.2,34.28295084850083,58.485,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14757747577475774,p5,WASHINGTON-DC-US,0.2,42.02105636718519,71.04499999999999,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15094150941509413,p1,LINTHAL-NA-CH,0.2,73.73165989040127,125.12999999999998,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15094150941509413,p2,MOSCOW-NA-RU,0.2,72.57195309724031,122.545,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15094150941509413,p3,REYKJAVÍK-NA-IS,0.2,73.19767270149737,123.92,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15094150941509413,p4,SICHUAN-NA-CN,0.2,33.99511846648411,57.105,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15094150941509413,p5,WASHINGTON-DC-US,0.2,42.023518316583655,71.295,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14858148581485814,p1,LINTHAL-NA-CH,0.2,73.36739817467584,124.2,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14858148581485814,p2,MOSCOW-NA-RU,0.2,72.53982300884954,122.955,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14858148581485814,p3,REYKJAVÍK-NA-IS,0.2,72.68314081005995,124.27,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14858148581485814,p4,SICHUAN-NA-CN,0.2,34.458463533989736,58.44499999999999,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14858148581485814,p5,WASHINGTON-DC-US,0.2,41.445035460992905,70.125,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15029750297502978,p1,LINTHAL-NA-CH,0.2,73.71588729901165,124.92999999999998,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15029750297502978,p2,MOSCOW-NA-RU,0.2,72.5609756097561,123.165,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15029750297502978,p3,REYKJAVÍK-NA-IS,0.2,72.97153498270816,123.435,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15029750297502978,p4,SICHUAN-NA-CN,0.2,33.66330782187288,56.959999999999994,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15029750297502978,p5,WASHINGTON-DC-US,0.2,42.27562965590635,71.505,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15114151141511414,p1,LINTHAL-NA-CH,0.2,73.9645494830133,125.185,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15114151141511414,p2,MOSCOW-NA-RU,0.2,72.56811628317544,123.315,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15114151141511414,p3,REYKJAVÍK-NA-IS,0.2,73.01222565915452,123.92,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15114151141511414,p4,SICHUAN-NA-CN,0.2,34.02514056934264,57.79,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15114151141511414,p5,WASHINGTON-DC-US,0.2,41.20025977092927,69.785,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14869348693486936,p1,LINTHAL-NA-CH,0.2,73.67892185837569,124.65,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14869348693486936,p2,MOSCOW-NA-RU,0.2,72.88765636063252,123.53,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14869348693486936,p3,REYKJAVÍK-NA-IS,0.2,72.38258100657488,122.75,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14869348693486936,p4,SICHUAN-NA-CN,0.2,34.342655476141054,57.9,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14869348693486936,p5,WASHINGTON-DC-US,0.2,41.91354025560987,71.165,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15053750537505373,p1,LINTHAL-NA-CH,0.2,73.6645926273773,125.49499999999998,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15053750537505373,p2,MOSCOW-NA-RU,0.2,72.58440906271231,122.86,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15053750537505373,p3,REYKJAVÍK-NA-IS,0.2,72.54953920442834,123.2,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15053750537505373,p4,SICHUAN-NA-CN,0.2,34.173120864120605,57.58,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.15053750537505373,p5,WASHINGTON-DC-US,0.2,42.163513031060326,70.86,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14876948769487694,p1,LINTHAL-NA-CH,0.2,73.70152761457109,125.44,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14876948769487694,p2,MOSCOW-NA-RU,0.2,72.3490209955178,122.675,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14876948769487694,p3,REYKJAVÍK-NA-IS,0.2,72.55430756008654,122.41,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14876948769487694,p4,SICHUAN-NA-CN,0.2,34.39654407195905,58.12500000000001,0.2;0.2;0.2;0.2;0.2
1000.0,0.0,0.14876948769487694,p5,WASHINGTON-DC-US,0.2,42.110078205695736,71.345,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31762717627176273,p1,LINTHAL-NA-CH,0.2,48.759585024808295,162.14999999999995,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31762717627176273,p2,MOSCOW-NA-RU,0.2,45.045870182129406,150.005,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31762717627176273,p3,REYKJAVÍK-NA-IS,0.2,39.35440383463153,131.365,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31762717627176273,p4,SICHUAN-NA-CN,0.2,6.228290813271051,20.8,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31762717627176273,p5,WASHINGTON-DC-US,0.2,10.771599812799106,35.675,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.30629106291062913,p1,LINTHAL-NA-CH,0.2,48.13587406793703,159.775,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.30629106291062913,p2,MOSCOW-NA-RU,0.2,44.03699934143568,147.11,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.30629106291062913,p3,REYKJAVÍK-NA-IS,0.2,39.73552774100373,132.065,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.30629106291062913,p4,SICHUAN-NA-CN,0.2,6.831179357860134,22.755,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.30629106291062913,p5,WASHINGTON-DC-US,0.2,11.509385755294044,38.29,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31183511835118355,p1,LINTHAL-NA-CH,0.2,48.11388755406055,160.20000000000005,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31183511835118355,p2,MOSCOW-NA-RU,0.2,44.69123161017332,148.39499999999995,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31183511835118355,p3,REYKJAVÍK-NA-IS,0.2,39.95519713261649,133.76999999999998,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31183511835118355,p4,SICHUAN-NA-CN,0.2,6.4224869672340485,21.375,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31183511835118355,p5,WASHINGTON-DC-US,0.2,10.908024189908836,36.255,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3169031690316904,p1,LINTHAL-NA-CH,0.2,49.150910759141425,163.385,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3169031690316904,p2,MOSCOW-NA-RU,0.2,43.85094288550032,145.79999999999995,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3169031690316904,p3,REYKJAVÍK-NA-IS,0.2,40.498311444652906,134.91,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3169031690316904,p4,SICHUAN-NA-CN,0.2,6.2158686937448,20.545,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3169031690316904,p5,WASHINGTON-DC-US,0.2,10.640923387157454,35.355,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3110511105111051,p1,LINTHAL-NA-CH,0.2,48.3399513837513,160.08499999999995,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3110511105111051,p2,MOSCOW-NA-RU,0.2,44.5960706857596,149.02,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3110511105111051,p3,REYKJAVÍK-NA-IS,0.2,39.39883597408621,131.665,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3110511105111051,p4,SICHUAN-NA-CN,0.2,6.348087021755439,21.155,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3110511105111051,p5,WASHINGTON-DC-US,0.2,11.479834150018847,38.07,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3184071840718407,p1,LINTHAL-NA-CH,0.2,49.09257396760586,163.52,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3184071840718407,p2,MOSCOW-NA-RU,0.2,44.14884001205182,146.52999999999997,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3184071840718407,p3,REYKJAVÍK-NA-IS,0.2,40.03443887100397,133.68499999999997,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3184071840718407,p4,SICHUAN-NA-CN,0.2,5.799038750375487,19.305,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3184071840718407,p5,WASHINGTON-DC-US,0.2,11.08661086610866,36.955,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3206232062320623,p1,LINTHAL-NA-CH,0.2,49.387633325874546,165.535,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3206232062320623,p2,MOSCOW-NA-RU,0.2,43.89991604701368,146.415,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3206232062320623,p3,REYKJAVÍK-NA-IS,0.2,39.87670881878608,132.285,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3206232062320623,p4,SICHUAN-NA-CN,0.2,6.2564393543474015,20.95,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3206232062320623,p5,WASHINGTON-DC-US,0.2,10.484150289887813,34.809999999999995,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3177271772717727,p1,LINTHAL-NA-CH,0.2,48.47548166376568,161.53,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3177271772717727,p2,MOSCOW-NA-RU,0.2,45.1002994011976,150.635,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3177271772717727,p3,REYKJAVÍK-NA-IS,0.2,39.459606491975705,130.56,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3177271772717727,p4,SICHUAN-NA-CN,0.2,5.79235301190333,19.27,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.3177271772717727,p5,WASHINGTON-DC-US,0.2,11.434933722522304,37.99999999999999,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31036310363103625,p1,LINTHAL-NA-CH,0.2,48.7265607349951,161.75999999999996,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31036310363103625,p2,MOSCOW-NA-RU,0.2,43.478129256848796,143.63,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31036310363103625,p3,REYKJAVÍK-NA-IS,0.2,40.59932045083746,135.61999999999998,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31036310363103625,p4,SICHUAN-NA-CN,0.2,6.0245272616191565,20.215,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31036310363103625,p5,WASHINGTON-DC-US,0.2,11.601184954666508,38.77,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31195911959119593,p1,LINTHAL-NA-CH,0.2,48.28247155060521,159.955,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31195911959119593,p2,MOSCOW-NA-RU,0.2,44.90818530964955,149.67,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31195911959119593,p3,REYKJAVÍK-NA-IS,0.2,39.43082719181064,131.35,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31195911959119593,p4,SICHUAN-NA-CN,0.2,6.181501971543801,20.615,0.2;0.2;0.2;0.2;0.2
100.0,0.0,0.31195911959119593,p5,WASHINGTON-DC-US,0.2,11.490418418178828,38.405,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.35022350223502235,p1,LINTHAL-NA-CH,0.2,37.310784229881115,174.51,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.35022350223502235,p2,MOSCOW-NA-RU,0.2,31.758705289889374,147.57,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.35022350223502235,p3,REYKJAVÍK-NA-IS,0.2,28.121318568338083,131.28999999999996,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.35022350223502235,p4,SICHUAN-NA-CN,0.2,2.614084748670441,12.19,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.35022350223502235,p5,WASHINGTON-DC-US,0.2,7.404261724041543,34.435,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.3651836518365184,p1,LINTHAL-NA-CH,0.2,38.50649489153851,180.53,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.3651836518365184,p2,MOSCOW-NA-RU,0.2,31.273837583029785,145.95499999999996,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.3651836518365184,p3,REYKJAVÍK-NA-IS,0.2,28.9824073578953,135.5,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.3651836518365184,p4,SICHUAN-NA-CN,0.2,2.6918160628162027,12.53,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.3651836518365184,p5,WASHINGTON-DC-US,0.2,5.472156003693921,25.48,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.32782327823278234,p1,LINTHAL-NA-CH,0.2,35.48913043478261,166.515,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.32782327823278234,p2,MOSCOW-NA-RU,0.2,30.51561566686577,143.045,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.32782327823278234,p3,REYKJAVÍK-NA-IS,0.2,28.85075903356853,134.93499999999997,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.32782327823278234,p4,SICHUAN-NA-CN,0.2,2.3062139654067906,10.8,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.32782327823278234,p5,WASHINGTON-DC-US,0.2,9.544755722582847,44.7,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.3753277532775328,p1,LINTHAL-NA-CH,0.2,35.59791619866713,166.39,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.3753277532775328,p2,MOSCOW-NA-RU,0.2,37.19059472048031,174.06499999999997,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.3753277532775328,p3,REYKJAVÍK-NA-IS,0.2,27.07088969963086,125.76999999999998,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.3753277532775328,p4,SICHUAN-NA-CN,0.2,4.7334436202572165,22.175,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.3753277532775328,p5,WASHINGTON-DC-US,0.2,2.484598489312691,11.595,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.3459434594345943,p1,LINTHAL-NA-CH,0.2,35.07341994494843,163.735,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.3459434594345943,p2,MOSCOW-NA-RU,0.2,33.5337863142689,156.695,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.3459434594345943,p3,REYKJAVÍK-NA-IS,0.2,29.983254940859013,140.55999999999997,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.3459434594345943,p4,SICHUAN-NA-CN,0.2,2.7267763657969963,12.735,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.3459434594345943,p5,WASHINGTON-DC-US,0.2,5.627617527661444,26.27,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.4219802198021981,p1,LINTHAL-NA-CH,0.2,39.97835126677241,186.515,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.4219802198021981,p2,MOSCOW-NA-RU,0.2,36.85369477611143,172.38500000000005,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.4219802198021981,p3,REYKJAVÍK-NA-IS,0.2,26.34760004706839,123.14999999999998,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.4219802198021981,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.4219802198021981,p5,WASHINGTON-DC-US,0.2,3.832108994618604,17.944999999999997,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.3400074000740008,p1,LINTHAL-NA-CH,0.2,35.19899697807497,164.235,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.3400074000740008,p2,MOSCOW-NA-RU,0.2,33.299609154517086,156.34,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.3400074000740008,p3,REYKJAVÍK-NA-IS,0.2,28.621942100202972,133.965,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.3400074000740008,p4,SICHUAN-NA-CN,0.2,3.0570941627609716,14.35,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.3400074000740008,p5,WASHINGTON-DC-US,0.2,6.640975276484905,31.105,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.32967529675296753,p1,LINTHAL-NA-CH,0.2,35.33874004964478,165.14499999999995,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.32967529675296753,p2,MOSCOW-NA-RU,0.2,33.38347468928362,156.45999999999995,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.32967529675296753,p3,REYKJAVÍK-NA-IS,0.2,27.145194230296287,126.93499999999996,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.32967529675296753,p4,SICHUAN-NA-CN,0.2,6.017167564804362,28.25,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.32967529675296753,p5,WASHINGTON-DC-US,0.2,4.9700149925037485,23.205,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.3451554515545155,p1,LINTHAL-NA-CH,0.2,36.777278500603046,172.28499999999997,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.3451554515545155,p2,MOSCOW-NA-RU,0.2,32.65421921503972,152.505,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.3451554515545155,p3,REYKJAVÍK-NA-IS,0.2,27.536636726975804,128.14999999999998,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.3451554515545155,p4,SICHUAN-NA-CN,0.2,3.9734816082121474,18.58,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.3451554515545155,p5,WASHINGTON-DC-US,0.2,6.107042132692782,28.475,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.34935949359493595,p1,LINTHAL-NA-CH,0.2,38.663984845582455,181.655,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.34935949359493595,p2,MOSCOW-NA-RU,0.2,30.577927440024876,142.565,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.34935949359493595,p3,REYKJAVÍK-NA-IS,0.2,25.873353074975324,120.575,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.34935949359493595,p4,SICHUAN-NA-CN,0.2,2.9808420132410802,13.98,0.2;0.2;0.2;0.2;0.2
10.0,0.0,0.34935949359493595,p5,WASHINGTON-DC-US,0.2,8.818998716302954,41.22,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5688936889368894,p1,LINTHAL-NA-CH,0.2,29.847323637680287,148.38,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5688936889368894,p2,MOSCOW-NA-RU,0.2,3.188007596266516,15.779999999999998,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5688936889368894,p3,REYKJAVÍK-NA-IS,0.2,9.432109265052803,46.58,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5688936889368894,p4,SICHUAN-NA-CN,0.2,57.91412639777357,289.25499999999994,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5688936889368894,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.6377023770237702,p1,LINTHAL-NA-CH,0.2,5.312904792746114,26.25,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.6377023770237702,p2,MOSCOW-NA-RU,0.2,64.86635574946091,323.375,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.6377023770237702,p3,REYKJAVÍK-NA-IS,0.2,30.26862727336775,150.37,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.6377023770237702,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.6377023770237702,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.6409584095840958,p1,LINTHAL-NA-CH,0.2,25.416338642281836,125.90999999999998,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.6409584095840958,p2,MOSCOW-NA-RU,0.2,67.79851607915583,337.64,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.6409584095840958,p3,REYKJAVÍK-NA-IS,0.2,7.342748922109844,36.44499999999999,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.6409584095840958,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.6409584095840958,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.4726487264872649,p1,LINTHAL-NA-CH,0.2,42.984184730433036,212.675,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.4726487264872649,p2,MOSCOW-NA-RU,0.2,33.28806534685337,165.45499999999996,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.4726487264872649,p3,REYKJAVÍK-NA-IS,0.2,24.53097950803173,121.865,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.4726487264872649,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.4726487264872649,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5413134131341314,p1,LINTHAL-NA-CH,0.2,39.68633999617733,197.255,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5413134131341314,p2,MOSCOW-NA-RU,0.2,48.27447307734912,239.69,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5413134131341314,p3,REYKJAVÍK-NA-IS,0.2,12.699787497608087,63.05,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5413134131341314,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5413134131341314,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5550375503755036,p1,LINTHAL-NA-CH,0.2,29.035148659397308,144.19,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5550375503755036,p2,MOSCOW-NA-RU,0.2,55.33127284076151,274.79999999999995,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5550375503755036,p3,REYKJAVÍK-NA-IS,0.2,16.30322119690459,81.005,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5550375503755036,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5550375503755036,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5044890448904489,p1,LINTHAL-NA-CH,0.2,33.26962940492441,164.51,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5044890448904489,p2,MOSCOW-NA-RU,0.2,49.98645190426012,249.045,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5044890448904489,p3,REYKJAVÍK-NA-IS,0.2,6.448784617245133,31.995,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5044890448904489,p4,SICHUAN-NA-CN,0.2,10.980799483683596,54.445,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5044890448904489,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.6435824358243584,p1,LINTHAL-NA-CH,0.2,6.580767638416253,32.585,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.6435824358243584,p2,MOSCOW-NA-RU,0.2,26.377829267552336,130.35,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.6435824358243584,p3,REYKJAVÍK-NA-IS,0.2,67.57824247649215,337.06,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.6435824358243584,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.6435824358243584,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5791417914179142,p1,LINTHAL-NA-CH,0.2,14.801301346954913,73.02,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5791417914179142,p2,MOSCOW-NA-RU,0.2,59.626911376391796,296.945,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5791417914179142,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5791417914179142,p4,SICHUAN-NA-CN,0.2,26.24323887947041,130.03,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.5791417914179142,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.6314343143431435,p1,LINTHAL-NA-CH,0.2,62.970715487541064,314.375,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.6314343143431435,p2,MOSCOW-NA-RU,0.2,32.23076614198522,160.535,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.6314343143431435,p3,REYKJAVÍK-NA-IS,0.2,5.052366565961732,25.085,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.6314343143431435,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
1.0,0.0,0.6314343143431435,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p2,MOSCOW-NA-RU,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p2,MOSCOW-NA-RU,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8000000000000002,p1,LINTHAL-NA-CH,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8000000000000002,p2,MOSCOW-NA-RU,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8000000000000002,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8000000000000002,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8000000000000002,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p2,MOSCOW-NA-RU,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p4,SICHUAN-NA-CN,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p2,MOSCOW-NA-RU,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p5,WASHINGTON-DC-US,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p2,MOSCOW-NA-RU,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p2,MOSCOW-NA-RU,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p4,SICHUAN-NA-CN,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p2,MOSCOW-NA-RU,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p4,SICHUAN-NA-CN,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p2,MOSCOW-NA-RU,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p4,SICHUAN-NA-CN,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p2,MOSCOW-NA-RU,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p4,SICHUAN-NA-CN,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0.0,0.8,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p2,MOSCOW-NA-RU,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p2,MOSCOW-NA-RU,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8000000000000002,p1,LINTHAL-NA-CH,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8000000000000002,p2,MOSCOW-NA-RU,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8000000000000002,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8000000000000002,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8000000000000002,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p2,MOSCOW-NA-RU,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p4,SICHUAN-NA-CN,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p2,MOSCOW-NA-RU,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p5,WASHINGTON-DC-US,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p2,MOSCOW-NA-RU,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p5,WASHINGTON-DC-US,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p2,MOSCOW-NA-RU,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p5,WASHINGTON-DC-US,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p2,MOSCOW-NA-RU,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p5,WASHINGTON-DC-US,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8000000000000002,p1,LINTHAL-NA-CH,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8000000000000002,p2,MOSCOW-NA-RU,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8000000000000002,p3,REYKJAVÍK-NA-IS,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8000000000000002,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8000000000000002,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p1,LINTHAL-NA-CH,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p2,MOSCOW-NA-RU,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p3,REYKJAVÍK-NA-IS,0.2,100.0,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p4,SICHUAN-NA-CN,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
0.01,0.0,0.8,p5,WASHINGTON-DC-US,0.2,0.0,0.0,0.2;0.2;0.2;0.2;0.2
10000.0,0.62,0.06925443472740632,p1,LINTHAL-NA-CH,0.029999999999999995,78.97469175859831,81.13333333333334,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06925443472740632,p2,MOSCOW-NA-RU,0.04999999999999999,84.6820809248555,87.90000000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06925443472740632,p3,REYKJAVÍK-NA-IS,0.06999999999999999,78.99612831858406,81.61428571428574,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06925443472740632,p4,SICHUAN-NA-CN,0.7999999999999998,99.1572602092075,104.86500000000004,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06925443472740632,p5,WASHINGTON-DC-US,0.04999999999999999,67.9565383149066,71.30000000000003,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06420786730587294,p1,LINTHAL-NA-CH,0.029999999999999995,79.62571687292484,87.93333333333334,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06420786730587294,p2,MOSCOW-NA-RU,0.04999999999999999,85.12898330804249,89.76000000000003,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06420786730587294,p3,REYKJAVÍK-NA-IS,0.06999999999999999,79.24451665312753,83.61428571428571,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06420786730587294,p4,SICHUAN-NA-CN,0.7999999999999998,99.11590655227322,104.26250000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06420786730587294,p5,WASHINGTON-DC-US,0.04999999999999999,68.28068848118025,72.20000000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06926888660798435,p1,LINTHAL-NA-CH,0.029999999999999995,80.50473186119874,85.06666666666669,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06926888660798435,p2,MOSCOW-NA-RU,0.04999999999999999,84.75062105866616,88.70000000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06926888660798435,p3,REYKJAVÍK-NA-IS,0.06999999999999999,79.07845579078456,81.64285714285717,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06926888660798435,p4,SICHUAN-NA-CN,0.7999999999999998,99.17464978862982,104.69000000000004,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06926888660798435,p5,WASHINGTON-DC-US,0.04999999999999999,67.44672754946728,70.90000000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06745147764919311,p1,LINTHAL-NA-CH,0.029999999999999995,78.95569620253164,83.16666666666667,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06745147764919311,p2,MOSCOW-NA-RU,0.04999999999999999,85.4302103250478,89.36000000000001,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06745147764919311,p3,REYKJAVÍK-NA-IS,0.06999999999999999,78.07295251204405,81.02857142857144,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06745147764919311,p4,SICHUAN-NA-CN,0.7999999999999998,99.11933903079948,104.67250000000004,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06745147764919311,p5,WASHINGTON-DC-US,0.04999999999999999,68.2605421686747,72.52000000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.0635751903060219,p1,LINTHAL-NA-CH,0.029999999999999995,79.87301587301587,83.86666666666667,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.0635751903060219,p2,MOSCOW-NA-RU,0.04999999999999999,85.17320137038449,89.50000000000001,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.0635751903060219,p3,REYKJAVÍK-NA-IS,0.06999999999999999,79.57717847946877,83.88571428571429,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.0635751903060219,p4,SICHUAN-NA-CN,0.7999999999999998,99.14158504007123,104.3775,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.0635751903060219,p5,WASHINGTON-DC-US,0.04999999999999999,69.25862397560509,72.68,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06436139007744993,p1,LINTHAL-NA-CH,0.029999999999999995,79.33591231463572,82.03333333333335,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06436139007744993,p2,MOSCOW-NA-RU,0.04999999999999999,84.9933598937583,89.60000000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06436139007744993,p3,REYKJAVÍK-NA-IS,0.06999999999999999,78.61676805078022,84.92857142857143,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06436139007744993,p4,SICHUAN-NA-CN,0.7999999999999998,99.14698474552108,104.31750000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06436139007744993,p5,WASHINGTON-DC-US,0.04999999999999999,69.19440242057489,73.18,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.061214316872520685,p1,LINTHAL-NA-CH,0.029999999999999995,79.33649289099526,83.70000000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.061214316872520685,p2,MOSCOW-NA-RU,0.04999999999999999,85.8848048503221,90.66000000000004,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.061214316872520685,p3,REYKJAVÍK-NA-IS,0.06999999999999999,78.15732172019597,82.04285714285714,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.061214316872520685,p4,SICHUAN-NA-CN,0.7999999999999998,99.12808999441692,104.31125000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.061214316872520685,p5,WASHINGTON-DC-US,0.04999999999999999,69.38963673243592,75.26000000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.059549997718041175,p1,LINTHAL-NA-CH,0.029999999999999995,79.30595351798792,83.03333333333335,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.059549997718041175,p2,MOSCOW-NA-RU,0.04999999999999999,84.9103395650515,89.02000000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.059549997718041175,p3,REYKJAVÍK-NA-IS,0.06999999999999999,78.49747809928327,84.48571428571428,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.059549997718041175,p4,SICHUAN-NA-CN,0.7999999999999998,99.14999346148815,104.2525,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.059549997718041175,p5,WASHINGTON-DC-US,0.04999999999999999,69.74272930648769,74.82000000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.060232092698153626,p1,LINTHAL-NA-CH,0.029999999999999995,81.66507785192246,85.66666666666669,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.060232092698153626,p2,MOSCOW-NA-RU,0.04999999999999999,85.22812266267762,91.16000000000004,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.060232092698153626,p3,REYKJAVÍK-NA-IS,0.06999999999999999,78.74091345494445,82.01428571428573,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.060232092698153626,p4,SICHUAN-NA-CN,0.7999999999999998,99.11167663602528,104.18000000000004,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.060232092698153626,p5,WASHINGTON-DC-US,0.04999999999999999,69.35336142150578,75.72000000000001,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06605677007802159,p1,LINTHAL-NA-CH,0.029999999999999995,79.06828334396937,82.60000000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06605677007802159,p2,MOSCOW-NA-RU,0.04999999999999999,86.13713001124016,91.96000000000002,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06605677007802159,p3,REYKJAVÍK-NA-IS,0.06999999999999999,78.93732970027249,82.77142857142857,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06605677007802159,p4,SICHUAN-NA-CN,0.7999999999999998,99.207273591633,104.34125000000004,0.05;0.8;0.07;0.03;0.05
10000.0,0.62,0.06605677007802159,p5,WASHINGTON-DC-US,0.04999999999999999,68.54143232095988,73.12000000000002,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5642739276998205,p1,LINTHAL-NA-CH,0.029999999999999995,11.250682687056253,13.733333333333334,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5642739276998205,p2,MOSCOW-NA-RU,0.04999999999999999,20.163666121112925,24.640000000000004,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5642739276998205,p3,REYKJAVÍK-NA-IS,0.06999999999999999,9.710862803824444,12.042857142857144,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5642739276998205,p4,SICHUAN-NA-CN,0.7999999999999998,99.32942761492608,121.64875000000002,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5642739276998205,p5,WASHINGTON-DC-US,0.04999999999999999,3.149477806788512,3.8600000000000008,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5728936753426986,p1,LINTHAL-NA-CH,0.029999999999999995,11.027985591576616,13.266666666666667,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5728936753426986,p2,MOSCOW-NA-RU,0.04999999999999999,18.07660961695192,22.180000000000003,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5728936753426986,p3,REYKJAVÍK-NA-IS,0.06999999999999999,9.619686800894854,11.671428571428573,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5728936753426986,p4,SICHUAN-NA-CN,0.7999999999999998,99.407614347764,121.87125000000003,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5728936753426986,p5,WASHINGTON-DC-US,0.04999999999999999,2.939233817701453,3.5600000000000005,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5603391168545883,p1,LINTHAL-NA-CH,0.029999999999999995,12.122844827586205,15.000000000000002,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5603391168545883,p2,MOSCOW-NA-RU,0.04999999999999999,19.720824541470535,24.300000000000004,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5603391168545883,p3,REYKJAVÍK-NA-IS,0.06999999999999999,9.969682835820896,12.214285714285715,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5603391168545883,p4,SICHUAN-NA-CN,0.7999999999999998,99.28666190427595,121.61375000000004,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5603391168545883,p5,WASHINGTON-DC-US,0.04999999999999999,3.1234424322977237,3.7600000000000007,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5619629234864046,p1,LINTHAL-NA-CH,0.029999999999999995,10.62042806827418,13.066666666666668,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5619629234864046,p2,MOSCOW-NA-RU,0.04999999999999999,20.35957240038873,25.14000000000001,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5619629234864046,p3,REYKJAVÍK-NA-IS,0.06999999999999999,10.323412233419264,12.585714285714285,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5619629234864046,p4,SICHUAN-NA-CN,0.7999999999999998,99.31996405816044,121.58750000000002,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5619629234864046,p5,WASHINGTON-DC-US,0.04999999999999999,3.241570288320573,3.9800000000000013,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5705527341956869,p1,LINTHAL-NA-CH,0.029999999999999995,10.794520547945206,13.133333333333335,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5705527341956869,p2,MOSCOW-NA-RU,0.04999999999999999,17.992392922110135,21.76000000000001,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5705527341956869,p3,REYKJAVÍK-NA-IS,0.06999999999999999,9.804613935969869,11.900000000000002,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5705527341956869,p4,SICHUAN-NA-CN,0.7999999999999998,99.40050162109257,121.86750000000004,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5705527341956869,p5,WASHINGTON-DC-US,0.04999999999999999,3.077919974080674,3.8000000000000007,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.571627039210964,p1,LINTHAL-NA-CH,0.029999999999999995,10.989312140312414,13.366666666666667,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.571627039210964,p2,MOSCOW-NA-RU,0.04999999999999999,19.747563508547692,24.72,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.571627039210964,p3,REYKJAVÍK-NA-IS,0.06999999999999999,9.371684545561713,11.357142857142858,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.571627039210964,p4,SICHUAN-NA-CN,0.7999999999999998,99.3521994613564,121.73625000000004,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.571627039210964,p5,WASHINGTON-DC-US,0.04999999999999999,2.8994950317641317,3.5600000000000005,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5679307795907921,p1,LINTHAL-NA-CH,0.029999999999999995,11.056778049443086,13.566666666666668,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5679307795907921,p2,MOSCOW-NA-RU,0.04999999999999999,19.104477611940297,23.04000000000001,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5679307795907921,p3,REYKJAVÍK-NA-IS,0.06999999999999999,10.073111291632818,12.400000000000002,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5679307795907921,p4,SICHUAN-NA-CN,0.7999999999999998,99.35633262608128,121.75125000000004,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5679307795907921,p5,WASHINGTON-DC-US,0.04999999999999999,2.8241123038810896,3.4200000000000013,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5657804417439856,p1,LINTHAL-NA-CH,0.029999999999999995,11.714909885308574,14.300000000000004,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5657804417439856,p2,MOSCOW-NA-RU,0.04999999999999999,18.33223031105228,22.160000000000004,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5657804417439856,p3,REYKJAVÍK-NA-IS,0.06999999999999999,9.75177304964539,11.785714285714285,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5657804417439856,p4,SICHUAN-NA-CN,0.7999999999999998,99.39510164944456,121.80000000000004,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5657804417439856,p5,WASHINGTON-DC-US,0.04999999999999999,3.215276644361025,3.940000000000001,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5665070118193074,p1,LINTHAL-NA-CH,0.029999999999999995,11.613593791811613,14.466666666666667,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5665070118193074,p2,MOSCOW-NA-RU,0.04999999999999999,18.966908797417272,23.500000000000004,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5665070118193074,p3,REYKJAVÍK-NA-IS,0.06999999999999999,9.837407883963037,12.014285714285714,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5665070118193074,p4,SICHUAN-NA-CN,0.7999999999999998,99.37544010041944,121.72125000000004,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5665070118193074,p5,WASHINGTON-DC-US,0.04999999999999999,2.8467394902350214,3.4400000000000013,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5726478069076266,p1,LINTHAL-NA-CH,0.029999999999999995,9.904761904761905,12.133333333333335,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5726478069076266,p2,MOSCOW-NA-RU,0.04999999999999999,20.139813581890813,24.20000000000001,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5726478069076266,p3,REYKJAVÍK-NA-IS,0.06999999999999999,9.568717653824038,11.885714285714286,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5726478069076266,p4,SICHUAN-NA-CN,0.7999999999999998,99.35335815186905,121.76375000000004,0.05;0.8;0.07;0.03;0.05
1000.0,0.62,0.5726478069076266,p5,WASHINGTON-DC-US,0.04999999999999999,2.9914529914529915,3.640000000000001,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
100.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
10.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
1.0,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p1,LINTHAL-NA-CH,0.029999999999999995,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p2,MOSCOW-NA-RU,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.06999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p4,SICHUAN-NA-CN,0.7999999999999998,100.0,124.99875000000004,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.7999999999999999,p5,WASHINGTON-DC-US,0.04999999999999999,0.0,0.0,0.05;0.8;0.07;0.03;0.05
10000.0,0.5,0.05391475436878807,p1,LINTHAL-NA-CH,0.04,86.54875494531069,92.975,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05391475436878807,p2,MOSCOW-NA-RU,0.07,84.31890179514255,91.25714285714285,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05391475436878807,p3,REYKJAVÍK-NA-IS,0.17,92.13892971854756,99.55882352941177,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05391475436878807,p4,SICHUAN-NA-CN,0.1,72.22531551596141,77.82999999999998,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05391475436878807,p5,WASHINGTON-DC-US,0.62,97.51222941942044,105.13548387096772,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05133026360865886,p1,LINTHAL-NA-CH,0.04,86.7377012015416,95.65,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05133026360865886,p2,MOSCOW-NA-RU,0.07,84.76707252514558,91.5,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05133026360865886,p3,REYKJAVÍK-NA-IS,0.17,92.01222173723265,99.2,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05133026360865886,p4,SICHUAN-NA-CN,0.1,72.80726127628044,78.60999999999999,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05133026360865886,p5,WASHINGTON-DC-US,0.62,97.41350906095552,104.90806451612902,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.052741088107275895,p1,LINTHAL-NA-CH,0.04,86.47220946256316,94.125,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.052741088107275895,p2,MOSCOW-NA-RU,0.07,84.57127617015603,90.6,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.052741088107275895,p3,REYKJAVÍK-NA-IS,0.17,92.03063885267277,99.65294117647059,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.052741088107275895,p4,SICHUAN-NA-CN,0.1,73.66301395523088,78.64999999999998,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.052741088107275895,p5,WASHINGTON-DC-US,0.62,97.42246437552387,104.9774193548387,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.04971484701602752,p1,LINTHAL-NA-CH,0.04,86.98390482855145,93.225,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.04971484701602752,p2,MOSCOW-NA-RU,0.07,85.0193256030921,91.12857142857142,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.04971484701602752,p3,REYKJAVÍK-NA-IS,0.17,92.54814249086249,99.7941176470588,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.04971484701602752,p4,SICHUAN-NA-CN,0.1,72.67024274934084,79.93,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.04971484701602752,p5,WASHINGTON-DC-US,0.62,97.32456008873169,104.73064516129033,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.052817332225968516,p1,LINTHAL-NA-CH,0.04,85.17992424242425,89.95,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.052817332225968516,p2,MOSCOW-NA-RU,0.07,84.78990468519264,90.22857142857141,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.052817332225968516,p3,REYKJAVÍK-NA-IS,0.17,92.237542069265,99.95294117647056,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.052817332225968516,p4,SICHUAN-NA-CN,0.1,73.28349944629016,79.41,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.052817332225968516,p5,WASHINGTON-DC-US,0.62,97.36967957914874,105.08387096774193,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05327158956348668,p1,LINTHAL-NA-CH,0.04,87.06795203385845,92.575,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05327158956348668,p2,MOSCOW-NA-RU,0.07,85.2014945289565,91.21428571428572,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05327158956348668,p3,REYKJAVÍK-NA-IS,0.17,92.14679494108744,100.28823529411764,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05327158956348668,p4,SICHUAN-NA-CN,0.1,72.54956457291087,78.31,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05327158956348668,p5,WASHINGTON-DC-US,0.62,97.35471121889877,104.88870967741936,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.0529249128973476,p1,LINTHAL-NA-CH,0.04,85.75087310826542,92.075,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.0529249128973476,p2,MOSCOW-NA-RU,0.07,84.27589852008457,91.11428571428571,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.0529249128973476,p3,REYKJAVÍK-NA-IS,0.17,92.14101083429577,98.55294117647058,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.0529249128973476,p4,SICHUAN-NA-CN,0.1,73.53548629365379,78.32999999999998,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.0529249128973476,p5,WASHINGTON-DC-US,0.62,97.34411773467993,105.40483870967743,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.054320602123842265,p1,LINTHAL-NA-CH,0.04,86.4578535237218,93.85,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.054320602123842265,p2,MOSCOW-NA-RU,0.07,84.77823931394882,90.38571428571429,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.054320602123842265,p3,REYKJAVÍK-NA-IS,0.17,92.454381061976,99.24705882352941,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.054320602123842265,p4,SICHUAN-NA-CN,0.1,72.74932363093572,77.97999999999998,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.054320602123842265,p5,WASHINGTON-DC-US,0.62,97.4214259051885,105.23870967741935,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05603650232824901,p1,LINTHAL-NA-CH,0.04,85.3287197231834,92.475,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05603650232824901,p2,MOSCOW-NA-RU,0.07,85.17972103004291,90.72857142857141,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05603650232824901,p3,REYKJAVÍK-NA-IS,0.17,92.2187056640838,99.41176470588236,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05603650232824901,p4,SICHUAN-NA-CN,0.1,72.56137710469382,77.14,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.05603650232824901,p5,WASHINGTON-DC-US,0.62,97.43058248083747,105.37903225806451,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.052551445998750564,p1,LINTHAL-NA-CH,0.04,87.19864995178398,90.425,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.052551445998750564,p2,MOSCOW-NA-RU,0.07,84.09846972721225,90.28571428571428,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.052551445998750564,p3,REYKJAVÍK-NA-IS,0.17,92.14665365007048,99.94117647058823,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.052551445998750564,p4,SICHUAN-NA-CN,0.1,73.3746416350689,79.33999999999997,0.62;0.1;0.17;0.04;0.07
10000.0,0.5,0.052551445998750564,p5,WASHINGTON-DC-US,0.62,97.52073539539481,105.06129032258065,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4017628290514823,p1,LINTHAL-NA-CH,0.04,27.073691705233177,38.025,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4017628290514823,p2,MOSCOW-NA-RU,0.07,23.0053594903428,32.49999999999999,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4017628290514823,p3,REYKJAVÍK-NA-IS,0.17,47.208518335800036,67.5470588235294,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4017628290514823,p4,SICHUAN-NA-CN,0.1,7.125460997842878,10.24,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4017628290514823,p5,WASHINGTON-DC-US,0.62,94.75269158053233,134.99354838709678,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4054063659998464,p1,LINTHAL-NA-CH,0.04,26.43555555555556,37.175,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4054063659998464,p2,MOSCOW-NA-RU,0.07,22.347090999502736,32.099999999999994,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4054063659998464,p3,REYKJAVÍK-NA-IS,0.17,47.10729972809036,66.24117647058824,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4054063659998464,p4,SICHUAN-NA-CN,0.1,7.120197391610858,10.1,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4054063659998464,p5,WASHINGTON-DC-US,0.62,94.82168862397128,135.4741935483871,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4054781522853666,p1,LINTHAL-NA-CH,0.04,26.88323090430202,38.27500000000001,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4054781522853666,p2,MOSCOW-NA-RU,0.07,22.361235229867937,32.17142857142857,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4054781522853666,p3,REYKJAVÍK-NA-IS,0.17,47.327961851516896,67.72352941176469,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4054781522853666,p4,SICHUAN-NA-CN,0.1,6.6378769938009325,9.53,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4054781522853666,p5,WASHINGTON-DC-US,0.62,94.75160936315605,135.08064516129033,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4043766890232826,p1,LINTHAL-NA-CH,0.04,26.48433442963476,38.24999999999999,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4043766890232826,p2,MOSCOW-NA-RU,0.07,22.63089136770174,32.17142857142857,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4043766890232826,p3,REYKJAVÍK-NA-IS,0.17,47.612967005807974,67.99411764705881,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4043766890232826,p4,SICHUAN-NA-CN,0.1,6.8936290436502325,9.76,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4043766890232826,p5,WASHINGTON-DC-US,0.62,94.65861273245555,134.97096774193548,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4044638708626935,p1,LINTHAL-NA-CH,0.04,26.21494513151019,37.625,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4044638708626935,p2,MOSCOW-NA-RU,0.07,22.51,32.15714285714285,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4044638708626935,p3,REYKJAVÍK-NA-IS,0.17,47.67795495643597,68.24117647058823,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4044638708626935,p4,SICHUAN-NA-CN,0.1,7.088860362287832,9.94,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4044638708626935,p5,WASHINGTON-DC-US,0.62,94.66834165167104,134.91612903225808,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4027839216051313,p1,LINTHAL-NA-CH,0.04,27.11421098517873,38.875,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4027839216051313,p2,MOSCOW-NA-RU,0.07,22.43103970900273,31.71428571428571,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4027839216051313,p3,REYKJAVÍK-NA-IS,0.17,47.22440375315174,67.20588235294117,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4027839216051313,p4,SICHUAN-NA-CN,0.1,7.1928351525328855,10.28,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4027839216051313,p5,WASHINGTON-DC-US,0.62,94.74213978737842,135.11451612903224,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4040036018008388,p1,LINTHAL-NA-CH,0.04,25.57212205270458,36.875,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4040036018008388,p2,MOSCOW-NA-RU,0.07,22.673722044728446,32.44285714285714,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4040036018008388,p3,REYKJAVÍK-NA-IS,0.17,47.1524876959345,67.06470588235294,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4040036018008388,p4,SICHUAN-NA-CN,0.1,7.108542783541043,10.21,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4040036018008388,p5,WASHINGTON-DC-US,0.62,94.84003077201557,135.21129032258062,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4087695036916377,p1,LINTHAL-NA-CH,0.04,26.12976965007913,37.15,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4087695036916377,p2,MOSCOW-NA-RU,0.07,21.853430775477058,30.757142857142853,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4087695036916377,p3,REYKJAVÍK-NA-IS,0.17,47.9383130164444,68.93529411764705,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4087695036916377,p4,SICHUAN-NA-CN,0.1,6.994764397905759,10.019999999999998,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4087695036916377,p5,WASHINGTON-DC-US,0.62,94.5971317408614,134.9016129032258,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4038354305964184,p1,LINTHAL-NA-CH,0.04,26.08848314606741,37.15,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4038354305964184,p2,MOSCOW-NA-RU,0.07,22.744042277395554,32.58571428571428,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4038354305964184,p3,REYKJAVÍK-NA-IS,0.17,47.325442322761575,67.5,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4038354305964184,p4,SICHUAN-NA-CN,0.1,7.068284424379232,10.019999999999998,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4038354305964184,p5,WASHINGTON-DC-US,0.62,94.61596683272896,135.08870967741936,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4060327333085302,p1,LINTHAL-NA-CH,0.04,26.61417322834645,38.025,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4060327333085302,p2,MOSCOW-NA-RU,0.07,22.63636363636364,32.01428571428571,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4060327333085302,p3,REYKJAVÍK-NA-IS,0.17,47.433613654252454,67.35294117647058,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4060327333085302,p4,SICHUAN-NA-CN,0.1,6.7836010143702445,9.63,0.62;0.1;0.17;0.04;0.07
1000.0,0.5,0.4060327333085302,p5,WASHINGTON-DC-US,0.62,94.80851448865565,135.20000000000002,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7998687358414669,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7998687358414669,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7998687358414669,p3,REYKJAVÍK-NA-IS,0.17,0.03285390961524422,0.052941176470588235,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7998687358414669,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7998687358414669,p5,WASHINGTON-DC-US,0.62,99.9929997899937,161.27419354838707,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7995772614630797,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7995772614630797,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7995772614630797,p3,REYKJAVÍK-NA-IS,0.17,0.10469314079422384,0.17058823529411765,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7995772614630797,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7995772614630797,p5,WASHINGTON-DC-US,0.62,99.9779982398592,161.24193548387098,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7994461100456617,p1,LINTHAL-NA-CH,0.04,0.030459945172098688,0.05,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7994461100456617,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7994461100456617,p3,REYKJAVÍK-NA-IS,0.17,0.0765083066161469,0.12352941176470587,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7994461100456617,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7994461100456617,p5,WASHINGTON-DC-US,0.62,99.98399871989756,161.2516129032258,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7998833176600251,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7998833176600251,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7998833176600251,p3,REYKJAVÍK-NA-IS,0.17,0.02922481186527362,0.047058823529411764,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7998833176600251,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7998833176600251,p5,WASHINGTON-DC-US,0.62,99.9939998199946,161.2758064516129,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7997958383241807,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7997958383241807,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7997958383241807,p3,REYKJAVÍK-NA-IS,0.17,0.05064023728568328,0.08235294117647057,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7997958383241807,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7997958383241807,p5,WASHINGTON-DC-US,0.62,99.98899955998242,161.26612903225808,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7997375341972834,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7997375341972834,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7997375341972834,p3,REYKJAVÍK-NA-IS,0.17,0.06613027664499062,0.10588235294117647,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7997375341972834,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7997375341972834,p5,WASHINGTON-DC-US,0.62,99.9879991599412,161.25967741935483,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7998687358414669,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7998687358414669,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7998687358414669,p3,REYKJAVÍK-NA-IS,0.17,0.033150392279641984,0.052941176470588235,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7998687358414669,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7998687358414669,p5,WASHINGTON-DC-US,0.62,99.9919998399968,161.27419354838707,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7999270677470051,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7999270677470051,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7999270677470051,p3,REYKJAVÍK-NA-IS,0.17,0.018454270318151614,0.02941176470588235,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7999270677470051,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7999270677470051,p5,WASHINGTON-DC-US,0.62,99.99699990999727,161.28064516129032,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7994316398881613,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7994316398881613,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7994316398881613,p3,REYKJAVÍK-NA-IS,0.17,0.14087559601213698,0.2294117647058823,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7994316398881613,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7994316398881613,p5,WASHINGTON-DC-US,0.62,99.97299648954365,161.22580645161293,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7995044410474678,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7995044410474678,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7995044410474678,p3,REYKJAVÍK-NA-IS,0.17,0.12356447158017153,0.2,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7995044410474678,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
100.0,0.5,0.7995044410474678,p5,WASHINGTON-DC-US,0.62,99.97599735970957,161.23387096774192,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
10.0,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
1.0,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p1,LINTHAL-NA-CH,0.04,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p2,MOSCOW-NA-RU,0.07,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p3,REYKJAVÍK-NA-IS,0.17,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p4,SICHUAN-NA-CN,0.1,0.0,0.0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.7999999999999999,p5,WASHINGTON-DC-US,0.62,100.0,161.28870967741938,0.62;0.1;0.17;0.04;0.07


==> datastore/inequality/meas/real-world-nodes.csv <==
hlambda,global_hpd_gini,inequality,pos,id,hpd,efficiency,weighted_efficiency,global_hpd
0.01,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p2,MOSCOW-NA-RU,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p2,MOSCOW-NA-RU,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p1,LINTHAL-NA-CH,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p2,MOSCOW-NA-RU,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p2,MOSCOW-NA-RU,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p4,SICHUAN-NA-CN,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p2,MOSCOW-NA-RU,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p5,WASHINGTON-DC-US,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p2,MOSCOW-NA-RU,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p5,WASHINGTON-DC-US,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p2,MOSCOW-NA-RU,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p5,WASHINGTON-DC-US,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p2,MOSCOW-NA-RU,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p5,WASHINGTON-DC-US,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p1,LINTHAL-NA-CH,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p2,MOSCOW-NA-RU,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p2,MOSCOW-NA-RU,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.01,0,0.8,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p2,MOSCOW-NA-RU,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p2,MOSCOW-NA-RU,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p1,LINTHAL-NA-CH,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p2,MOSCOW-NA-RU,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p2,MOSCOW-NA-RU,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p4,SICHUAN-NA-CN,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p2,MOSCOW-NA-RU,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p5,WASHINGTON-DC-US,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p2,MOSCOW-NA-RU,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p2,MOSCOW-NA-RU,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p4,SICHUAN-NA-CN,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p2,MOSCOW-NA-RU,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p4,SICHUAN-NA-CN,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p2,MOSCOW-NA-RU,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p4,SICHUAN-NA-CN,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p1,LINTHAL-NA-CH,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p2,MOSCOW-NA-RU,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p4,SICHUAN-NA-CN,0.2,100,499.995,0.2;0.2;0.2;0.2;0.2
0.1,0,0.8,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.568893688936889,p1,LINTHAL-NA-CH,0.2,29.8473236376803,148.38,0.2;0.2;0.2;0.2;0.2
1,0,0.568893688936889,p2,MOSCOW-NA-RU,0.2,3.18800759626652,15.78,0.2;0.2;0.2;0.2;0.2
1,0,0.568893688936889,p3,REYKJAVÍK-NA-IS,0.2,9.4321092650528,46.58,0.2;0.2;0.2;0.2;0.2
1,0,0.568893688936889,p4,SICHUAN-NA-CN,0.2,57.9141263977736,289.255,0.2;0.2;0.2;0.2;0.2
1,0,0.568893688936889,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.63770237702377,p1,LINTHAL-NA-CH,0.2,5.31290479274611,26.25,0.2;0.2;0.2;0.2;0.2
1,0,0.63770237702377,p2,MOSCOW-NA-RU,0.2,64.8663557494609,323.375,0.2;0.2;0.2;0.2;0.2
1,0,0.63770237702377,p3,REYKJAVÍK-NA-IS,0.2,30.2686272733677,150.37,0.2;0.2;0.2;0.2;0.2
1,0,0.63770237702377,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.63770237702377,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.640958409584096,p1,LINTHAL-NA-CH,0.2,25.4163386422818,125.91,0.2;0.2;0.2;0.2;0.2
1,0,0.640958409584096,p2,MOSCOW-NA-RU,0.2,67.7985160791558,337.64,0.2;0.2;0.2;0.2;0.2
1,0,0.640958409584096,p3,REYKJAVÍK-NA-IS,0.2,7.34274892210984,36.445,0.2;0.2;0.2;0.2;0.2
1,0,0.640958409584096,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.640958409584096,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.472648726487265,p1,LINTHAL-NA-CH,0.2,42.984184730433,212.675,0.2;0.2;0.2;0.2;0.2
1,0,0.472648726487265,p2,MOSCOW-NA-RU,0.2,33.2880653468534,165.455,0.2;0.2;0.2;0.2;0.2
1,0,0.472648726487265,p3,REYKJAVÍK-NA-IS,0.2,24.5309795080317,121.865,0.2;0.2;0.2;0.2;0.2
1,0,0.472648726487265,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.472648726487265,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.541313413134131,p1,LINTHAL-NA-CH,0.2,39.6863399961773,197.255,0.2;0.2;0.2;0.2;0.2
1,0,0.541313413134131,p2,MOSCOW-NA-RU,0.2,48.2744730773491,239.69,0.2;0.2;0.2;0.2;0.2
1,0,0.541313413134131,p3,REYKJAVÍK-NA-IS,0.2,12.6997874976081,63.05,0.2;0.2;0.2;0.2;0.2
1,0,0.541313413134131,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.541313413134131,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.555037550375504,p1,LINTHAL-NA-CH,0.2,29.0351486593973,144.19,0.2;0.2;0.2;0.2;0.2
1,0,0.555037550375504,p2,MOSCOW-NA-RU,0.2,55.3312728407615,274.8,0.2;0.2;0.2;0.2;0.2
1,0,0.555037550375504,p3,REYKJAVÍK-NA-IS,0.2,16.3032211969046,81.005,0.2;0.2;0.2;0.2;0.2
1,0,0.555037550375504,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.555037550375504,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.504489044890449,p1,LINTHAL-NA-CH,0.2,33.2696294049244,164.51,0.2;0.2;0.2;0.2;0.2
1,0,0.504489044890449,p2,MOSCOW-NA-RU,0.2,49.9864519042601,249.045,0.2;0.2;0.2;0.2;0.2
1,0,0.504489044890449,p3,REYKJAVÍK-NA-IS,0.2,6.44878461724513,31.995,0.2;0.2;0.2;0.2;0.2
1,0,0.504489044890449,p4,SICHUAN-NA-CN,0.2,10.9807994836836,54.445,0.2;0.2;0.2;0.2;0.2
1,0,0.504489044890449,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.643582435824358,p1,LINTHAL-NA-CH,0.2,6.58076763841625,32.585,0.2;0.2;0.2;0.2;0.2
1,0,0.643582435824358,p2,MOSCOW-NA-RU,0.2,26.3778292675523,130.35,0.2;0.2;0.2;0.2;0.2
1,0,0.643582435824358,p3,REYKJAVÍK-NA-IS,0.2,67.5782424764922,337.06,0.2;0.2;0.2;0.2;0.2
1,0,0.643582435824358,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.643582435824358,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.579141791417914,p1,LINTHAL-NA-CH,0.2,14.8013013469549,73.02,0.2;0.2;0.2;0.2;0.2
1,0,0.579141791417914,p2,MOSCOW-NA-RU,0.2,59.6269113763918,296.945,0.2;0.2;0.2;0.2;0.2
1,0,0.579141791417914,p3,REYKJAVÍK-NA-IS,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.579141791417914,p4,SICHUAN-NA-CN,0.2,26.2432388794704,130.03,0.2;0.2;0.2;0.2;0.2
1,0,0.579141791417914,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.631434314343143,p1,LINTHAL-NA-CH,0.2,62.9707154875411,314.375,0.2;0.2;0.2;0.2;0.2
1,0,0.631434314343143,p2,MOSCOW-NA-RU,0.2,32.2307661419852,160.535,0.2;0.2;0.2;0.2;0.2
1,0,0.631434314343143,p3,REYKJAVÍK-NA-IS,0.2,5.05236656596173,25.085,0.2;0.2;0.2;0.2;0.2
1,0,0.631434314343143,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
1,0,0.631434314343143,p5,WASHINGTON-DC-US,0.2,0,0,0.2;0.2;0.2;0.2;0.2
10,0,0.350223502235022,p1,LINTHAL-NA-CH,0.2,37.3107842298811,174.51,0.2;0.2;0.2;0.2;0.2
10,0,0.350223502235022,p2,MOSCOW-NA-RU,0.2,31.7587052898894,147.57,0.2;0.2;0.2;0.2;0.2
10,0,0.350223502235022,p3,REYKJAVÍK-NA-IS,0.2,28.1213185683381,131.29,0.2;0.2;0.2;0.2;0.2
10,0,0.350223502235022,p4,SICHUAN-NA-CN,0.2,2.61408474867044,12.19,0.2;0.2;0.2;0.2;0.2
10,0,0.350223502235022,p5,WASHINGTON-DC-US,0.2,7.40426172404154,34.435,0.2;0.2;0.2;0.2;0.2
10,0,0.365183651836518,p1,LINTHAL-NA-CH,0.2,38.5064948915385,180.53,0.2;0.2;0.2;0.2;0.2
10,0,0.365183651836518,p2,MOSCOW-NA-RU,0.2,31.2738375830298,145.955,0.2;0.2;0.2;0.2;0.2
10,0,0.365183651836518,p3,REYKJAVÍK-NA-IS,0.2,28.9824073578953,135.5,0.2;0.2;0.2;0.2;0.2
10,0,0.365183651836518,p4,SICHUAN-NA-CN,0.2,2.6918160628162,12.53,0.2;0.2;0.2;0.2;0.2
10,0,0.365183651836518,p5,WASHINGTON-DC-US,0.2,5.47215600369392,25.48,0.2;0.2;0.2;0.2;0.2
10,0,0.327823278232782,p1,LINTHAL-NA-CH,0.2,35.4891304347826,166.515,0.2;0.2;0.2;0.2;0.2
10,0,0.327823278232782,p2,MOSCOW-NA-RU,0.2,30.5156156668658,143.045,0.2;0.2;0.2;0.2;0.2
10,0,0.327823278232782,p3,REYKJAVÍK-NA-IS,0.2,28.8507590335685,134.935,0.2;0.2;0.2;0.2;0.2
10,0,0.327823278232782,p4,SICHUAN-NA-CN,0.2,2.30621396540679,10.8,0.2;0.2;0.2;0.2;0.2
10,0,0.327823278232782,p5,WASHINGTON-DC-US,0.2,9.54475572258285,44.7,0.2;0.2;0.2;0.2;0.2
10,0,0.375327753277533,p1,LINTHAL-NA-CH,0.2,35.5979161986671,166.39,0.2;0.2;0.2;0.2;0.2
10,0,0.375327753277533,p2,MOSCOW-NA-RU,0.2,37.1905947204803,174.065,0.2;0.2;0.2;0.2;0.2
10,0,0.375327753277533,p3,REYKJAVÍK-NA-IS,0.2,27.0708896996309,125.77,0.2;0.2;0.2;0.2;0.2
10,0,0.375327753277533,p4,SICHUAN-NA-CN,0.2,4.73344362025722,22.175,0.2;0.2;0.2;0.2;0.2
10,0,0.375327753277533,p5,WASHINGTON-DC-US,0.2,2.48459848931269,11.595,0.2;0.2;0.2;0.2;0.2
10,0,0.345943459434594,p1,LINTHAL-NA-CH,0.2,35.0734199449484,163.735,0.2;0.2;0.2;0.2;0.2
10,0,0.345943459434594,p2,MOSCOW-NA-RU,0.2,33.5337863142689,156.695,0.2;0.2;0.2;0.2;0.2
10,0,0.345943459434594,p3,REYKJAVÍK-NA-IS,0.2,29.983254940859,140.56,0.2;0.2;0.2;0.2;0.2
10,0,0.345943459434594,p4,SICHUAN-NA-CN,0.2,2.726776365797,12.735,0.2;0.2;0.2;0.2;0.2
10,0,0.345943459434594,p5,WASHINGTON-DC-US,0.2,5.62761752766144,26.27,0.2;0.2;0.2;0.2;0.2
10,0,0.421980219802198,p1,LINTHAL-NA-CH,0.2,39.9783512667724,186.515,0.2;0.2;0.2;0.2;0.2
10,0,0.421980219802198,p2,MOSCOW-NA-RU,0.2,36.8536947761114,172.385,0.2;0.2;0.2;0.2;0.2
10,0,0.421980219802198,p3,REYKJAVÍK-NA-IS,0.2,26.3476000470684,123.15,0.2;0.2;0.2;0.2;0.2
10,0,0.421980219802198,p4,SICHUAN-NA-CN,0.2,0,0,0.2;0.2;0.2;0.2;0.2
10,0,0.421980219802198,p5,WASHINGTON-DC-US,0.2,3.8321089946186,17.945,0.2;0.2;0.2;0.2;0.2
10,0,0.340007400074001,p1,LINTHAL-NA-CH,0.2,35.198996978075,164.235,0.2;0.2;0.2;0.2;0.2
10,0,0.340007400074001,p2,MOSCOW-NA-RU,0.2,33.2996091545171,156.34,0.2;0.2;0.2;0.2;0.2
10,0,0.340007400074001,p3,REYKJAVÍK-NA-IS,0.2,28.621942100203,133.965,0.2;0.2;0.2;0.2;0.2
10,0,0.340007400074001,p4,SICHUAN-NA-CN,0.2,3.05709416276097,14.35,0.2;0.2;0.2;0.2;0.2
10,0,0.340007400074001,p5,WASHINGTON-DC-US,0.2,6.64097527648491,31.105,0.2;0.2;0.2;0.2;0.2
10,0,0.329675296752968,p1,LINTHAL-NA-CH,0.2,35.3387400496448,165.145,0.2;0.2;0.2;0.2;0.2
10,0,0.329675296752968,p2,MOSCOW-NA-RU,0.2,33.3834746892836,156.46,0.2;0.2;0.2;0.2;0.2
10,0,0.329675296752968,p3,REYKJAVÍK-NA-IS,0.2,27.1451942302963,126.935,0.2;0.2;0.2;0.2;0.2
10,0,0.329675296752968,p4,SICHUAN-NA-CN,0.2,6.01716756480436,28.25,0.2;0.2;0.2;0.2;0.2
10,0,0.329675296752968,p5,WASHINGTON-DC-US,0.2,4.97001499250375,23.205,0.2;0.2;0.2;0.2;0.2
10,0,0.345155451554515,p1,LINTHAL-NA-CH,0.2,36.777278500603,172.285,0.2;0.2;0.2;0.2;0.2
10,0,0.345155451554515,p2,MOSCOW-NA-RU,0.2,32.6542192150397,152.505,0.2;0.2;0.2;0.2;0.2
10,0,0.345155451554515,p3,REYKJAVÍK-NA-IS,0.2,27.5366367269758,128.15,0.2;0.2;0.2;0.2;0.2
10,0,0.345155451554515,p4,SICHUAN-NA-CN,0.2,3.97348160821215,18.58,0.2;0.2;0.2;0.2;0.2
10,0,0.345155451554515,p5,WASHINGTON-DC-US,0.2,6.10704213269278,28.475,0.2;0.2;0.2;0.2;0.2
10,0,0.349359493594936,p1,LINTHAL-NA-CH,0.2,38.6639848455825,181.655,0.2;0.2;0.2;0.2;0.2
10,0,0.349359493594936,p2,MOSCOW-NA-RU,0.2,30.5779274400249,142.565,0.2;0.2;0.2;0.2;0.2
10,0,0.349359493594936,p3,REYKJAVÍK-NA-IS,0.2,25.8733530749753,120.575,0.2;0.2;0.2;0.2;0.2
10,0,0.349359493594936,p4,SICHUAN-NA-CN,0.2,2.98084201324108,13.98,0.2;0.2;0.2;0.2;0.2
10,0,0.349359493594936,p5,WASHINGTON-DC-US,0.2,8.81899871630295,41.22,0.2;0.2;0.2;0.2;0.2
100,0,0.317627176271763,p1,LINTHAL-NA-CH,0.2,48.7595850248083,162.15,0.2;0.2;0.2;0.2;0.2
100,0,0.317627176271763,p2,MOSCOW-NA-RU,0.2,45.0458701821294,150.005,0.2;0.2;0.2;0.2;0.2
100,0,0.317627176271763,p3,REYKJAVÍK-NA-IS,0.2,39.3544038346315,131.365,0.2;0.2;0.2;0.2;0.2
100,0,0.317627176271763,p4,SICHUAN-NA-CN,0.2,6.22829081327105,20.8,0.2;0.2;0.2;0.2;0.2
100,0,0.317627176271763,p5,WASHINGTON-DC-US,0.2,10.7715998127991,35.675,0.2;0.2;0.2;0.2;0.2
100,0,0.306291062910629,p1,LINTHAL-NA-CH,0.2,48.135874067937,159.775,0.2;0.2;0.2;0.2;0.2
100,0,0.306291062910629,p2,MOSCOW-NA-RU,0.2,44.0369993414357,147.11,0.2;0.2;0.2;0.2;0.2
100,0,0.306291062910629,p3,REYKJAVÍK-NA-IS,0.2,39.7355277410037,132.065,0.2;0.2;0.2;0.2;0.2
100,0,0.306291062910629,p4,SICHUAN-NA-CN,0.2,6.83117935786013,22.755,0.2;0.2;0.2;0.2;0.2
100,0,0.306291062910629,p5,WASHINGTON-DC-US,0.2,11.509385755294,38.29,0.2;0.2;0.2;0.2;0.2
100,0,0.311835118351184,p1,LINTHAL-NA-CH,0.2,48.1138875540605,160.2,0.2;0.2;0.2;0.2;0.2
100,0,0.311835118351184,p2,MOSCOW-NA-RU,0.2,44.6912316101733,148.395,0.2;0.2;0.2;0.2;0.2
100,0,0.311835118351184,p3,REYKJAVÍK-NA-IS,0.2,39.9551971326165,133.77,0.2;0.2;0.2;0.2;0.2
100,0,0.311835118351184,p4,SICHUAN-NA-CN,0.2,6.42248696723405,21.375,0.2;0.2;0.2;0.2;0.2
100,0,0.311835118351184,p5,WASHINGTON-DC-US,0.2,10.9080241899088,36.255,0.2;0.2;0.2;0.2;0.2
100,0,0.31690316903169,p1,LINTHAL-NA-CH,0.2,49.1509107591414,163.385,0.2;0.2;0.2;0.2;0.2
100,0,0.31690316903169,p2,MOSCOW-NA-RU,0.2,43.8509428855003,145.8,0.2;0.2;0.2;0.2;0.2
100,0,0.31690316903169,p3,REYKJAVÍK-NA-IS,0.2,40.4983114446529,134.91,0.2;0.2;0.2;0.2;0.2
100,0,0.31690316903169,p4,SICHUAN-NA-CN,0.2,6.2158686937448,20.545,0.2;0.2;0.2;0.2;0.2
100,0,0.31690316903169,p5,WASHINGTON-DC-US,0.2,10.6409233871575,35.355,0.2;0.2;0.2;0.2;0.2
100,0,0.311051110511105,p1,LINTHAL-NA-CH,0.2,48.3399513837513,160.085,0.2;0.2;0.2;0.2;0.2
100,0,0.311051110511105,p2,MOSCOW-NA-RU,0.2,44.5960706857596,149.02,0.2;0.2;0.2;0.2;0.2
100,0,0.311051110511105,p3,REYKJAVÍK-NA-IS,0.2,39.3988359740862,131.665,0.2;0.2;0.2;0.2;0.2
100,0,0.311051110511105,p4,SICHUAN-NA-CN,0.2,6.34808702175544,21.155,0.2;0.2;0.2;0.2;0.2
100,0,0.311051110511105,p5,WASHINGTON-DC-US,0.2,11.4798341500188,38.07,0.2;0.2;0.2;0.2;0.2
100,0,0.318407184071841,p1,LINTHAL-NA-CH,0.2,49.0925739676059,163.52,0.2;0.2;0.2;0.2;0.2
100,0,0.318407184071841,p2,MOSCOW-NA-RU,0.2,44.1488400120518,146.53,0.2;0.2;0.2;0.2;0.2
100,0,0.318407184071841,p3,REYKJAVÍK-NA-IS,0.2,40.034438871004,133.685,0.2;0.2;0.2;0.2;0.2
100,0,0.318407184071841,p4,SICHUAN-NA-CN,0.2,5.79903875037549,19.305,0.2;0.2;0.2;0.2;0.2
100,0,0.318407184071841,p5,WASHINGTON-DC-US,0.2,11.0866108661087,36.955,0.2;0.2;0.2;0.2;0.2
100,0,0.320623206232062,p1,LINTHAL-NA-CH,0.2,49.3876333258745,165.535,0.2;0.2;0.2;0.2;0.2
100,0,0.320623206232062,p2,MOSCOW-NA-RU,0.2,43.8999160470137,146.415,0.2;0.2;0.2;0.2;0.2
100,0,0.320623206232062,p3,REYKJAVÍK-NA-IS,0.2,39.8767088187861,132.285,0.2;0.2;0.2;0.2;0.2
100,0,0.320623206232062,p4,SICHUAN-NA-CN,0.2,6.2564393543474,20.95,0.2;0.2;0.2;0.2;0.2
100,0,0.320623206232062,p5,WASHINGTON-DC-US,0.2,10.4841502898878,34.81,0.2;0.2;0.2;0.2;0.2
100,0,0.317727177271773,p1,LINTHAL-NA-CH,0.2,48.4754816637657,161.53,0.2;0.2;0.2;0.2;0.2
100,0,0.317727177271773,p2,MOSCOW-NA-RU,0.2,45.1002994011976,150.635,0.2;0.2;0.2;0.2;0.2
100,0,0.317727177271773,p3,REYKJAVÍK-NA-IS,0.2,39.4596064919757,130.56,0.2;0.2;0.2;0.2;0.2
100,0,0.317727177271773,p4,SICHUAN-NA-CN,0.2,5.79235301190333,19.27,0.2;0.2;0.2;0.2;0.2
100,0,0.317727177271773,p5,WASHINGTON-DC-US,0.2,11.4349337225223,38,0.2;0.2;0.2;0.2;0.2
100,0,0.310363103631036,p1,LINTHAL-NA-CH,0.2,48.7265607349951,161.76,0.2;0.2;0.2;0.2;0.2
100,0,0.310363103631036,p2,MOSCOW-NA-RU,0.2,43.4781292568488,143.63,0.2;0.2;0.2;0.2;0.2
100,0,0.310363103631036,p3,REYKJAVÍK-NA-IS,0.2,40.5993204508375,135.62,0.2;0.2;0.2;0.2;0.2
100,0,0.310363103631036,p4,SICHUAN-NA-CN,0.2,6.02452726161916,20.215,0.2;0.2;0.2;0.2;0.2
100,0,0.310363103631036,p5,WASHINGTON-DC-US,0.2,11.6011849546665,38.77,0.2;0.2;0.2;0.2;0.2
100,0,0.311959119591196,p1,LINTHAL-NA-CH,0.2,48.2824715506052,159.955,0.2;0.2;0.2;0.2;0.2
100,0,0.311959119591196,p2,MOSCOW-NA-RU,0.2,44.9081853096495,149.67,0.2;0.2;0.2;0.2;0.2
100,0,0.311959119591196,p3,REYKJAVÍK-NA-IS,0.2,39.4308271918106,131.35,0.2;0.2;0.2;0.2;0.2
100,0,0.311959119591196,p4,SICHUAN-NA-CN,0.2,6.1815019715438,20.615,0.2;0.2;0.2;0.2;0.2
100,0,0.311959119591196,p5,WASHINGTON-DC-US,0.2,11.4904184181788,38.405,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.164137641376414,p1,LINTHAL-NA-CH,0.2,70.5368496710344,127.58,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.164137641376414,p2,MOSCOW-NA-RU,0.2,69.3226435298317,126.24,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.164137641376414,p3,REYKJAVÍK-NA-IS,0.2,68.9560591788109,124.445,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.164137641376414,p4,SICHUAN-NA-CN,0.2,29.908901328065,54.5,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.164137641376414,p5,WASHINGTON-DC-US,0.2,36.9121805254344,67.23,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.167237672376724,p1,LINTHAL-NA-CH,0.2,70.5039335423887,128.155,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.167237672376724,p2,MOSCOW-NA-RU,0.2,69.4981754328202,126.65,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.167237672376724,p3,REYKJAVÍK-NA-IS,0.2,68.9679951357029,124.77,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.167237672376724,p4,SICHUAN-NA-CN,0.2,29.5454545454546,53.495,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.167237672376724,p5,WASHINGTON-DC-US,0.2,36.7699576946322,66.925,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.168721687216872,p1,LINTHAL-NA-CH,0.2,70.5069250561121,128.795,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.168721687216872,p2,MOSCOW-NA-RU,0.2,69.4548170276326,125.55,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.168721687216872,p3,REYKJAVÍK-NA-IS,0.2,69.2534354088068,125.74,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.168721687216872,p4,SICHUAN-NA-CN,0.2,28.8968363136176,52.52,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.168721687216872,p5,WASHINGTON-DC-US,0.2,37.2217619442143,67.39,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.166321663216632,p1,LINTHAL-NA-CH,0.2,70.2253822713921,127.905,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.166321663216632,p2,MOSCOW-NA-RU,0.2,69.4177033624804,125.83,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.166321663216632,p3,REYKJAVÍK-NA-IS,0.2,69.0230582524272,125.125,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.166321663216632,p4,SICHUAN-NA-CN,0.2,29.1723277415777,52.605,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.166321663216632,p5,WASHINGTON-DC-US,0.2,37.433768503851,68.53,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.171977719777198,p1,LINTHAL-NA-CH,0.2,71.0379066322892,129.495,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.171977719777198,p2,MOSCOW-NA-RU,0.2,69.7754416863889,126.775,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.171977719777198,p3,REYKJAVÍK-NA-IS,0.2,69.0638544571129,125.085,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.171977719777198,p4,SICHUAN-NA-CN,0.2,28.636925188744,52.155,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.171977719777198,p5,WASHINGTON-DC-US,0.2,36.8093234414794,66.485,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.167593675936759,p1,LINTHAL-NA-CH,0.2,70.6485205796463,128.22,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.167593675936759,p2,MOSCOW-NA-RU,0.2,69.2381711709235,125.92,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.167593675936759,p3,REYKJAVÍK-NA-IS,0.2,69.105893415194,124.94,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.167593675936759,p4,SICHUAN-NA-CN,0.2,28.7473026060975,51.955,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.167593675936759,p5,WASHINGTON-DC-US,0.2,37.8059811956909,68.96,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.169069690696907,p1,LINTHAL-NA-CH,0.2,70.6572769953052,127.925,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.169069690696907,p2,MOSCOW-NA-RU,0.2,69.5931419240713,127.86,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.169069690696907,p3,REYKJAVÍK-NA-IS,0.2,69.1554399845086,124.995,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.169069690696907,p4,SICHUAN-NA-CN,0.2,29.028558947196,53.16,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.169069690696907,p5,WASHINGTON-DC-US,0.2,36.681938081355,66.055,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.16630166301663,p1,LINTHAL-NA-CH,0.2,70.544547595954,127.28,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.16630166301663,p2,MOSCOW-NA-RU,0.2,69.599692704475,126.835,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.16630166301663,p3,REYKJAVÍK-NA-IS,0.2,68.9455419843157,126.16,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.16630166301663,p4,SICHUAN-NA-CN,0.2,29.4206108331283,53.8,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.16630166301663,p5,WASHINGTON-DC-US,0.2,36.5126841697131,65.92,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.164577645776458,p1,LINTHAL-NA-CH,0.2,70.5662363565848,127.365,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.164577645776458,p2,MOSCOW-NA-RU,0.2,69.1215396492776,125.345,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.164577645776458,p3,REYKJAVÍK-NA-IS,0.2,69.3781484845982,126.015,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.164577645776458,p4,SICHUAN-NA-CN,0.2,29.6227922739922,53.755,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.164577645776458,p5,WASHINGTON-DC-US,0.2,36.7078972407231,67.515,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.162533625336253,p1,LINTHAL-NA-CH,0.2,70.1466519092419,126.755,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.162533625336253,p2,MOSCOW-NA-RU,0.2,69.3632711463321,126.04,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.162533625336253,p3,REYKJAVÍK-NA-IS,0.2,69.1681161821144,125.26,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.162533625336253,p4,SICHUAN-NA-CN,0.2,29.7896205509808,54.445,0.2;0.2;0.2;0.2;0.2
789.473684210526,0,0.162533625336253,p5,WASHINGTON-DC-US,0.2,36.9957246217934,67.495,0.2;0.2;0.2;0.2;0.2
1000,0,0.146829468294683,p1,LINTHAL-NA-CH,0.2,73.2442262767247,123.845,0.2;0.2;0.2;0.2;0.2
1000,0,0.146829468294683,p2,MOSCOW-NA-RU,0.2,72.4142008336043,122.485,0.2;0.2;0.2;0.2;0.2
1000,0,0.146829468294683,p3,REYKJAVÍK-NA-IS,0.2,72.7891156462585,124.12,0.2;0.2;0.2;0.2;0.2
1000,0,0.146829468294683,p4,SICHUAN-NA-CN,0.2,34.7282304817398,59.005,0.2;0.2;0.2;0.2;0.2
1000,0,0.146829468294683,p5,WASHINGTON-DC-US,0.2,41.6853799787259,70.54,0.2;0.2;0.2;0.2;0.2
1000,0,0.150293502935029,p1,LINTHAL-NA-CH,0.2,73.8273504779379,124.735,0.2;0.2;0.2;0.2;0.2
1000,0,0.150293502935029,p2,MOSCOW-NA-RU,0.2,72.9638710820951,123.495,0.2;0.2;0.2;0.2;0.2
1000,0,0.150293502935029,p3,REYKJAVÍK-NA-IS,0.2,72.9011001941519,123.91,0.2;0.2;0.2;0.2;0.2
1000,0,0.150293502935029,p4,SICHUAN-NA-CN,0.2,34.1233910341767,57.66,0.2;0.2;0.2;0.2;0.2
1000,0,0.150293502935029,p5,WASHINGTON-DC-US,0.2,41.3995458700717,70.195,0.2;0.2;0.2;0.2;0.2
1000,0,0.147577475774758,p1,LINTHAL-NA-CH,0.2,73.57916801984,124.61,0.2;0.2;0.2;0.2;0.2
1000,0,0.147577475774758,p2,MOSCOW-NA-RU,0.2,72.7592007791518,123.265,0.2;0.2;0.2;0.2;0.2
1000,0,0.147577475774758,p3,REYKJAVÍK-NA-IS,0.2,72.6825363886995,122.59,0.2;0.2;0.2;0.2;0.2
1000,0,0.147577475774758,p4,SICHUAN-NA-CN,0.2,34.2829508485008,58.485,0.2;0.2;0.2;0.2;0.2
1000,0,0.147577475774758,p5,WASHINGTON-DC-US,0.2,42.0210563671852,71.045,0.2;0.2;0.2;0.2;0.2
1000,0,0.150941509415094,p1,LINTHAL-NA-CH,0.2,73.7316598904013,125.13,0.2;0.2;0.2;0.2;0.2
1000,0,0.150941509415094,p2,MOSCOW-NA-RU,0.2,72.5719530972403,122.545,0.2;0.2;0.2;0.2;0.2
1000,0,0.150941509415094,p3,REYKJAVÍK-NA-IS,0.2,73.1976727014974,123.92,0.2;0.2;0.2;0.2;0.2
1000,0,0.150941509415094,p4,SICHUAN-NA-CN,0.2,33.9951184664841,57.105,0.2;0.2;0.2;0.2;0.2
1000,0,0.150941509415094,p5,WASHINGTON-DC-US,0.2,42.0235183165837,71.295,0.2;0.2;0.2;0.2;0.2
1000,0,0.148581485814858,p1,LINTHAL-NA-CH,0.2,73.3673981746758,124.2,0.2;0.2;0.2;0.2;0.2
1000,0,0.148581485814858,p2,MOSCOW-NA-RU,0.2,72.5398230088495,122.955,0.2;0.2;0.2;0.2;0.2
1000,0,0.148581485814858,p3,REYKJAVÍK-NA-IS,0.2,72.68314081006,124.27,0.2;0.2;0.2;0.2;0.2
1000,0,0.148581485814858,p4,SICHUAN-NA-CN,0.2,34.4584635339897,58.445,0.2;0.2;0.2;0.2;0.2
1000,0,0.148581485814858,p5,WASHINGTON-DC-US,0.2,41.4450354609929,70.125,0.2;0.2;0.2;0.2;0.2
1000,0,0.15029750297503,p1,LINTHAL-NA-CH,0.2,73.7158872990117,124.93,0.2;0.2;0.2;0.2;0.2
1000,0,0.15029750297503,p2,MOSCOW-NA-RU,0.2,72.5609756097561,123.165,0.2;0.2;0.2;0.2;0.2
1000,0,0.15029750297503,p3,REYKJAVÍK-NA-IS,0.2,72.9715349827082,123.435,0.2;0.2;0.2;0.2;0.2
1000,0,0.15029750297503,p4,SICHUAN-NA-CN,0.2,33.6633078218729,56.96,0.2;0.2;0.2;0.2;0.2
1000,0,0.15029750297503,p5,WASHINGTON-DC-US,0.2,42.2756296559064,71.505,0.2;0.2;0.2;0.2;0.2
1000,0,0.151141511415114,p1,LINTHAL-NA-CH,0.2,73.9645494830133,125.185,0.2;0.2;0.2;0.2;0.2
1000,0,0.151141511415114,p2,MOSCOW-NA-RU,0.2,72.5681162831754,123.315,0.2;0.2;0.2;0.2;0.2
1000,0,0.151141511415114,p3,REYKJAVÍK-NA-IS,0.2,73.0122256591545,123.92,0.2;0.2;0.2;0.2;0.2
1000,0,0.151141511415114,p4,SICHUAN-NA-CN,0.2,34.0251405693426,57.79,0.2;0.2;0.2;0.2;0.2
1000,0,0.151141511415114,p5,WASHINGTON-DC-US,0.2,41.2002597709293,69.785,0.2;0.2;0.2;0.2;0.2
1000,0,0.148693486934869,p1,LINTHAL-NA-CH,0.2,73.6789218583757,124.65,0.2;0.2;0.2;0.2;0.2
1000,0,0.148693486934869,p2,MOSCOW-NA-RU,0.2,72.8876563606325,123.53,0.2;0.2;0.2;0.2;0.2
1000,0,0.148693486934869,p3,REYKJAVÍK-NA-IS,0.2,72.3825810065749,122.75,0.2;0.2;0.2;0.2;0.2
1000,0,0.148693486934869,p4,SICHUAN-NA-CN,0.2,34.3426554761411,57.9,0.2;0.2;0.2;0.2;0.2
1000,0,0.148693486934869,p5,WASHINGTON-DC-US,0.2,41.9135402556099,71.165,0.2;0.2;0.2;0.2;0.2
1000,0,0.150537505375054,p1,LINTHAL-NA-CH,0.2,73.6645926273773,125.495,0.2;0.2;0.2;0.2;0.2
1000,0,0.150537505375054,p2,MOSCOW-NA-RU,0.2,72.5844090627123,122.86,0.2;0.2;0.2;0.2;0.2
1000,0,0.150537505375054,p3,REYKJAVÍK-NA-IS,0.2,72.5495392044283,123.2,0.2;0.2;0.2;0.2;0.2
1000,0,0.150537505375054,p4,SICHUAN-NA-CN,0.2,34.1731208641206,57.58,0.2;0.2;0.2;0.2;0.2
1000,0,0.150537505375054,p5,WASHINGTON-DC-US,0.2,42.1635130310603,70.86,0.2;0.2;0.2;0.2;0.2
1000,0,0.148769487694877,p1,LINTHAL-NA-CH,0.2,73.7015276145711,125.44,0.2;0.2;0.2;0.2;0.2
1000,0,0.148769487694877,p2,MOSCOW-NA-RU,0.2,72.3490209955178,122.675,0.2;0.2;0.2;0.2;0.2
1000,0,0.148769487694877,p3,REYKJAVÍK-NA-IS,0.2,72.5543075600865,122.41,0.2;0.2;0.2;0.2;0.2
1000,0,0.148769487694877,p4,SICHUAN-NA-CN,0.2,34.396544071959,58.125,0.2;0.2;0.2;0.2;0.2
1000,0,0.148769487694877,p5,WASHINGTON-DC-US,0.2,42.1100782056957,71.345,0.2;0.2;0.2;0.2;0.2
10000,0,0.0281842818428184,p1,LINTHAL-NA-CH,0.2,94.5950889386803,103.435,0.2;0.2;0.2;0.2;0.2
10000,0,0.0281842818428184,p2,MOSCOW-NA-RU,0.2,94.9307091590304,105.15,0.2;0.2;0.2;0.2;0.2
10000,0,0.0281842818428184,p3,REYKJAVÍK-NA-IS,0.2,94.9200290803344,104.45,0.2;0.2;0.2;0.2;0.2
10000,0,0.0281842818428184,p4,SICHUAN-NA-CN,0.2,84.4101956135151,92.56,0.2;0.2;0.2;0.2;0.2
10000,0,0.0281842818428184,p5,WASHINGTON-DC-US,0.2,85.9705842174764,94.4,0.2;0.2;0.2;0.2;0.2
10000,0,0.0244682446824468,p1,LINTHAL-NA-CH,0.2,94.7373242339578,103.42,0.2;0.2;0.2;0.2;0.2
10000,0,0.0244682446824468,p2,MOSCOW-NA-RU,0.2,94.8985164285064,104.265,0.2;0.2;0.2;0.2;0.2
10000,0,0.0244682446824468,p3,REYKJAVÍK-NA-IS,0.2,94.9253185949847,103.91,0.2;0.2;0.2;0.2;0.2
10000,0,0.0244682446824468,p4,SICHUAN-NA-CN,0.2,84.5670075106325,93.455,0.2;0.2;0.2;0.2;0.2
10000,0,0.0244682446824468,p5,WASHINGTON-DC-US,0.2,86.6405073687092,94.945,0.2;0.2;0.2;0.2;0.2
10000,0,0.0298922989229892,p1,LINTHAL-NA-CH,0.2,94.685638950766,104.14,0.2;0.2;0.2;0.2;0.2
10000,0,0.0298922989229892,p2,MOSCOW-NA-RU,0.2,94.9134101006438,104.68,0.2;0.2;0.2;0.2;0.2
10000,0,0.0298922989229892,p3,REYKJAVÍK-NA-IS,0.2,95.0151125546984,105.31,0.2;0.2;0.2;0.2;0.2
10000,0,0.0298922989229892,p4,SICHUAN-NA-CN,0.2,83.9174224126145,92.07,0.2;0.2;0.2;0.2;0.2
10000,0,0.0298922989229892,p5,WASHINGTON-DC-US,0.2,86.1690399632522,93.795,0.2;0.2;0.2;0.2;0.2
10000,0,0.0272042720427204,p1,LINTHAL-NA-CH,0.2,94.8484430338991,103.105,0.2;0.2;0.2;0.2;0.2
10000,0,0.0272042720427204,p2,MOSCOW-NA-RU,0.2,94.9279956525677,104.81,0.2;0.2;0.2;0.2;0.2
10000,0,0.0272042720427204,p3,REYKJAVÍK-NA-IS,0.2,94.903562514182,104.56,0.2;0.2;0.2;0.2;0.2
10000,0,0.0272042720427204,p4,SICHUAN-NA-CN,0.2,84.3967755157808,92.655,0.2;0.2;0.2;0.2;0.2
10000,0,0.0272042720427204,p5,WASHINGTON-DC-US,0.2,86.5596058214335,94.865,0.2;0.2;0.2;0.2;0.2
10000,0,0.0264122641226412,p1,LINTHAL-NA-CH,0.2,94.7102011035615,103.845,0.2;0.2;0.2;0.2;0.2
10000,0,0.0264122641226412,p2,MOSCOW-NA-RU,0.2,95.1394530192256,105.405,0.2;0.2;0.2;0.2;0.2
10000,0,0.0264122641226412,p3,REYKJAVÍK-NA-IS,0.2,94.8723876456446,102.595,0.2;0.2;0.2;0.2;0.2
10000,0,0.0264122641226412,p4,SICHUAN-NA-CN,0.2,84.4039182052092,93.49,0.2;0.2;0.2;0.2;0.2
10000,0,0.0264122641226412,p5,WASHINGTON-DC-US,0.2,86.3725534924039,94.66,0.2;0.2;0.2;0.2;0.2
10000,0,0.0258562585625856,p1,LINTHAL-NA-CH,0.2,95.0448195841107,104.44,0.2;0.2;0.2;0.2;0.2
10000,0,0.0258562585625856,p2,MOSCOW-NA-RU,0.2,95.2018348623853,103.77,0.2;0.2;0.2;0.2;0.2
10000,0,0.0258562585625856,p3,REYKJAVÍK-NA-IS,0.2,94.7136363636364,104.185,0.2;0.2;0.2;0.2;0.2
10000,0,0.0258562585625856,p4,SICHUAN-NA-CN,0.2,83.7446617217352,93.145,0.2;0.2;0.2;0.2;0.2
10000,0,0.0258562585625856,p5,WASHINGTON-DC-US,0.2,86.3312311488895,94.455,0.2;0.2;0.2;0.2;0.2
10000,0,0.0261442614426144,p1,LINTHAL-NA-CH,0.2,94.4085532302093,103.755,0.2;0.2;0.2;0.2;0.2
10000,0,0.0261442614426144,p2,MOSCOW-NA-RU,0.2,95.1163643027304,103.81,0.2;0.2;0.2;0.2;0.2
10000,0,0.0261442614426144,p3,REYKJAVÍK-NA-IS,0.2,94.8807631160572,104.44,0.2;0.2;0.2;0.2;0.2
10000,0,0.0261442614426144,p4,SICHUAN-NA-CN,0.2,84.1210348295091,92.02,0.2;0.2;0.2;0.2;0.2
10000,0,0.0261442614426144,p5,WASHINGTON-DC-US,0.2,86.0023299578815,95.97,0.2;0.2;0.2;0.2;0.2
10000,0,0.027140271402714,p1,LINTHAL-NA-CH,0.2,94.8282130521723,104.33,0.2;0.2;0.2;0.2;0.2
10000,0,0.027140271402714,p2,MOSCOW-NA-RU,0.2,94.8068571428571,103.695,0.2;0.2;0.2;0.2;0.2
10000,0,0.027140271402714,p3,REYKJAVÍK-NA-IS,0.2,95.0083949720924,104.685,0.2;0.2;0.2;0.2;0.2
10000,0,0.027140271402714,p4,SICHUAN-NA-CN,0.2,84.2004642905913,92.49,0.2;0.2;0.2;0.2;0.2
10000,0,0.027140271402714,p5,WASHINGTON-DC-US,0.2,86.6103243490178,94.795,0.2;0.2;0.2;0.2;0.2
10000,0,0.0286762867628676,p1,LINTHAL-NA-CH,0.2,94.834961948935,105.3,0.2;0.2;0.2;0.2;0.2
10000,0,0.0286762867628676,p2,MOSCOW-NA-RU,0.2,94.8219476744186,104.38,0.2;0.2;0.2;0.2;0.2
10000,0,0.0286762867628676,p3,REYKJAVÍK-NA-IS,0.2,95.0752017608217,103.67,0.2;0.2;0.2;0.2;0.2
10000,0,0.0286762867628676,p4,SICHUAN-NA-CN,0.2,83.6710692961824,92.49,0.2;0.2;0.2;0.2;0.2
10000,0,0.0286762867628676,p5,WASHINGTON-DC-US,0.2,86.1751784733663,94.155,0.2;0.2;0.2;0.2;0.2
10000,0,0.0255362553625536,p1,LINTHAL-NA-CH,0.2,94.3855015709667,103.64,0.2;0.2;0.2;0.2;0.2
10000,0,0.0255362553625536,p2,MOSCOW-NA-RU,0.2,95.0669997728821,104.645,0.2;0.2;0.2;0.2;0.2
10000,0,0.0255362553625536,p3,REYKJAVÍK-NA-IS,0.2,94.6902654867256,103.79,0.2;0.2;0.2;0.2;0.2
10000,0,0.0255362553625536,p4,SICHUAN-NA-CN,0.2,84.1934173100366,93.24,0.2;0.2;0.2;0.2;0.2
10000,0,0.0255362553625536,p5,WASHINGTON-DC-US,0.2,86.0844660635541,94.68,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0137961379613796,p1,LINTHAL-NA-CH,0.2,97.6053087132141,101.49,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0137961379613796,p2,MOSCOW-NA-RU,0.2,97.6779596497907,102.64,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0137961379613796,p3,REYKJAVÍK-NA-IS,0.2,97.8570055737075,101.83,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0137961379613796,p4,SICHUAN-NA-CN,0.2,92.7910917453401,95.83,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0137961379613796,p5,WASHINGTON-DC-US,0.2,93.6355835240274,98.205,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0119961199611996,p1,LINTHAL-NA-CH,0.2,97.5761672541162,101.045,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0119961199611996,p2,MOSCOW-NA-RU,0.2,97.6691085529446,102.66,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0119961199611996,p3,REYKJAVÍK-NA-IS,0.2,97.7559472214196,101.5,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0119961199611996,p4,SICHUAN-NA-CN,0.2,92.5685666587169,97.035,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0119961199611996,p5,WASHINGTON-DC-US,0.2,93.7697841726619,97.755,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.01570015700157,p1,LINTHAL-NA-CH,0.2,97.7581064177812,101.6,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.01570015700157,p2,MOSCOW-NA-RU,0.2,97.7229601518026,103,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.01570015700157,p3,REYKJAVÍK-NA-IS,0.2,97.6851631340795,102.545,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.01570015700157,p4,SICHUAN-NA-CN,0.2,92.5084256138662,96.07,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.01570015700157,p5,WASHINGTON-DC-US,0.2,93.7881577672255,96.78,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0109241092410924,p1,LINTHAL-NA-CH,0.2,97.504447756888,101.39,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0109241092410924,p2,MOSCOW-NA-RU,0.2,97.7136844119195,102.145,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0109241092410924,p3,REYKJAVÍK-NA-IS,0.2,97.8270317253368,101.295,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0109241092410924,p4,SICHUAN-NA-CN,0.2,92.6313776120117,96.86,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0109241092410924,p5,WASHINGTON-DC-US,0.2,93.8114323885867,98.305,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.013380133801338,p1,LINTHAL-NA-CH,0.2,97.4486111779714,101.215,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.013380133801338,p2,MOSCOW-NA-RU,0.2,97.6071547500119,102.59,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.013380133801338,p3,REYKJAVÍK-NA-IS,0.2,97.5377701281316,102.005,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.013380133801338,p4,SICHUAN-NA-CN,0.2,92.7192179900804,96.275,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.013380133801338,p5,WASHINGTON-DC-US,0.2,93.6310605336138,97.91,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0112121121211212,p1,LINTHAL-NA-CH,0.2,97.6543387537775,101.79,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0112121121211212,p2,MOSCOW-NA-RU,0.2,97.6163014225298,101.56,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0112121121211212,p3,REYKJAVÍK-NA-IS,0.2,97.7727643642299,101.845,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0112121121211212,p4,SICHUAN-NA-CN,0.2,92.6264852433883,96.665,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0112121121211212,p5,WASHINGTON-DC-US,0.2,93.8417403777194,98.135,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.013320133201332,p1,LINTHAL-NA-CH,0.2,97.633671380279,102.53,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.013320133201332,p2,MOSCOW-NA-RU,0.2,97.6559856942632,101.03,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.013320133201332,p3,REYKJAVÍK-NA-IS,0.2,97.7312891054115,102.31,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.013320133201332,p4,SICHUAN-NA-CN,0.2,92.7148821807362,96.595,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.013320133201332,p5,WASHINGTON-DC-US,0.2,93.7518023647025,97.53,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0113321133211332,p1,LINTHAL-NA-CH,0.2,97.5219361681612,101.14,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0113321133211332,p2,MOSCOW-NA-RU,0.2,97.6880839996147,101.41,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0113321133211332,p3,REYKJAVÍK-NA-IS,0.2,97.7133562954458,102.13,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0113321133211332,p4,SICHUAN-NA-CN,0.2,92.7982248806136,96.19,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0113321133211332,p5,WASHINGTON-DC-US,0.2,93.7973126419379,99.125,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0122241222412224,p1,LINTHAL-NA-CH,0.2,97.712937551158,101.47,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0122241222412224,p2,MOSCOW-NA-RU,0.2,97.7472924187726,101.535,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0122241222412224,p3,REYKJAVÍK-NA-IS,0.2,97.6019412856259,102.565,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0122241222412224,p4,SICHUAN-NA-CN,0.2,93.1233192470226,96.96,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.0122241222412224,p5,WASHINGTON-DC-US,0.2,93.6533102719324,97.465,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.010960109601096,p1,LINTHAL-NA-CH,0.2,97.4961330239752,100.85,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.010960109601096,p2,MOSCOW-NA-RU,0.2,97.794292792149,102.64,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.010960109601096,p3,REYKJAVÍK-NA-IS,0.2,97.6338789898112,101.095,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.010960109601096,p4,SICHUAN-NA-CN,0.2,92.7437425506556,97.265,0.2;0.2;0.2;0.2;0.2
23684.2105263158,0,0.010960109601096,p5,WASHINGTON-DC-US,0.2,93.7258272453803,98.145,0.2;0.2;0.2;0.2;0.2
0.01,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.01,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
0.1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
1,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p3,REYKJAVÍK-NA-IS,0.17,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
10,0.5,0.8,p5,WASHINGTON-DC-US,0.62,100,161.288709677419,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799868735841467,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799868735841467,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799868735841467,p3,REYKJAVÍK-NA-IS,0.17,0.0328539096152442,0.0529411764705882,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799868735841467,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799868735841467,p5,WASHINGTON-DC-US,0.62,99.9929997899937,161.274193548387,0.62;0.1;0.17;0.04;0.07
100,0.5,0.79957726146308,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.79957726146308,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.79957726146308,p3,REYKJAVÍK-NA-IS,0.17,0.104693140794224,0.170588235294118,0.62;0.1;0.17;0.04;0.07
100,0.5,0.79957726146308,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.79957726146308,p5,WASHINGTON-DC-US,0.62,99.9779982398592,161.241935483871,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799446110045662,p1,LINTHAL-NA-CH,0.04,0.0304599451720987,0.05,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799446110045662,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799446110045662,p3,REYKJAVÍK-NA-IS,0.17,0.0765083066161469,0.123529411764706,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799446110045662,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799446110045662,p5,WASHINGTON-DC-US,0.62,99.9839987198976,161.251612903226,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799883317660025,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799883317660025,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799883317660025,p3,REYKJAVÍK-NA-IS,0.17,0.0292248118652736,0.0470588235294118,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799883317660025,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799883317660025,p5,WASHINGTON-DC-US,0.62,99.9939998199946,161.275806451613,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799795838324181,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799795838324181,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799795838324181,p3,REYKJAVÍK-NA-IS,0.17,0.0506402372856833,0.0823529411764706,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799795838324181,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799795838324181,p5,WASHINGTON-DC-US,0.62,99.9889995599824,161.266129032258,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799737534197283,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799737534197283,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799737534197283,p3,REYKJAVÍK-NA-IS,0.17,0.0661302766449906,0.105882352941176,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799737534197283,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799737534197283,p5,WASHINGTON-DC-US,0.62,99.9879991599412,161.259677419355,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799868735841467,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799868735841467,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799868735841467,p3,REYKJAVÍK-NA-IS,0.17,0.033150392279642,0.0529411764705882,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799868735841467,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799868735841467,p5,WASHINGTON-DC-US,0.62,99.9919998399968,161.274193548387,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799927067747005,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799927067747005,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799927067747005,p3,REYKJAVÍK-NA-IS,0.17,0.0184542703181516,0.0294117647058823,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799927067747005,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799927067747005,p5,WASHINGTON-DC-US,0.62,99.9969999099973,161.28064516129,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799431639888161,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799431639888161,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799431639888161,p3,REYKJAVÍK-NA-IS,0.17,0.140875596012137,0.229411764705882,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799431639888161,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799431639888161,p5,WASHINGTON-DC-US,0.62,99.9729964895436,161.225806451613,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799504441047468,p1,LINTHAL-NA-CH,0.04,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799504441047468,p2,MOSCOW-NA-RU,0.07,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799504441047468,p3,REYKJAVÍK-NA-IS,0.17,0.123564471580172,0.2,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799504441047468,p4,SICHUAN-NA-CN,0.1,0,0,0.62;0.1;0.17;0.04;0.07
100,0.5,0.799504441047468,p5,WASHINGTON-DC-US,0.62,99.9759973597096,161.233870967742,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.482623884547259,p1,LINTHAL-NA-CH,0.04,19.1839533687639,27.975,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.482623884547259,p2,MOSCOW-NA-RU,0.07,15.447474648026,22.4142857142857,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.482623884547259,p3,REYKJAVÍK-NA-IS,0.17,39.2871287128713,58.3529411764706,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.482623884547259,p4,SICHUAN-NA-CN,0.1,3.37177747625509,4.97,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.482623884547259,p5,WASHINGTON-DC-US,0.62,95.3213615770248,140.151612903226,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.477415695611826,p1,LINTHAL-NA-CH,0.04,19.3020903573837,28.625,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.477415695611826,p2,MOSCOW-NA-RU,0.07,15.856154370919,23.2428571428571,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.477415695611826,p3,REYKJAVÍK-NA-IS,0.17,38.7154934091911,56.8411764705882,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.477415695611826,p4,SICHUAN-NA-CN,0.1,3.61519193013337,5.34,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.477415695611826,p5,WASHINGTON-DC-US,0.62,95.3648915187377,140.370967741935,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.47192811419154,p1,LINTHAL-NA-CH,0.04,18.5953987199446,26.875,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.47192811419154,p2,MOSCOW-NA-RU,0.07,16.1191456757016,24.0428571428571,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.47192811419154,p3,REYKJAVÍK-NA-IS,0.17,38.6452104819616,56.6470588235294,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.47192811419154,p4,SICHUAN-NA-CN,0.1,4.42543948958121,6.52,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.47192811419154,p5,WASHINGTON-DC-US,0.62,95.2526480672122,140.256451612903,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.474970917197391,p1,LINTHAL-NA-CH,0.04,19.6393117140966,29.675,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.474970917197391,p2,MOSCOW-NA-RU,0.07,15.9183673469388,23.4,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.474970917197391,p3,REYKJAVÍK-NA-IS,0.17,38.6749581439847,57.0705882352941,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.474970917197391,p4,SICHUAN-NA-CN,0.1,3.60951599671862,5.28,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.474970917197391,p5,WASHINGTON-DC-US,0.62,95.3218361820394,140.232258064516,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.482909115232889,p1,LINTHAL-NA-CH,0.04,18.7326388888889,26.975,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.482909115232889,p2,MOSCOW-NA-RU,0.07,15.3015747251659,22.0714285714286,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.482909115232889,p3,REYKJAVÍK-NA-IS,0.17,39.152209623783,57.4823529411765,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.482909115232889,p4,SICHUAN-NA-CN,0.1,3.81055334099047,5.64,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.482909115232889,p5,WASHINGTON-DC-US,0.62,95.3381893860562,140.385483870968,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.479534787566554,p1,LINTHAL-NA-CH,0.04,18.1941156577612,26.9,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.479534787566554,p2,MOSCOW-NA-RU,0.07,15.4428388872506,22.4428571428571,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.479534787566554,p3,REYKJAVÍK-NA-IS,0.17,39.4161748285213,58.1411764705882,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.479534787566554,p4,SICHUAN-NA-CN,0.1,4.02806828149248,5.97,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.479534787566554,p5,WASHINGTON-DC-US,0.62,95.3421500301816,140.114516129032,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.481987562327607,p1,LINTHAL-NA-CH,0.04,19.3064182194617,27.975,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.481987562327607,p2,MOSCOW-NA-RU,0.07,15.1577302470944,22.1714285714286,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.481987562327607,p3,REYKJAVÍK-NA-IS,0.17,39.502376292983,58.1823529411765,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.481987562327607,p4,SICHUAN-NA-CN,0.1,3.66107336014422,5.28,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.481987562327607,p5,WASHINGTON-DC-US,0.62,95.3472298409216,140.175806451613,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.471430192505485,p1,LINTHAL-NA-CH,0.04,19.8470744680851,29.85,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.471430192505485,p2,MOSCOW-NA-RU,0.07,15.9714863693286,23.6857142857143,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.471430192505485,p3,REYKJAVÍK-NA-IS,0.17,39.9904138041221,58.8941176470588,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.471430192505485,p4,SICHUAN-NA-CN,0.1,3.69795532761995,5.48,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.471430192505485,p5,WASHINGTON-DC-US,0.62,95.2133274686606,139.656451612903,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.47525544911521,p1,LINTHAL-NA-CH,0.04,19.7557711609234,29.525,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.47525544911521,p2,MOSCOW-NA-RU,0.07,15.5570652173913,22.9,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.47525544911521,p3,REYKJAVÍK-NA-IS,0.17,39.7505097756987,58.4823529411765,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.47525544911521,p4,SICHUAN-NA-CN,0.1,3.68616841393304,5.45,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.47525544911521,p5,WASHINGTON-DC-US,0.62,95.239559425892,139.883870967742,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.474839917356643,p1,LINTHAL-NA-CH,0.04,18.9161898350724,28.1,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.474839917356643,p2,MOSCOW-NA-RU,0.07,16.1552432845808,24.1428571428571,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.474839917356643,p3,REYKJAVÍK-NA-IS,0.17,39.2088632909367,57.6647058823529,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.474839917356643,p4,SICHUAN-NA-CN,0.1,3.60709190951702,5.31,0.62;0.1;0.17;0.04;0.07
789.473684210526,0.5,0.474839917356643,p5,WASHINGTON-DC-US,0.62,95.2626960623012,140.082258064516,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.401762829051482,p1,LINTHAL-NA-CH,0.04,27.0736917052332,38.025,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.401762829051482,p2,MOSCOW-NA-RU,0.07,23.0053594903428,32.5,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.401762829051482,p3,REYKJAVÍK-NA-IS,0.17,47.2085183358,67.5470588235294,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.401762829051482,p4,SICHUAN-NA-CN,0.1,7.12546099784288,10.24,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.401762829051482,p5,WASHINGTON-DC-US,0.62,94.7526915805323,134.993548387097,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.405406365999846,p1,LINTHAL-NA-CH,0.04,26.4355555555556,37.175,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.405406365999846,p2,MOSCOW-NA-RU,0.07,22.3470909995027,32.1,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.405406365999846,p3,REYKJAVÍK-NA-IS,0.17,47.1072997280904,66.2411764705882,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.405406365999846,p4,SICHUAN-NA-CN,0.1,7.12019739161086,10.1,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.405406365999846,p5,WASHINGTON-DC-US,0.62,94.8216886239713,135.474193548387,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.405478152285367,p1,LINTHAL-NA-CH,0.04,26.883230904302,38.275,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.405478152285367,p2,MOSCOW-NA-RU,0.07,22.3612352298679,32.1714285714286,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.405478152285367,p3,REYKJAVÍK-NA-IS,0.17,47.3279618515169,67.7235294117647,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.405478152285367,p4,SICHUAN-NA-CN,0.1,6.63787699380093,9.53,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.405478152285367,p5,WASHINGTON-DC-US,0.62,94.751609363156,135.08064516129,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.404376689023283,p1,LINTHAL-NA-CH,0.04,26.4843344296348,38.25,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.404376689023283,p2,MOSCOW-NA-RU,0.07,22.6308913677017,32.1714285714286,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.404376689023283,p3,REYKJAVÍK-NA-IS,0.17,47.612967005808,67.9941176470588,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.404376689023283,p4,SICHUAN-NA-CN,0.1,6.89362904365023,9.76,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.404376689023283,p5,WASHINGTON-DC-US,0.62,94.6586127324556,134.970967741935,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.404463870862693,p1,LINTHAL-NA-CH,0.04,26.2149451315102,37.625,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.404463870862693,p2,MOSCOW-NA-RU,0.07,22.51,32.1571428571429,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.404463870862693,p3,REYKJAVÍK-NA-IS,0.17,47.677954956436,68.2411764705882,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.404463870862693,p4,SICHUAN-NA-CN,0.1,7.08886036228783,9.94,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.404463870862693,p5,WASHINGTON-DC-US,0.62,94.668341651671,134.916129032258,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.402783921605131,p1,LINTHAL-NA-CH,0.04,27.1142109851787,38.875,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.402783921605131,p2,MOSCOW-NA-RU,0.07,22.4310397090027,31.7142857142857,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.402783921605131,p3,REYKJAVÍK-NA-IS,0.17,47.2244037531517,67.2058823529412,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.402783921605131,p4,SICHUAN-NA-CN,0.1,7.19283515253289,10.28,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.402783921605131,p5,WASHINGTON-DC-US,0.62,94.7421397873784,135.114516129032,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.404003601800839,p1,LINTHAL-NA-CH,0.04,25.5721220527046,36.875,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.404003601800839,p2,MOSCOW-NA-RU,0.07,22.6737220447284,32.4428571428571,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.404003601800839,p3,REYKJAVÍK-NA-IS,0.17,47.1524876959345,67.0647058823529,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.404003601800839,p4,SICHUAN-NA-CN,0.1,7.10854278354104,10.21,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.404003601800839,p5,WASHINGTON-DC-US,0.62,94.8400307720156,135.211290322581,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.408769503691638,p1,LINTHAL-NA-CH,0.04,26.1297696500791,37.15,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.408769503691638,p2,MOSCOW-NA-RU,0.07,21.8534307754771,30.7571428571429,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.408769503691638,p3,REYKJAVÍK-NA-IS,0.17,47.9383130164444,68.935294117647,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.408769503691638,p4,SICHUAN-NA-CN,0.1,6.99476439790576,10.02,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.408769503691638,p5,WASHINGTON-DC-US,0.62,94.5971317408614,134.901612903226,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.403835430596418,p1,LINTHAL-NA-CH,0.04,26.0884831460674,37.15,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.403835430596418,p2,MOSCOW-NA-RU,0.07,22.7440422773956,32.5857142857143,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.403835430596418,p3,REYKJAVÍK-NA-IS,0.17,47.3254423227616,67.5,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.403835430596418,p4,SICHUAN-NA-CN,0.1,7.06828442437923,10.02,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.403835430596418,p5,WASHINGTON-DC-US,0.62,94.615966832729,135.088709677419,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.40603273330853,p1,LINTHAL-NA-CH,0.04,26.6141732283464,38.025,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.40603273330853,p2,MOSCOW-NA-RU,0.07,22.6363636363636,32.0142857142857,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.40603273330853,p3,REYKJAVÍK-NA-IS,0.17,47.4336136542525,67.3529411764706,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.40603273330853,p4,SICHUAN-NA-CN,0.1,6.78360101437024,9.63,0.62;0.1;0.17;0.04;0.07
1000,0.5,0.40603273330853,p5,WASHINGTON-DC-US,0.62,94.8085144886556,135.2,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0539147543687881,p1,LINTHAL-NA-CH,0.04,86.5487549453107,92.975,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0539147543687881,p2,MOSCOW-NA-RU,0.07,84.3189017951426,91.2571428571429,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0539147543687881,p3,REYKJAVÍK-NA-IS,0.17,92.1389297185476,99.5588235294118,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0539147543687881,p4,SICHUAN-NA-CN,0.1,72.2253155159614,77.83,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0539147543687881,p5,WASHINGTON-DC-US,0.62,97.5122294194204,105.135483870968,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0513302636086589,p1,LINTHAL-NA-CH,0.04,86.7377012015416,95.65,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0513302636086589,p2,MOSCOW-NA-RU,0.07,84.7670725251456,91.5,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0513302636086589,p3,REYKJAVÍK-NA-IS,0.17,92.0122217372327,99.2,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0513302636086589,p4,SICHUAN-NA-CN,0.1,72.8072612762804,78.61,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0513302636086589,p5,WASHINGTON-DC-US,0.62,97.4135090609555,104.908064516129,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0527410881072759,p1,LINTHAL-NA-CH,0.04,86.4722094625632,94.125,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0527410881072759,p2,MOSCOW-NA-RU,0.07,84.571276170156,90.6,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0527410881072759,p3,REYKJAVÍK-NA-IS,0.17,92.0306388526728,99.6529411764706,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0527410881072759,p4,SICHUAN-NA-CN,0.1,73.6630139552309,78.65,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0527410881072759,p5,WASHINGTON-DC-US,0.62,97.4224643755239,104.977419354839,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0497148470160275,p1,LINTHAL-NA-CH,0.04,86.9839048285514,93.225,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0497148470160275,p2,MOSCOW-NA-RU,0.07,85.0193256030921,91.1285714285714,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0497148470160275,p3,REYKJAVÍK-NA-IS,0.17,92.5481424908625,99.7941176470588,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0497148470160275,p4,SICHUAN-NA-CN,0.1,72.6702427493408,79.93,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0497148470160275,p5,WASHINGTON-DC-US,0.62,97.3245600887317,104.73064516129,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0528173322259685,p1,LINTHAL-NA-CH,0.04,85.1799242424242,89.95,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0528173322259685,p2,MOSCOW-NA-RU,0.07,84.7899046851926,90.2285714285714,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0528173322259685,p3,REYKJAVÍK-NA-IS,0.17,92.237542069265,99.9529411764706,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0528173322259685,p4,SICHUAN-NA-CN,0.1,73.2834994462902,79.41,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0528173322259685,p5,WASHINGTON-DC-US,0.62,97.3696795791487,105.083870967742,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0532715895634867,p1,LINTHAL-NA-CH,0.04,87.0679520338584,92.575,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0532715895634867,p2,MOSCOW-NA-RU,0.07,85.2014945289565,91.2142857142857,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0532715895634867,p3,REYKJAVÍK-NA-IS,0.17,92.1467949410874,100.288235294118,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0532715895634867,p4,SICHUAN-NA-CN,0.1,72.5495645729109,78.31,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0532715895634867,p5,WASHINGTON-DC-US,0.62,97.3547112188988,104.888709677419,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0529249128973476,p1,LINTHAL-NA-CH,0.04,85.7508731082654,92.075,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0529249128973476,p2,MOSCOW-NA-RU,0.07,84.2758985200846,91.1142857142857,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0529249128973476,p3,REYKJAVÍK-NA-IS,0.17,92.1410108342958,98.5529411764706,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0529249128973476,p4,SICHUAN-NA-CN,0.1,73.5354862936538,78.33,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0529249128973476,p5,WASHINGTON-DC-US,0.62,97.3441177346799,105.404838709677,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0543206021238423,p1,LINTHAL-NA-CH,0.04,86.4578535237218,93.85,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0543206021238423,p2,MOSCOW-NA-RU,0.07,84.7782393139488,90.3857142857143,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0543206021238423,p3,REYKJAVÍK-NA-IS,0.17,92.454381061976,99.2470588235294,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0543206021238423,p4,SICHUAN-NA-CN,0.1,72.7493236309357,77.98,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0543206021238423,p5,WASHINGTON-DC-US,0.62,97.4214259051885,105.238709677419,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.056036502328249,p1,LINTHAL-NA-CH,0.04,85.3287197231834,92.475,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.056036502328249,p2,MOSCOW-NA-RU,0.07,85.1797210300429,90.7285714285714,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.056036502328249,p3,REYKJAVÍK-NA-IS,0.17,92.2187056640838,99.4117647058824,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.056036502328249,p4,SICHUAN-NA-CN,0.1,72.5613771046938,77.14,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.056036502328249,p5,WASHINGTON-DC-US,0.62,97.4305824808375,105.379032258065,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0525514459987506,p1,LINTHAL-NA-CH,0.04,87.198649951784,90.425,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0525514459987506,p2,MOSCOW-NA-RU,0.07,84.0984697272122,90.2857142857143,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0525514459987506,p3,REYKJAVÍK-NA-IS,0.17,92.1466536500705,99.9411764705882,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0525514459987506,p4,SICHUAN-NA-CN,0.1,73.3746416350689,79.34,0.62;0.1;0.17;0.04;0.07
10000,0.5,0.0525514459987506,p5,WASHINGTON-DC-US,0.62,97.5207353953948,105.061290322581,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0222260815837432,p1,LINTHAL-NA-CH,0.04,93.7870524069244,98.875,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0222260815837432,p2,MOSCOW-NA-RU,0.07,93.1742967457253,96.5285714285714,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0222260815837432,p3,REYKJAVÍK-NA-IS,0.17,96.4933152050759,100.194117647059,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0222260815837432,p4,SICHUAN-NA-CN,0.1,86.9138180067405,90.26,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0222260815837432,p5,WASHINGTON-DC-US,0.62,98.7104630468042,101.98064516129,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0221281259566011,p1,LINTHAL-NA-CH,0.04,94.2781900885803,98.45,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0221281259566011,p2,MOSCOW-NA-RU,0.07,93.4350938808591,98.8142857142857,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0221281259566011,p3,REYKJAVÍK-NA-IS,0.17,96.7076083248038,100.041176470588,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0221281259566011,p4,SICHUAN-NA-CN,0.1,87.4216300940439,89.24,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0221281259566011,p5,WASHINGTON-DC-US,0.62,98.7950112528132,101.956451612903,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0220973918199927,p1,LINTHAL-NA-CH,0.04,94.0869152220375,99.05,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0220973918199927,p2,MOSCOW-NA-RU,0.07,93.4863267830149,97.1857142857143,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0220973918199927,p3,REYKJAVÍK-NA-IS,0.17,96.944603083952,99.8529411764706,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0220973918199927,p4,SICHUAN-NA-CN,0.1,86.4173796020379,89.9,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0220973918199927,p5,WASHINGTON-DC-US,0.62,98.6958895561969,102.046774193548,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0264023075803724,p1,LINTHAL-NA-CH,0.04,93.4345908868202,95.35,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0264023075803724,p2,MOSCOW-NA-RU,0.07,93.2173440260976,97.9714285714286,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0264023075803724,p3,REYKJAVÍK-NA-IS,0.17,96.6787782445782,100.170588235294,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0264023075803724,p4,SICHUAN-NA-CN,0.1,87.4002561324007,88.72,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0264023075803724,p5,WASHINGTON-DC-US,0.62,98.6392124539276,102.3,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0208309889611165,p1,LINTHAL-NA-CH,0.04,93.4434191355027,96.2,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0208309889611165,p2,MOSCOW-NA-RU,0.07,93.0061349693252,97.4571428571429,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0208309889611165,p3,REYKJAVÍK-NA-IS,0.17,96.517272522014,100.582352941176,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0208309889611165,p4,SICHUAN-NA-CN,0.1,88.1847164525167,91.28,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0208309889611165,p5,WASHINGTON-DC-US,0.62,98.652366956413,101.777419354839,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0246633409626383,p1,LINTHAL-NA-CH,0.04,93.8396833250866,94.825,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0246633409626383,p2,MOSCOW-NA-RU,0.07,93.2344378206017,96.0714285714286,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0246633409626383,p3,REYKJAVÍK-NA-IS,0.17,96.6725342115723,100.147058823529,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0246633409626383,p4,SICHUAN-NA-CN,0.1,87.5935828877005,90.09,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0246633409626383,p5,WASHINGTON-DC-US,0.62,98.7578799906608,102.333870967742,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0247596529513345,p1,LINTHAL-NA-CH,0.04,93.8412070244868,94.85,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0247596529513345,p2,MOSCOW-NA-RU,0.07,93.5771021637907,97.6142857142857,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0247596529513345,p3,REYKJAVÍK-NA-IS,0.17,96.6792580481479,100.870588235294,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0247596529513345,p4,SICHUAN-NA-CN,0.1,86.9191382475123,89.97,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0247596529513345,p5,WASHINGTON-DC-US,0.62,98.6857918806287,101.979032258064,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0246658635893486,p1,LINTHAL-NA-CH,0.04,93.2573599240266,98.2,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0246658635893486,p2,MOSCOW-NA-RU,0.07,93.3093226208616,96.2285714285714,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0246658635893486,p3,REYKJAVÍK-NA-IS,0.17,96.7414255549849,99.7176470588235,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0246658635893486,p4,SICHUAN-NA-CN,0.1,86.8387725280078,89.14,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0246658635893486,p5,WASHINGTON-DC-US,0.62,98.7076205287714,102.36935483871,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0247782147952685,p1,LINTHAL-NA-CH,0.04,93.8483894405425,96.875,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0247782147952685,p2,MOSCOW-NA-RU,0.07,93.1491401184099,94.4,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0247782147952685,p3,REYKJAVÍK-NA-IS,0.17,96.4395579355133,99.5823529411765,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0247782147952685,p4,SICHUAN-NA-CN,0.1,87.4393792434529,90.15,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0247782147952685,p5,WASHINGTON-DC-US,0.62,98.758757825729,102.535483870968,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0249462191643277,p1,LINTHAL-NA-CH,0.04,93.3365292425695,97.35,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0249462191643277,p2,MOSCOW-NA-RU,0.07,93.6908962597036,94.8285714285714,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0249462191643277,p3,REYKJAVÍK-NA-IS,0.17,96.7818562298513,100.658823529412,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0249462191643277,p4,SICHUAN-NA-CN,0.1,87.2068230277186,89.98,0.62;0.1;0.17;0.04;0.07
23684.2105263158,0.5,0.0249462191643277,p5,WASHINGTON-DC-US,0.62,98.8085026746308,102.188709677419,0.62;0.1;0.17;0.04;0.07
0.01,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.01,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
0.1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
1,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
10,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p1,LINTHAL-NA-CH,0.03,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p2,MOSCOW-NA-RU,0.05,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p3,REYKJAVÍK-NA-IS,0.07,0,0,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p4,SICHUAN-NA-CN,0.8,100,124.99875,0.05;0.8;0.07;0.03;0.05
100,0.62,0.8,p5,WASHINGTON-DC-US,0.05,0,0,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.657314748736885,p1,LINTHAL-NA-CH,0.03,5.54814617231262,6.93333333333334,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.657314748736885,p2,MOSCOW-NA-RU,0.05,11.3866967305524,14.14,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.657314748736885,p3,REYKJAVÍK-NA-IS,0.07,5.56973775818055,6.85714285714286,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.657314748736885,p4,SICHUAN-NA-CN,0.8,99.5835986375994,123.16375,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.657314748736885,p5,WASHINGTON-DC-US,0.05,1.18410381184104,1.46,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.66129234537012,p1,LINTHAL-NA-CH,0.03,6.07540005424464,7.46666666666667,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.66129234537012,p2,MOSCOW-NA-RU,0.05,12.0795601552393,14.94,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.66129234537012,p3,REYKJAVÍK-NA-IS,0.07,4.83372921615202,5.81428571428571,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.66129234537012,p4,SICHUAN-NA-CN,0.8,99.6118624537571,123.1875,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.66129234537012,p5,WASHINGTON-DC-US,0.05,1.16661189615511,1.42,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.658151863279165,p1,LINTHAL-NA-CH,0.03,5.36093418259023,6.73333333333333,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.658151863279165,p2,MOSCOW-NA-RU,0.05,13.0794165316045,16.14,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.658151863279165,p3,REYKJAVÍK-NA-IS,0.07,5.23289246693502,6.5,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.658151863279165,p4,SICHUAN-NA-CN,0.8,99.5974308400344,123.08375,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.658151863279165,p5,WASHINGTON-DC-US,0.05,1.10497237569061,1.36,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.658215639951253,p1,LINTHAL-NA-CH,0.03,4.93894165535957,6.06666666666667,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.658215639951253,p2,MOSCOW-NA-RU,0.05,13.7283950617284,16.68,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.658215639951253,p3,REYKJAVÍK-NA-IS,0.07,5.79404175463289,7.05714285714286,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.658215639951253,p4,SICHUAN-NA-CN,0.8,99.5942075916575,123.0225,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.658215639951253,p5,WASHINGTON-DC-US,0.05,1.14239742558327,1.42,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.653085421261486,p1,LINTHAL-NA-CH,0.03,6.16345370621776,7.56666666666667,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.653085421261486,p2,MOSCOW-NA-RU,0.05,12.2615803814714,15.3,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.653085421261486,p3,REYKJAVÍK-NA-IS,0.07,5.49259944495837,6.78571428571429,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.653085421261486,p4,SICHUAN-NA-CN,0.8,99.5581216631613,123.07375,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.653085421261486,p5,WASHINGTON-DC-US,0.05,1.17932148626817,1.46,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.645822426297043,p1,LINTHAL-NA-CH,0.03,5.90507726269316,7.13333333333333,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.645822426297043,p2,MOSCOW-NA-RU,0.05,12.7369956246962,15.72,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.645822426297043,p3,REYKJAVÍK-NA-IS,0.07,6.09383832673827,7.7,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.645822426297043,p4,SICHUAN-NA-CN,0.8,99.5395808668023,122.96,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.645822426297043,p5,WASHINGTON-DC-US,0.05,1.49108589951378,1.84,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.660677540934944,p1,LINTHAL-NA-CH,0.03,5.31597504746406,6.53333333333333,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.660677540934944,p2,MOSCOW-NA-RU,0.05,11.6764514024788,14.32,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.660677540934944,p3,REYKJAVÍK-NA-IS,0.07,5.47929403622102,6.78571428571429,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.660677540934944,p4,SICHUAN-NA-CN,0.8,99.6068006307363,123.17875,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.660677540934944,p5,WASHINGTON-DC-US,0.05,1.1031175059952,1.38,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.656565177109543,p1,LINTHAL-NA-CH,0.03,6.34579187953751,7.86666666666667,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.656565177109543,p2,MOSCOW-NA-RU,0.05,12.0957309184994,14.96,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.656565177109543,p3,REYKJAVÍK-NA-IS,0.07,5.53290623179965,6.78571428571429,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.656565177109543,p4,SICHUAN-NA-CN,0.8,99.5844287158746,123.11125,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.656565177109543,p5,WASHINGTON-DC-US,0.05,0.823244552058111,1.02,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.650464908282026,p1,LINTHAL-NA-CH,0.03,5.70892522112034,7.1,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.650464908282026,p2,MOSCOW-NA-RU,0.05,12.4805235275787,16.02,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.650464908282026,p3,REYKJAVÍK-NA-IS,0.07,5.43503346411262,6.72857142857143,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.650464908282026,p4,SICHUAN-NA-CN,0.8,99.5891810942354,123.02625,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.650464908282026,p5,WASHINGTON-DC-US,0.05,1.50558523555124,1.86,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.662151483504348,p1,LINTHAL-NA-CH,0.03,5.2474979713281,6.46666666666667,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.662151483504348,p2,MOSCOW-NA-RU,0.05,12.5530525628469,15.38,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.662151483504348,p3,REYKJAVÍK-NA-IS,0.07,5.52284503061705,6.7,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.662151483504348,p4,SICHUAN-NA-CN,0.8,99.6066734074823,123.13875,0.05;0.8;0.07;0.03;0.05
789.473684210526,0.62,0.662151483504348,p5,WASHINGTON-DC-US,0.05,0.901481004507405,1.12,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.564273927699821,p1,LINTHAL-NA-CH,0.03,11.2506826870563,13.7333333333333,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.564273927699821,p2,MOSCOW-NA-RU,0.05,20.1636661211129,24.64,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.564273927699821,p3,REYKJAVÍK-NA-IS,0.07,9.71086280382444,12.0428571428571,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.564273927699821,p4,SICHUAN-NA-CN,0.8,99.3294276149261,121.64875,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.564273927699821,p5,WASHINGTON-DC-US,0.05,3.14947780678851,3.86,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.572893675342699,p1,LINTHAL-NA-CH,0.03,11.0279855915766,13.2666666666667,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.572893675342699,p2,MOSCOW-NA-RU,0.05,18.0766096169519,22.18,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.572893675342699,p3,REYKJAVÍK-NA-IS,0.07,9.61968680089485,11.6714285714286,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.572893675342699,p4,SICHUAN-NA-CN,0.8,99.407614347764,121.87125,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.572893675342699,p5,WASHINGTON-DC-US,0.05,2.93923381770145,3.56,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.560339116854588,p1,LINTHAL-NA-CH,0.03,12.1228448275862,15,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.560339116854588,p2,MOSCOW-NA-RU,0.05,19.7208245414705,24.3,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.560339116854588,p3,REYKJAVÍK-NA-IS,0.07,9.9696828358209,12.2142857142857,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.560339116854588,p4,SICHUAN-NA-CN,0.8,99.2866619042759,121.61375,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.560339116854588,p5,WASHINGTON-DC-US,0.05,3.12344243229772,3.76,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.561962923486405,p1,LINTHAL-NA-CH,0.03,10.6204280682742,13.0666666666667,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.561962923486405,p2,MOSCOW-NA-RU,0.05,20.3595724003887,25.14,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.561962923486405,p3,REYKJAVÍK-NA-IS,0.07,10.3234122334193,12.5857142857143,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.561962923486405,p4,SICHUAN-NA-CN,0.8,99.3199640581604,121.5875,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.561962923486405,p5,WASHINGTON-DC-US,0.05,3.24157028832057,3.98,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.570552734195687,p1,LINTHAL-NA-CH,0.03,10.7945205479452,13.1333333333333,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.570552734195687,p2,MOSCOW-NA-RU,0.05,17.9923929221101,21.76,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.570552734195687,p3,REYKJAVÍK-NA-IS,0.07,9.80461393596987,11.9,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.570552734195687,p4,SICHUAN-NA-CN,0.8,99.4005016210926,121.8675,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.570552734195687,p5,WASHINGTON-DC-US,0.05,3.07791997408067,3.8,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.571627039210964,p1,LINTHAL-NA-CH,0.03,10.9893121403124,13.3666666666667,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.571627039210964,p2,MOSCOW-NA-RU,0.05,19.7475635085477,24.72,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.571627039210964,p3,REYKJAVÍK-NA-IS,0.07,9.37168454556171,11.3571428571429,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.571627039210964,p4,SICHUAN-NA-CN,0.8,99.3521994613564,121.73625,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.571627039210964,p5,WASHINGTON-DC-US,0.05,2.89949503176413,3.56,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.567930779590792,p1,LINTHAL-NA-CH,0.03,11.0567780494431,13.5666666666667,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.567930779590792,p2,MOSCOW-NA-RU,0.05,19.1044776119403,23.04,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.567930779590792,p3,REYKJAVÍK-NA-IS,0.07,10.0731112916328,12.4,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.567930779590792,p4,SICHUAN-NA-CN,0.8,99.3563326260813,121.75125,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.567930779590792,p5,WASHINGTON-DC-US,0.05,2.82411230388109,3.42,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.565780441743986,p1,LINTHAL-NA-CH,0.03,11.7149098853086,14.3,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.565780441743986,p2,MOSCOW-NA-RU,0.05,18.3322303110523,22.16,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.565780441743986,p3,REYKJAVÍK-NA-IS,0.07,9.75177304964539,11.7857142857143,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.565780441743986,p4,SICHUAN-NA-CN,0.8,99.3951016494446,121.8,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.565780441743986,p5,WASHINGTON-DC-US,0.05,3.21527664436102,3.94,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.566507011819307,p1,LINTHAL-NA-CH,0.03,11.6135937918116,14.4666666666667,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.566507011819307,p2,MOSCOW-NA-RU,0.05,18.9669087974173,23.5,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.566507011819307,p3,REYKJAVÍK-NA-IS,0.07,9.83740788396304,12.0142857142857,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.566507011819307,p4,SICHUAN-NA-CN,0.8,99.3754401004194,121.72125,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.566507011819307,p5,WASHINGTON-DC-US,0.05,2.84673949023502,3.44,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.572647806907627,p1,LINTHAL-NA-CH,0.03,9.90476190476191,12.1333333333333,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.572647806907627,p2,MOSCOW-NA-RU,0.05,20.1398135818908,24.2,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.572647806907627,p3,REYKJAVÍK-NA-IS,0.07,9.56871765382404,11.8857142857143,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.572647806907627,p4,SICHUAN-NA-CN,0.8,99.353358151869,121.76375,0.05;0.8;0.07;0.03;0.05
1000,0.62,0.572647806907627,p5,WASHINGTON-DC-US,0.05,2.99145299145299,3.64,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0692544347274063,p1,LINTHAL-NA-CH,0.03,78.9746917585983,81.1333333333333,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0692544347274063,p2,MOSCOW-NA-RU,0.05,84.6820809248555,87.9,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0692544347274063,p3,REYKJAVÍK-NA-IS,0.07,78.9961283185841,81.6142857142857,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0692544347274063,p4,SICHUAN-NA-CN,0.8,99.1572602092075,104.865,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0692544347274063,p5,WASHINGTON-DC-US,0.05,67.9565383149066,71.3,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0642078673058729,p1,LINTHAL-NA-CH,0.03,79.6257168729248,87.9333333333333,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0642078673058729,p2,MOSCOW-NA-RU,0.05,85.1289833080425,89.76,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0642078673058729,p3,REYKJAVÍK-NA-IS,0.07,79.2445166531275,83.6142857142857,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0642078673058729,p4,SICHUAN-NA-CN,0.8,99.1159065522732,104.2625,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0642078673058729,p5,WASHINGTON-DC-US,0.05,68.2806884811802,72.2,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0692688866079843,p1,LINTHAL-NA-CH,0.03,80.5047318611987,85.0666666666667,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0692688866079843,p2,MOSCOW-NA-RU,0.05,84.7506210586662,88.7,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0692688866079843,p3,REYKJAVÍK-NA-IS,0.07,79.0784557907846,81.6428571428572,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0692688866079843,p4,SICHUAN-NA-CN,0.8,99.1746497886298,104.69,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0692688866079843,p5,WASHINGTON-DC-US,0.05,67.4467275494673,70.9,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0674514776491931,p1,LINTHAL-NA-CH,0.03,78.9556962025316,83.1666666666667,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0674514776491931,p2,MOSCOW-NA-RU,0.05,85.4302103250478,89.36,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0674514776491931,p3,REYKJAVÍK-NA-IS,0.07,78.0729525120441,81.0285714285714,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0674514776491931,p4,SICHUAN-NA-CN,0.8,99.1193390307995,104.6725,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0674514776491931,p5,WASHINGTON-DC-US,0.05,68.2605421686747,72.52,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0635751903060219,p1,LINTHAL-NA-CH,0.03,79.8730158730159,83.8666666666667,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0635751903060219,p2,MOSCOW-NA-RU,0.05,85.1732013703845,89.5,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0635751903060219,p3,REYKJAVÍK-NA-IS,0.07,79.5771784794688,83.8857142857143,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0635751903060219,p4,SICHUAN-NA-CN,0.8,99.1415850400712,104.3775,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0635751903060219,p5,WASHINGTON-DC-US,0.05,69.2586239756051,72.68,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0643613900774499,p1,LINTHAL-NA-CH,0.03,79.3359123146357,82.0333333333333,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0643613900774499,p2,MOSCOW-NA-RU,0.05,84.9933598937583,89.6,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0643613900774499,p3,REYKJAVÍK-NA-IS,0.07,78.6167680507802,84.9285714285714,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0643613900774499,p4,SICHUAN-NA-CN,0.8,99.1469847455211,104.3175,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0643613900774499,p5,WASHINGTON-DC-US,0.05,69.1944024205749,73.18,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0612143168725207,p1,LINTHAL-NA-CH,0.03,79.3364928909953,83.7,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0612143168725207,p2,MOSCOW-NA-RU,0.05,85.8848048503221,90.66,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0612143168725207,p3,REYKJAVÍK-NA-IS,0.07,78.157321720196,82.0428571428571,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0612143168725207,p4,SICHUAN-NA-CN,0.8,99.1280899944169,104.31125,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0612143168725207,p5,WASHINGTON-DC-US,0.05,69.3896367324359,75.26,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0595499977180412,p1,LINTHAL-NA-CH,0.03,79.3059535179879,83.0333333333333,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0595499977180412,p2,MOSCOW-NA-RU,0.05,84.9103395650515,89.02,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0595499977180412,p3,REYKJAVÍK-NA-IS,0.07,78.4974780992833,84.4857142857143,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0595499977180412,p4,SICHUAN-NA-CN,0.8,99.1499934614882,104.2525,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0595499977180412,p5,WASHINGTON-DC-US,0.05,69.7427293064877,74.82,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0602320926981536,p1,LINTHAL-NA-CH,0.03,81.6650778519225,85.6666666666667,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0602320926981536,p2,MOSCOW-NA-RU,0.05,85.2281226626776,91.16,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0602320926981536,p3,REYKJAVÍK-NA-IS,0.07,78.7409134549444,82.0142857142857,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0602320926981536,p4,SICHUAN-NA-CN,0.8,99.1116766360253,104.18,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0602320926981536,p5,WASHINGTON-DC-US,0.05,69.3533614215058,75.72,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0660567700780216,p1,LINTHAL-NA-CH,0.03,79.0682833439694,82.6,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0660567700780216,p2,MOSCOW-NA-RU,0.05,86.1371300112402,91.96,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0660567700780216,p3,REYKJAVÍK-NA-IS,0.07,78.9373297002725,82.7714285714286,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0660567700780216,p4,SICHUAN-NA-CN,0.8,99.207273591633,104.34125,0.05;0.8;0.07;0.03;0.05
10000,0.62,0.0660567700780216,p5,WASHINGTON-DC-US,0.05,68.5414323209599,73.12,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0272020135166438,p1,LINTHAL-NA-CH,0.03,90.8286930887652,92.4333333333334,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0272020135166438,p2,MOSCOW-NA-RU,0.05,92.8585519826396,94.14,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0272020135166438,p3,REYKJAVÍK-NA-IS,0.07,90.3148720832162,91.7857142857143,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0272020135166438,p4,SICHUAN-NA-CN,0.8,99.5735503758849,102.15375,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0272020135166438,p5,WASHINGTON-DC-US,0.05,85.1880725004872,87.42,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0349965288456535,p1,LINTHAL-NA-CH,0.03,90.3184713375796,94.5333333333334,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0349965288456535,p2,MOSCOW-NA-RU,0.05,94.2697279567818,97.72,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0349965288456535,p3,REYKJAVÍK-NA-IS,0.07,90.1788248651717,90.7714285714286,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0349965288456535,p4,SICHUAN-NA-CN,0.8,99.5684347836688,102.09125,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0349965288456535,p5,WASHINGTON-DC-US,0.05,83.8098994281207,85,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0272900544448893,p1,LINTHAL-NA-CH,0.03,90.3375248180013,91,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0272900544448893,p2,MOSCOW-NA-RU,0.05,93.4749034749035,96.84,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0272900544448893,p3,REYKJAVÍK-NA-IS,0.07,89.3634840871022,91.4571428571429,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0272900544448893,p4,SICHUAN-NA-CN,0.8,99.5946968772127,101.9775,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0272900544448893,p5,WASHINGTON-DC-US,0.05,85.2783109404991,88.86,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.030351837805027,p1,LINTHAL-NA-CH,0.03,90.3115371448134,87.9333333333333,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.030351837805027,p2,MOSCOW-NA-RU,0.05,93.2686711930165,96.16,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.030351837805027,p3,REYKJAVÍK-NA-IS,0.07,90.5501889962201,92.4,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.030351837805027,p4,SICHUAN-NA-CN,0.8,99.541547277937,102.04875,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.030351837805027,p5,WASHINGTON-DC-US,0.05,84.7341337907376,88.92,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0327735231618563,p1,LINTHAL-NA-CH,0.03,91.5333333333333,91.5333333333334,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0327735231618563,p2,MOSCOW-NA-RU,0.05,93.3027171833142,97.52,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0327735231618563,p3,REYKJAVÍK-NA-IS,0.07,90.3081857481523,92.5142857142857,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0327735231618563,p4,SICHUAN-NA-CN,0.8,99.5839078496211,102.015,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0327735231618563,p5,WASHINGTON-DC-US,0.05,84.7126209757061,85.78,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0333876275434171,p1,LINTHAL-NA-CH,0.03,90.7377315567111,93.0666666666667,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0333876275434171,p2,MOSCOW-NA-RU,0.05,92.8336874637821,96.12,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0333876275434171,p3,REYKJAVÍK-NA-IS,0.07,89.8092798178195,90.1428571428572,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0333876275434171,p4,SICHUAN-NA-CN,0.8,99.576394975168,102.255,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0333876275434171,p5,WASHINGTON-DC-US,0.05,83.8123167155425,85.74,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0237995013314686,p1,LINTHAL-NA-CH,0.03,91.078431372549,92.9,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0237995013314686,p2,MOSCOW-NA-RU,0.05,93.411858654422,93.58,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0237995013314686,p3,REYKJAVÍK-NA-IS,0.07,90.8618753509264,92.4714285714286,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0237995013314686,p4,SICHUAN-NA-CN,0.8,99.5621310435673,102.03625,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0237995013314686,p5,WASHINGTON-DC-US,0.05,84.6903669724771,88.62,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0318253009443795,p1,LINTHAL-NA-CH,0.03,91.0545217107411,92.9666666666667,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0318253009443795,p2,MOSCOW-NA-RU,0.05,92.7861181516865,95.18,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0318253009443795,p3,REYKJAVÍK-NA-IS,0.07,90.578250863061,89.9571428571429,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0318253009443795,p4,SICHUAN-NA-CN,0.8,99.5402298850575,102.29625,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0318253009443795,p5,WASHINGTON-DC-US,0.05,85.2151598894591,86.34,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0268616930901292,p1,LINTHAL-NA-CH,0.03,90.2654867256637,95.2,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0268616930901292,p2,MOSCOW-NA-RU,0.05,93.4774143302181,96.02,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0268616930901292,p3,REYKJAVÍK-NA-IS,0.07,90.6687402799378,91.6142857142857,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0268616930901292,p4,SICHUAN-NA-CN,0.8,99.5700500793942,101.8975,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0268616930901292,p5,WASHINGTON-DC-US,0.05,85.1873310158362,88.22,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0313588431045277,p1,LINTHAL-NA-CH,0.03,90.4519414385742,94.7333333333334,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0313588431045277,p2,MOSCOW-NA-RU,0.05,93.5159637366969,94.9,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0313588431045277,p3,REYKJAVÍK-NA-IS,0.07,90.6451612903226,92.3285714285714,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0313588431045277,p4,SICHUAN-NA-CN,0.8,99.5734204368175,102.1225,0.05;0.8;0.07;0.03;0.05
23684.2105263158,0.62,0.0313588431045277,p5,WASHINGTON-DC-US,0.05,84.428997020854,85.02,0.05;0.8;0.07;0.03;0.05


==> datastore/inequality/meas/three-nodes.csv <==
hlambda,global_hpd_gini,inequality,pos,id,hpd,efficiency,weighted_efficiency,global_hpd
1000.0,0.00,0.0017000170001699715,p1,M1,0.33333333333333337,99.92839454605124,100.47899999999998,0.33;0.33;0.33
1000.0,0.00,0.0017000170001699715,p2,M2,0.33333333333333337,99.94592321095956,99.80399999999999,0.33;0.33;0.33
1000.0,0.00,0.0017000170001699715,p3,M3,0.33333333333333337,99.93084994437929,99.714,0.33;0.33;0.33
1000.0,0.00,0.0010800108001080106,p1,M1,0.33333333333333337,99.93084370677731,99.70499999999998,0.33;0.33;0.33
1000.0,0.00,0.0010800108001080106,p2,M2,0.33333333333333337,99.95211444647293,100.19099999999999,0.33;0.33;0.33
1000.0,0.00,0.0010800108001080106,p3,M3,0.33333333333333337,99.94608357046577,100.101,0.33;0.33;0.33
1000.0,0.00,0.001820018200182008,p1,M1,0.33333333333333337,99.95486549918759,99.65699999999998,0.33;0.33;0.33
1000.0,0.00,0.001820018200182008,p2,M2,0.33333333333333337,99.91944867090307,100.47599999999998,0.33;0.33;0.33
1000.0,0.00,0.001820018200182008,p3,M3,0.33333333333333337,99.94895661312114,99.864,0.33;0.33;0.33
1000.0,0.00,0.0020400204002040167,p1,M1,0.33333333333333337,99.94626705274784,100.443,0.33;0.33;0.33
1000.0,0.00,0.0020400204002040167,p2,M2,0.33333333333333337,99.94005335251627,100.029,0.33;0.33;0.33
1000.0,0.00,0.0020400204002040167,p3,M3,0.33333333333333337,99.92770866592369,99.52499999999999,0.33;0.33;0.33
1000.0,0.00,0.0024666913335800334,p1,M1,0.33333333333333337,99.95234691446272,100.67999999999999,0.33;0.33;0.33
1000.0,0.00,0.0024666913335800334,p2,M2,0.33333333333333337,99.9549062049062,99.747,0.33;0.33;0.33
1000.0,0.00,0.0024666913335800334,p3,M3,0.33333333333333337,99.9488059746439,99.56999999999998,0.33;0.33;0.33
1000.0,0.00,0.001273346066793955,p1,M1,0.33333333333333337,99.94611423781583,100.15799999999999,0.33;0.33;0.33
1000.0,0.00,0.001273346066793955,p2,M2,0.33333333333333337,99.93079376542096,99.633,0.33;0.33;0.33
1000.0,0.00,0.001273346066793955,p3,M3,0.33333333333333337,99.93716901534872,100.20599999999997,0.33;0.33;0.33
1000.0,0.00,0.0018266849335160397,p1,M1,0.33333333333333337,99.94626705274784,100.443,0.33;0.33;0.33
1000.0,0.00,0.0018266849335160397,p2,M2,0.33333333333333337,99.94281586709205,99.62099999999998,0.33;0.33;0.33
1000.0,0.00,0.0018266849335160397,p3,M3,0.33333333333333337,99.94299429942993,99.93299999999999,0.33;0.33;0.33
1000.0,0.00,0.0005733390667239909,p1,M1,0.33333333333333337,99.92198517718369,99.90299999999999,0.33;0.33;0.33
1000.0,0.00,0.0005733390667239909,p2,M2,0.33333333333333337,99.94599297908728,99.93299999999999,0.33;0.33;0.33
1000.0,0.00,0.0005733390667239909,p3,M3,0.33333333333333337,99.94611585092052,100.16099999999999,0.33;0.33;0.33
1000.0,0.00,0.0007000070000699958,p1,M1,0.33333333333333337,99.95192452149875,99.79499999999999,0.33;0.33;0.33
1000.0,0.00,0.0007000070000699958,p2,M2,0.33333333333333337,99.92811788666587,100.09199999999998,0.33;0.33;0.33
1000.0,0.00,0.0007000070000699958,p3,M3,0.33333333333333337,99.95806374311049,100.10999999999999,0.33;0.33;0.33
1000.0,0.00,0.0012400124001239537,p1,M1,0.33333333333333337,99.92498349636921,99.90299999999999,0.33;0.33;0.33
1000.0,0.00,0.0012400124001239537,p2,M2,0.33333333333333337,99.93389025782801,99.768,0.33;0.33;0.33
1000.0,0.00,0.0012400124001239537,p3,M3,0.33333333333333337,99.93425770977768,100.32599999999998,0.33;0.33;0.33
100.0,0.00,0.002613359466928007,p1,M1,0.33333333333333337,99.37919865642996,99.41099999999999,0.33;0.33;0.33
100.0,0.00,0.002613359466928007,p2,M2,0.33333333333333337,99.35696082498669,100.58699999999999,0.33;0.33;0.33
100.0,0.00,0.002613359466928007,p3,M3,0.33333333333333337,99.36801311670891,99.999,0.33;0.33;0.33
100.0,0.00,0.0025200252002520037,p1,M1,0.33333333333333337,99.41459645786283,100.365,0.33;0.33;0.33
100.0,0.00,0.0025200252002520037,p2,M2,0.33333333333333337,99.43833580980684,100.383,0.33;0.33;0.33
100.0,0.00,0.0025200252002520037,p3,M3,0.33333333333333337,99.42000240413513,99.249,0.33;0.33;0.33
100.0,0.00,0.0019933532668659514,p1,M1,0.33333333333333337,99.41078443042495,100.21799999999999,0.33;0.33;0.33
100.0,0.00,0.0019933532668659514,p2,M2,0.33333333333333337,99.3730873221024,100.33799999999997,0.33;0.33;0.33
100.0,0.00,0.0019933532668659514,p3,M3,0.33333333333333337,99.27521039863429,99.44099999999999,0.33;0.33;0.33
100.0,0.00,0.0030133634669679906,p1,M1,0.33333333333333337,99.29908641605513,99.453,0.33;0.33;0.33
100.0,0.00,0.0030133634669679906,p2,M2,0.33333333333333337,99.30844933061441,100.809,0.33;0.33;0.33
100.0,0.00,0.0030133634669679906,p3,M3,0.33333333333333337,99.35447237081976,99.735,0.33;0.33;0.33
100.0,0.00,0.0017533508668420368,p1,M1,0.33333333333333337,99.37576171933058,100.29299999999999,0.33;0.33;0.33
100.0,0.00,0.0017533508668420368,p2,M2,0.33333333333333337,99.34858264671765,100.2,0.33;0.33;0.33
100.0,0.00,0.0017533508668420368,p3,M3,0.33333333333333337,99.37679769894535,99.50399999999998,0.33;0.33;0.33
100.0,0.00,0.0015800158001579986,p1,M1,0.33333333333333337,99.37592867756315,100.32,0.33;0.33;0.33
100.0,0.00,0.0015800158001579986,p2,M2,0.33333333333333337,99.36852816184832,99.609,0.33;0.33;0.33
100.0,0.00,0.0015800158001579986,p3,M3,0.33333333333333337,99.28858461080515,100.068,0.33;0.33;0.33
100.0,0.00,0.000373337066703983,p1,M1,0.33333333333333337,99.34100667938931,99.945,0.33;0.33;0.33
100.0,0.00,0.000373337066703983,p2,M2,0.33333333333333337,99.3420856777113,100.10999999999999,0.33;0.33;0.33
100.0,0.00,0.000373337066703983,p3,M3,0.33333333333333337,99.30545205234449,99.942,0.33;0.33;0.33
100.0,0.00,0.002560025600256005,p1,M1,0.33333333333333337,99.28085578161988,99.39899999999999,0.33;0.33;0.33
100.0,0.00,0.002560025600256005,p2,M2,0.33333333333333337,99.39503573440882,100.55099999999999,0.33;0.33;0.33
100.0,0.00,0.002560025600256005,p3,M3,0.33333333333333337,99.37127532777114,100.047,0.33;0.33;0.33
100.0,0.00,0.0009533428667620056,p1,M1,0.33333333333333337,99.37570604673286,100.28399999999999,0.33;0.33;0.33
100.0,0.00,0.0009533428667620056,p2,M2,0.33333333333333337,99.2989260143198,99.85499999999999,0.33;0.33;0.33
100.0,0.00,0.0009533428667620056,p3,M3,0.33333333333333337,99.32857867565872,99.85799999999999,0.33;0.33;0.33
100.0,0.00,0.003846705133718024,p1,M1,0.33333333333333337,99.27559994037858,99.90599999999998,0.33;0.33;0.33
100.0,0.00,0.003846705133718024,p2,M2,0.33333333333333337,99.36488242939856,100.911,0.33;0.33;0.33
100.0,0.00,0.003846705133718024,p3,M3,0.33333333333333337,99.32401982875167,99.17999999999999,0.33;0.33;0.33
10.0,0.00,0.0020066867335339837,p1,M1,0.33333333333333337,93.77645706596395,100.35299999999998,0.33;0.33;0.33
10.0,0.00,0.0020066867335339837,p2,M2,0.33333333333333337,93.851514640589,100.19399999999999,0.33;0.33;0.33
10.0,0.00,0.0020066867335339837,p3,M3,0.33333333333333337,93.97323959632612,99.44999999999999,0.33;0.33;0.33
10.0,0.00,0.0020466871335380163,p1,M1,0.33333333333333337,94.00220569521817,99.726,0.33;0.33;0.33
10.0,0.00,0.0020466871335380163,p2,M2,0.33333333333333337,93.98868458274401,99.675,0.33;0.33;0.33
10.0,0.00,0.0020466871335380163,p3,M3,0.33333333333333337,94.0140746348165,100.596,0.33;0.33;0.33
10.0,0.00,0.001960019600195982,p1,M1,0.33333333333333337,93.98988479910088,100.35299999999998,0.33;0.33;0.33
10.0,0.00,0.001960019600195982,p2,M2,0.33333333333333337,93.91587593825236,99.47099999999999,0.33;0.33;0.33
10.0,0.00,0.001960019600195982,p3,M3,0.33333333333333337,94.24233016285173,100.17299999999997,0.33;0.33;0.33
10.0,0.00,0.0004933382667159877,p1,M1,0.33333333333333337,93.87030408928221,99.92399999999999,0.33;0.33;0.33
10.0,0.00,0.0004933382667159877,p2,M2,0.33333333333333337,93.86986108767786,100.14599999999999,0.33;0.33;0.33
10.0,0.00,0.0004933382667159877,p3,M3,0.33333333333333337,93.97111098572478,99.92699999999999,0.33;0.33;0.33
10.0,0.00,0.0016933502668359714,p1,M1,0.33333333333333337,94.0022516183507,100.19699999999997,0.33;0.33;0.33
10.0,0.00,0.0016933502668359714,p2,M2,0.33333333333333337,93.99846986483807,99.519,0.33;0.33;0.33
10.0,0.00,0.0016933502668359714,p3,M3,0.33333333333333337,93.86706354778019,100.28099999999999,0.33;0.33;0.33
10.0,0.00,0.0015933492668260307,p1,M1,0.33333333333333337,93.78382167390998,100.344,0.33;0.33;0.33
10.0,0.00,0.0015933492668260307,p2,M2,0.33333333333333337,94.10668924640137,100.026,0.33;0.33;0.33
10.0,0.00,0.0015933492668260307,p3,M3,0.33333333333333337,93.9168552036199,99.62699999999998,0.33;0.33;0.33
10.0,0.00,0.003706703733703987,p1,M1,0.33333333333333337,93.66646803439177,99.02699999999999,0.33;0.33;0.33
10.0,0.00,0.003706703733703987,p2,M2,0.33333333333333337,94.08602150537635,100.27499999999998,0.33;0.33;0.33
10.0,0.00,0.003706703733703987,p3,M3,0.33333333333333337,94.13562934709446,100.69499999999998,0.33;0.33;0.33
10.0,0.00,0.0026133594669280388,p1,M1,0.33333333333333337,93.93096081407771,100.24499999999999,0.33;0.33;0.33
10.0,0.00,0.0026133594669280388,p2,M2,0.33333333333333337,93.95393204836854,100.464,0.33;0.33;0.33
10.0,0.00,0.0026133594669280388,p3,M3,0.33333333333333337,93.75371802498512,99.28799999999998,0.33;0.33;0.33
10.0,0.00,0.0037400374003739565,p1,M1,0.33333333333333337,93.82376081825336,100.16999999999999,0.33;0.33;0.33
10.0,0.00,0.0037400374003739565,p2,M2,0.33333333333333337,94.00453438575869,100.75499999999997,0.33;0.33;0.33
10.0,0.00,0.0037400374003739565,p3,M3,0.33333333333333337,93.97302373228615,99.07199999999999,0.33;0.33;0.33
10.0,0.00,0.002826694933615921,p1,M1,0.33333333333333337,93.8548906594338,99.65699999999998,0.33;0.33;0.33
10.0,0.00,0.002826694933615921,p2,M2,0.33333333333333337,94.00731023149065,99.534,0.33;0.33;0.33
10.0,0.00,0.002826694933615921,p3,M3,0.33333333333333337,93.94168134418072,100.80599999999997,0.33;0.33;0.33
1.0,0.00,0.002560025600256005,p1,M1,0.33333333333333337,67.24649893663978,100.55099999999999,0.33;0.33;0.33
1.0,0.00,0.002560025600256005,p2,M2,0.33333333333333337,66.6472221104719,99.39899999999999,0.33;0.33;0.33
1.0,0.00,0.002560025600256005,p3,M3,0.33333333333333337,66.9148039648461,100.047,0.33;0.33;0.33
1.0,0.00,0.0025000250002499714,p1,M1,0.33333333333333337,66.55965327661623,99.51599999999999,0.33;0.33;0.33
1.0,0.00,0.0025000250002499714,p2,M2,0.33333333333333337,67.4216693128605,100.64099999999998,0.33;0.33;0.33
1.0,0.00,0.0025000250002499714,p3,M3,0.33333333333333337,66.81255144446006,99.83999999999999,0.33;0.33;0.33
1.0,0.00,0.002880028800287986,p1,M1,0.33333333333333337,66.96824373337633,99.70499999999998,0.33;0.33;0.33
1.0,0.00,0.002880028800287986,p2,M2,0.33333333333333337,66.79825179754688,99.49799999999999,0.33;0.33;0.33
1.0,0.00,0.002880028800287986,p3,M3,0.33333333333333337,67.01372267432583,100.79399999999998,0.33;0.33;0.33
1.0,0.00,0.003386700533671943,p1,M1,0.33333333333333337,66.95086156979414,100.59299999999998,0.33;0.33;0.33
1.0,0.00,0.003386700533671943,p2,M2,0.33333333333333337,66.57728674825104,99.069,0.33;0.33;0.33
1.0,0.00,0.003386700533671943,p3,M3,0.33333333333333337,66.84588171806608,100.335,0.33;0.33;0.33
1.0,0.00,0.0010133434667680397,p1,M1,0.33333333333333337,66.66866482835789,100.09499999999998,0.33;0.33;0.33
1.0,0.00,0.0010133434667680397,p2,M2,0.33333333333333337,66.91447579352356,100.179,0.33;0.33;0.33
1.0,0.00,0.0010133434667680397,p3,M3,0.33333333333333337,66.84967320261438,99.72299999999998,0.33;0.33;0.33
1.0,0.00,0.00010666773334400416,p1,M1,0.33333333333333337,66.68333566699337,100.01099999999998,0.33;0.33;0.33
1.0,0.00,0.00010666773334400416,p2,M2,0.33333333333333337,67.06294128296422,100.017,0.33;0.33;0.33
1.0,0.00,0.00010666773334400416,p3,M3,0.33333333333333337,66.739435209293,99.969,0.33;0.33;0.33
1.0,0.00,0.007080070800707993,p1,M1,0.33333333333333337,66.05397343652378,98.32199999999999,0.33;0.33;0.33
1.0,0.00,0.007080070800707993,p2,M2,0.33333333333333337,67.27641468167177,101.50799999999998,0.33;0.33;0.33
1.0,0.00,0.007080070800707993,p3,M3,0.33333333333333337,66.9373107997033,100.16699999999999,0.33;0.33;0.33
1.0,0.00,0.0027400274002739805,p1,M1,0.33333333333333337,67.15417550318115,100.69499999999998,0.33;0.33;0.33
1.0,0.00,0.0027400274002739805,p2,M2,0.33333333333333337,66.70140698280355,99.83999999999999,0.33;0.33;0.33
1.0,0.00,0.0027400274002739805,p3,M3,0.33333333333333337,66.48351648351647,99.46199999999999,0.33;0.33;0.33
1.0,0.00,0.001413347466807992,p1,M1,0.33333333333333337,66.84695190606402,99.74099999999999,0.33;0.33;0.33
1.0,0.00,0.001413347466807992,p2,M2,0.33333333333333337,66.68870059892235,99.87899999999999,0.33;0.33;0.33
1.0,0.00,0.001413347466807992,p3,M3,0.33333333333333337,66.93004740853354,100.37699999999998,0.33;0.33;0.33
1.0,0.00,0.002086687533541987,p1,M1,0.33333333333333337,66.84702015951264,100.07399999999997,0.33;0.33;0.33
1.0,0.00,0.002086687533541987,p2,M2,0.33333333333333337,67.05458187280921,100.43099999999998,0.33;0.33;0.33
1.0,0.00,0.002086687533541987,p3,M3,0.33333333333333337,66.53559104405745,99.49199999999999,0.33;0.33;0.33
0.1,0.00,0.010333436667699994,p1,M1,0.33333333333333337,39.06302500840013,97.65599999999999,0.33;0.33;0.33
0.1,0.00,0.010333436667699994,p2,M2,0.33333333333333337,40.813835198372324,102.30599999999998,0.33;0.33;0.33
0.1,0.00,0.010333436667699994,p3,M3,0.33333333333333337,40.1215256888461,100.03499999999998,0.33;0.33;0.33
0.1,0.00,0.01688016880168803,p1,M1,0.33333333333333337,41.137183899087525,102.92399999999999,0.33;0.33;0.33
0.1,0.00,0.01688016880168803,p2,M2,0.33333333333333337,38.3504109489844,95.32799999999999,0.33;0.33;0.33
0.1,0.00,0.01688016880168803,p3,M3,0.33333333333333337,40.55314416902822,101.74499999999999,0.33;0.33;0.33
0.1,0.00,0.005440054400543991,p1,M1,0.33333333333333337,39.45053230433165,98.60699999999999,0.33;0.33;0.33
0.1,0.00,0.005440054400543991,p2,M2,0.33333333333333337,40.04190362167016,100.335,0.33;0.33;0.33
0.1,0.00,0.005440054400543991,p3,M3,0.33333333333333337,40.19353991909985,101.05499999999998,0.33;0.33;0.33
0.1,0.00,0.01264679313459799,p1,M1,0.33333333333333337,38.721153846153854,96.648,0.33;0.33;0.33
0.1,0.00,0.01264679313459799,p2,M2,0.33333333333333337,40.313214640629305,101.00999999999998,0.33;0.33;0.33
0.1,0.00,0.01264679313459799,p3,M3,0.33333333333333337,40.853892215568855,102.33899999999998,0.33;0.33;0.33
0.1,0.00,0.004240042400423976,p1,M1,0.33333333333333337,39.89948060983362,99.78899999999999,0.33;0.33;0.33
0.1,0.00,0.004240042400423976,p2,M2,0.33333333333333337,40.406390941368386,101.05799999999998,0.33;0.33;0.33
0.1,0.00,0.004240042400423976,p3,M3,0.33333333333333337,39.73024306974732,99.14999999999999,0.33;0.33;0.33
0.1,0.00,0.013253465867992012,p1,M1,0.33333333333333337,40.785242040577224,102.34199999999998,0.33;0.33;0.33
0.1,0.00,0.013253465867992012,p2,M2,0.33333333333333337,38.476094663217395,96.37799999999999,0.33;0.33;0.33
0.1,0.00,0.013253465867992012,p3,M3,0.33333333333333337,40.540151069374225,101.277,0.33;0.33;0.33
0.1,0.00,0.013873472068054005,p1,M1,0.33333333333333337,41.043711720781936,102.732,0.33;0.33;0.33
0.1,0.00,0.013873472068054005,p2,M2,0.33333333333333337,38.65791656149713,96.489,0.33;0.33;0.33
0.1,0.00,0.013873472068054005,p3,M3,0.33333333333333337,40.20586475164572,100.77599999999998,0.33;0.33;0.33
0.1,0.00,0.007940079400793963,p1,M1,0.33333333333333337,39.315312710802736,97.91399999999999,0.33;0.33;0.33
0.1,0.00,0.007940079400793963,p2,M2,0.33333333333333337,40.37981784976784,101.48699999999997,0.33;0.33;0.33
0.1,0.00,0.007940079400793963,p3,M3,0.33333333333333337,40.219738041548716,100.596,0.33;0.33;0.33
0.1,0.00,0.0042600426004259775,p1,M1,0.33333333333333337,39.60481408298904,99.216,0.33;0.33;0.33
0.1,0.00,0.0042600426004259775,p2,M2,0.33333333333333337,39.845971137582325,99.648,0.33;0.33;0.33
0.1,0.00,0.0042600426004259775,p3,M3,0.33333333333333337,40.39954939839893,101.13299999999998,0.33;0.33;0.33
0.1,0.00,0.015613489468228011,p1,M1,0.33333333333333337,39.115765119838045,97.383,0.33;0.33;0.33
0.1,0.00,0.015613489468228011,p2,M2,0.33333333333333337,41.582632383865416,104.40899999999999,0.33;0.33;0.33
0.1,0.00,0.015613489468228011,p3,M3,0.33333333333333337,39.177318205754226,98.20499999999998,0.33;0.33;0.33
0.01,0.00,0.010273436067693991,p1,M1,0.33333333333333337,33.873340143003055,99.48599999999999,0.33;0.33;0.33
0.01,0.00,0.010273436067693991,p2,M2,0.33333333333333337,33.50918608231551,97.94399999999999,0.33;0.33;0.33
0.01,0.00,0.010273436067693991,p3,M3,0.33333333333333337,34.93164681120624,102.56699999999998,0.33;0.33;0.33
0.01,0.00,0.12669460027933618,p1,M1,0.33333333333333337,41.42297596587647,121.197,0.33;0.33;0.33
0.01,0.00,0.12669460027933618,p2,M2,0.33333333333333337,21.95462334917035,64.18499999999999,0.33;0.33;0.33
0.01,0.00,0.12669460027933618,p3,M3,0.33333333333333337,38.942572319735795,114.61499999999998,0.33;0.33;0.33
0.01,0.00,0.13697470308036416,p1,M1,0.33333333333333337,26.872519202020715,78.195,0.33;0.33;0.33
0.01,0.00,0.13697470308036416,p2,M2,0.33333333333333337,28.03106469417485,81.96899999999998,0.33;0.33;0.33
0.01,0.00,0.13697470308036416,p3,M3,0.33333333333333337,47.50407664084794,139.833,0.33;0.33;0.33
0.01,0.00,0.10724107241072411,p1,M1,0.33333333333333337,23.447222478498425,68.61899999999999,0.33;0.33;0.33
0.01,0.00,0.10724107241072411,p2,M2,0.33333333333333337,39.719225985359785,116.87699999999998,0.33;0.33;0.33
0.01,0.00,0.10724107241072411,p3,M3,0.33333333333333337,38.952277922926186,114.50099999999999,0.33;0.33;0.33
0.01,0.00,0.11636116361163613,p1,M1,0.33333333333333337,30.652060190171397,89.64899999999999,0.33;0.33;0.33
0.01,0.00,0.11636116361163613,p2,M2,0.33333333333333337,44.51233149665535,131.355,0.33;0.33;0.33
0.01,0.00,0.11636116361163613,p3,M3,0.33333333333333337,26.952525231846376,78.993,0.33;0.33;0.33
0.01,0.00,0.09432760994276612,p1,M1,0.33333333333333337,42.419260968562064,124.63499999999999,0.33;0.33;0.33
0.01,0.00,0.09432760994276612,p2,M2,0.33333333333333337,31.77516548499637,93.174,0.33;0.33;0.33
0.01,0.00,0.09432760994276612,p3,M3,0.33333333333333337,28.01284279842124,82.18799999999999,0.33;0.33;0.33
0.01,0.00,0.08380750474171406,p1,M1,0.33333333333333337,26.477609187865625,77.532,0.33;0.33;0.33
0.01,0.00,0.08380750474171406,p2,M2,0.33333333333333337,36.56490423964642,107.21999999999998,0.33;0.33;0.33
0.01,0.00,0.08380750474171406,p3,M3,0.33333333333333337,39.310895303977645,115.24499999999998,0.33;0.33;0.33
0.01,0.00,0.018553518868521968,p1,M1,0.33333333333333337,33.55964486498111,98.31599999999999,0.33;0.33;0.33
0.01,0.00,0.018553518868521968,p2,M2,0.33333333333333337,32.973127852479486,96.666,0.33;0.33;0.33
0.01,0.00,0.018553518868521968,p3,M3,0.33333333333333337,35.83090229796817,105.01499999999997,0.33;0.33;0.33
0.01,0.00,0.0792674593412601,p1,M1,0.33333333333333337,29.57992462542513,86.88599999999998,0.33;0.33;0.33
0.01,0.00,0.0792674593412601,p2,M2,0.33333333333333337,41.76412856792346,122.55599999999998,0.33;0.33;0.33
0.01,0.00,0.0792674593412601,p3,M3,0.33333333333333337,30.877584213918187,90.55499999999999,0.33;0.33;0.33
0.01,0.00,0.08462751294179609,p1,M1,0.33333333333333337,33.85614232401206,99.33899999999998,0.33;0.33;0.33
0.01,0.00,0.08462751294179609,p2,M2,0.33333333333333337,27.828444663544488,81.28799999999998,0.33;0.33;0.33
0.01,0.00,0.08462751294179609,p3,M3,0.33333333333333337,40.650987924235295,119.36999999999998,0.33;0.33;0.33
1000.0,0.07,0.003275156695315048,p1,M1,0.3,99.9193141704488,99.07,0.3;0.4;0.3
1000.0,0.07,0.003275156695315048,p2,M2,0.4,99.95265859371108,100.2875,0.3;0.4;0.3
1000.0,0.07,0.003275156695315048,p3,M3,0.3,99.9171856366768,100.54333333333334,0.3;0.4;0.3
1000.0,0.07,0.003481781301538026,p1,M1,0.3,99.93617735975815,99.17,0.3;0.4;0.3
1000.0,0.07,0.003481781301538026,p2,M2,0.4,99.95005868104977,100.0675,0.3;0.4;0.3
1000.0,0.07,0.003481781301538026,p3,M3,0.3,99.94047422203116,100.73666666666668,0.3;0.4;0.3
1000.0,0.07,0.0013706140350877047,p1,M1,0.3,99.90302949240956,99.59,0.3;0.4;0.3
1000.0,0.07,0.0013706140350877047,p2,M2,0.4,99.94760609765223,100.15,0.3;0.4;0.3
1000.0,0.07,0.0013706140350877047,p3,M3,0.3,99.92687142667198,100.20666666666666,0.3;0.4;0.3
1000.0,0.07,0.0019399289063303429,p1,M1,0.3,99.9298854796167,99.76666666666667,0.3;0.4;0.3
1000.0,0.07,0.0019399289063303429,p2,M2,0.4,99.94031780767412,100.47250000000001,0.3;0.4;0.3
1000.0,0.07,0.0019399289063303429,p3,M3,0.3,99.89969909729187,99.60000000000001,0.3;0.4;0.3
1000.0,0.07,0.002108496797419417,p1,M1,0.3,99.91663887962656,99.88333333333334,0.3;0.4;0.3
1000.0,0.07,0.002108496797419417,p2,M2,0.4,99.9452790767088,100.45500000000001,0.3;0.4;0.3
1000.0,0.07,0.002108496797419417,p3,M3,0.3,99.93304767005891,99.50666666666667,0.3;0.4;0.3
1000.0,0.07,0.0027975240985395272,p1,M1,0.3,99.94356659142213,100.35666666666667,0.3;0.4;0.3
1000.0,0.07,0.0027975240985395272,p2,M2,0.4,99.96016928055764,100.38499999999999,0.3;0.4;0.3
1000.0,0.07,0.0027975240985395272,p3,M3,0.3,99.9495849158068,99.12666666666667,0.3;0.4;0.3
1000.0,0.07,4.444444444449876e-05,p1,M1,0.3,99.93671307707682,100.01000000000002,0.3;0.4;0.3
1000.0,0.07,4.444444444449876e-05,p2,M2,0.4,99.9400299850075,99.99,0.3;0.4;0.3
1000.0,0.07,4.444444444449876e-05,p3,M3,0.3,99.89677333422131,100.0,0.3;0.4;0.3
1000.0,0.07,0.0011094595783497964,p1,M1,0.3,99.9467695788143,100.14,0.3;0.4;0.3
1000.0,0.07,0.0011094595783497964,p2,M2,0.4,99.94262049695641,100.1525,0.3;0.4;0.3
1000.0,0.07,0.0011094595783497964,p3,M3,0.3,99.93314614253242,99.65333333333334,0.3;0.4;0.3
1000.0,0.07,0.0024378632017887487,p1,M1,0.3,99.92034252713331,100.35000000000001,0.3;0.4;0.3
1000.0,0.07,0.0024378632017887487,p2,M2,0.4,99.94270197553624,100.29499999999997,0.3;0.4;0.3
1000.0,0.07,0.0024378632017887487,p3,M3,0.3,99.93958515137275,99.25333333333334,0.3;0.4;0.3
1000.0,0.07,0.0032148594656407708,p1,M1,0.3,99.91277509393451,99.27333333333333,0.3;0.4;0.3
1000.0,0.07,0.0032148594656407708,p2,M2,0.4,99.95502136485169,100.0025,0.3;0.4;0.3
1000.0,0.07,0.0032148594656407708,p3,M3,0.3,99.9173307760987,100.72000000000001,0.3;0.4;0.3
100.0,0.07,0.002041954569290239,p1,M1,0.3,99.26585390160449,99.60666666666667,0.3;0.4;0.3
100.0,0.07,0.002041954569290239,p2,M2,0.4,99.46815089672232,100.52499999999999,0.3;0.4;0.3
100.0,0.07,0.002041954569290239,p3,M3,0.3,99.3159100720619,99.69,0.3;0.4;0.3
100.0,0.07,0.0013663857984747782,p1,M1,0.3,99.27740395770492,99.83666666666667,0.3;0.4;0.3
100.0,0.07,0.0013663857984747782,p2,M2,0.4,99.49904045061436,99.80499999999999,0.3;0.4;0.3
100.0,0.07,0.0013663857984747782,p3,M3,0.3,99.20964236316935,100.42,0.3;0.4;0.3
100.0,0.07,0.002232864617063678,p1,M1,0.3,99.26011944260121,99.72333333333333,0.3;0.4;0.3
100.0,0.07,0.002232864617063678,p2,M2,0.4,99.5667673416844,100.54749999999999,0.3;0.4;0.3
100.0,0.07,0.002232864617063678,p3,M3,0.3,99.23240513059082,99.54333333333334,0.3;0.4;0.3
100.0,0.07,0.0011706825523843175,p1,M1,0.3,99.26862362246418,99.98666666666666,0.3;0.4;0.3
100.0,0.07,0.0011706825523843175,p2,M2,0.4,99.47399761810242,100.22999999999999,0.3;0.4;0.3
100.0,0.07,0.0011706825523843175,p3,M3,0.3,99.27644462146105,99.70333333333333,0.3;0.4;0.3
100.0,0.07,0.004083134319920911,p1,M1,0.3,99.2442482611022,98.92666666666666,0.3;0.4;0.3
100.0,0.07,0.004083134319920911,p2,M2,0.4,99.4865845531064,100.7625,0.3;0.4;0.3
100.0,0.07,0.004083134319920911,p3,M3,0.3,99.22644628099172,100.05333333333333,0.3;0.4;0.3
100.0,0.07,0.001414885559092746,p1,M1,0.3,99.18718067812357,99.65666666666667,0.3;0.4;0.3
100.0,0.07,0.001414885559092746,p2,M2,0.4,99.41613456234936,100.03499999999998,0.3;0.4;0.3
100.0,0.07,0.001414885559092746,p3,M3,0.3,99.33967247754886,100.29333333333332,0.3;0.4;0.3
100.0,0.07,0.0027929518276042175,p1,M1,0.3,99.26590267397442,99.61333333333333,0.3;0.4;0.3
100.0,0.07,0.0027929518276042175,p2,M2,0.4,99.36112481499754,100.70249999999999,0.3;0.4;0.3
100.0,0.07,0.0027929518276042175,p3,M3,0.3,99.23496540713144,99.44666666666667,0.3;0.4;0.3
100.0,0.07,0.0025778808188801744,p1,M1,0.3,99.19920252533643,99.51333333333335,0.3;0.4;0.3
100.0,0.07,0.0025778808188801744,p2,M2,0.4,99.52792881858628,100.67249999999999,0.3;0.4;0.3
100.0,0.07,0.0025778808188801744,p3,M3,0.3,99.18002854961323,99.58666666666667,0.3;0.4;0.3
100.0,0.07,0.0018178014968170475,p1,M1,0.3,99.3210730999934,100.45333333333335,0.3;0.4;0.3
100.0,0.07,0.0018178014968170475,p2,M2,0.4,99.47832164341163,99.63499999999999,0.3;0.4;0.3
100.0,0.07,0.0018178014968170475,p3,M3,0.3,99.21970573648537,100.03000000000002,0.3;0.4;0.3
100.0,0.07,0.0007130956779918742,p1,M1,0.3,99.33412840389583,99.95,0.3;0.4;0.3
100.0,0.07,0.0007130956779918742,p2,M2,0.4,99.4267136546384,100.15749999999998,0.3;0.4;0.3
100.0,0.07,0.0007130956779918742,p3,M3,0.3,99.19848971615936,99.83666666666667,0.3;0.4;0.3
10.0,0.07,0.006412325915370614,p1,M1,0.3,93.280483201208,98.84,0.3;0.4;0.3
10.0,0.07,0.006412325915370614,p2,M2,0.4,95.2345286021908,101.71999999999998,0.3;0.4;0.3
10.0,0.07,0.006412325915370614,p3,M3,0.3,93.11210874956835,98.86333333333334,0.3;0.4;0.3
10.0,0.07,0.007484131247871714,p1,M1,0.3,93.24162302013,98.50666666666667,0.3;0.4;0.3
10.0,0.07,0.007484131247871714,p2,M2,0.4,95.3369209171736,101.8675,0.3;0.4;0.3
10.0,0.07,0.007484131247871714,p3,M3,0.3,93.12680295998994,99.0,0.3;0.4;0.3
10.0,0.07,0.008092898532570605,p1,M1,0.3,92.96303305576583,98.24333333333334,0.3;0.4;0.3
10.0,0.07,0.008092898532570605,p2,M2,0.4,95.172590966416,101.8775,0.3;0.4;0.3
10.0,0.07,0.008092898532570605,p3,M3,0.3,93.25086125900408,99.25,0.3;0.4;0.3
10.0,0.07,0.005717781856610475,p1,M1,0.3,93.5508983900601,100.14,0.3;0.4;0.3
10.0,0.07,0.005717781856610475,p2,M2,0.4,95.06739115094206,101.03999999999999,0.3;0.4;0.3
10.0,0.07,0.005717781856610475,p3,M3,0.3,93.13345313534477,98.47,0.3;0.4;0.3
10.0,0.07,0.005320633542987404,p1,M1,0.3,93.19808696195804,99.38333333333334,0.3;0.4;0.3
10.0,0.07,0.005320633542987404,p2,M2,0.4,95.09000868401905,101.2875,0.3;0.4;0.3
10.0,0.07,0.005320633542987404,p3,M3,0.3,93.46333165322581,98.89666666666668,0.3;0.4;0.3
10.0,0.07,0.0038563080300198773,p1,M1,0.3,93.26841792166316,99.29666666666667,0.3;0.4;0.3
10.0,0.07,0.0038563080300198773,p2,M2,0.4,95.16543035440952,101.03,0.3;0.4;0.3
10.0,0.07,0.0038563080300198773,p3,M3,0.3,93.21196196196196,99.32666666666667,0.3;0.4;0.3
10.0,0.07,0.007387602442007864,p1,M1,0.3,93.17670898901308,98.09333333333333,0.3;0.4;0.3
10.0,0.07,0.007387602442007864,p2,M2,0.4,95.13144626064116,101.4125,0.3;0.4;0.3
10.0,0.07,0.007387602442007864,p3,M3,0.3,93.18344150802771,100.02,0.3;0.4;0.3
10.0,0.07,0.004960331257411502,p1,M1,0.3,93.28243315424014,98.96333333333334,0.3;0.4;0.3
10.0,0.07,0.004960331257411502,p2,M2,0.4,95.20863715481958,101.1925,0.3;0.4;0.3
10.0,0.07,0.004960331257411502,p3,M3,0.3,93.05945473828686,99.44333333333333,0.3;0.4;0.3
10.0,0.07,0.0033271516893867343,p1,M1,0.3,93.21196196196196,99.32666666666667,0.3;0.4;0.3
10.0,0.07,0.0033271516893867343,p2,M2,0.4,95.11556603773585,100.82249999999999,0.3;0.4;0.3
10.0,0.07,0.0033271516893867343,p3,M3,0.3,93.35583473967121,99.57333333333334,0.3;0.4;0.3
10.0,0.07,0.005845805745655486,p1,M1,0.3,93.45920220427078,99.49666666666667,0.3;0.4;0.3
10.0,0.07,0.005845805745655486,p2,M2,0.4,95.07681482350182,101.33999999999999,0.3;0.4;0.3
10.0,0.07,0.005845805745655486,p3,M3,0.3,93.02047995979395,98.71333333333334,0.3;0.4;0.3
1.0,0.07,0.04218963017970627,p1,M1,0.3,62.307415891838474,92.47666666666667,0.3;0.4;0.3
1.0,0.07,0.04218963017970627,p2,M2,0.4,75.05313944465063,111.225,0.3;0.4;0.3
1.0,0.07,0.04218963017970627,p3,M3,0.3,61.92100979014741,92.55333333333334,0.3;0.4;0.3
1.0,0.07,0.04086352183401405,p1,M1,0.3,62.49748867111637,93.32333333333334,0.3;0.4;0.3
1.0,0.07,0.04086352183401405,p2,M2,0.4,74.6131022623824,110.6475,0.3;0.4;0.3
1.0,0.07,0.04086352183401405,p3,M3,0.3,61.9249570322091,92.47666666666667,0.3;0.4;0.3
1.0,0.07,0.04481764340614083,p1,M1,0.3,62.46693862912987,92.89666666666668,0.3;0.4;0.3
1.0,0.07,0.04481764340614083,p2,M2,0.4,74.99327866648744,111.57499999999997,0.3;0.4;0.3
1.0,0.07,0.04481764340614083,p3,M3,0.3,61.46212815412467,91.66666666666667,0.3;0.4;0.3
1.0,0.07,0.04749819968772674,p1,M1,0.3,61.674775699683074,92.11333333333333,0.3;0.4;0.3
1.0,0.07,0.04749819968772674,p2,M2,0.4,75.24011913925237,112.41249999999998,0.3;0.4;0.3
1.0,0.07,0.04749819968772674,p3,M3,0.3,61.667266834713715,91.33333333333334,0.3;0.4;0.3
1.0,0.07,0.04092130100869222,p1,M1,0.3,62.20975707868685,92.79,0.3;0.4;0.3
1.0,0.07,0.04092130100869222,p2,M2,0.4,74.63862010938158,110.88499999999999,0.3;0.4;0.3
1.0,0.07,0.04092130100869222,p3,M3,0.3,62.124123140163526,92.69333333333334,0.3;0.4;0.3
1.0,0.07,0.042465735443306174,p1,M1,0.3,62.39264491534925,92.74666666666667,0.3;0.4;0.3
1.0,0.07,0.042465735443306174,p2,M2,0.4,74.93303232980105,111.195,0.3;0.4;0.3
1.0,0.07,0.042465735443306174,p3,M3,0.3,62.0995044954149,92.32333333333334,0.3;0.4;0.3
1.0,0.07,0.04001491332100548,p1,M1,0.3,62.419347661638405,93.51666666666668,0.3;0.4;0.3
1.0,0.07,0.04001491332100548,p2,M2,0.4,74.47845518171853,110.405,0.3;0.4;0.3
1.0,0.07,0.04001491332100548,p3,M3,0.3,62.12988639413185,92.60666666666667,0.3;0.4;0.3
1.0,0.07,0.041708378794866295,p1,M1,0.3,62.06989187132015,92.42,0.3;0.4;0.3
1.0,0.07,0.041708378794866295,p2,M2,0.4,74.72053872053873,110.96,0.3;0.4;0.3
1.0,0.07,0.041708378794866295,p3,M3,0.3,62.17590012261732,92.96333333333334,0.3;0.4;0.3
1.0,0.07,0.041760748795327,p1,M1,0.3,62.17660417687135,93.08666666666667,0.3;0.4;0.3
1.0,0.07,0.041760748795327,p2,M2,0.4,74.68311815105966,110.9175,0.3;0.4;0.3
1.0,0.07,0.041760748795327,p3,M3,0.3,61.93776267548958,92.35333333333332,0.3;0.4;0.3
1.0,0.07,0.0414756652473972,p1,M1,0.3,62.26744967947281,92.60000000000001,0.3;0.4;0.3
1.0,0.07,0.0414756652473972,p2,M2,0.4,74.81260633011604,111.035,0.3;0.4;0.3
1.0,0.07,0.0414756652473972,p3,M3,0.3,62.227245261061256,92.68333333333334,0.3;0.4;0.3
0.1,0.07,0.3687727999934196,p1,M1,0.3,16.797595750629018,40.056666666666665,0.3;0.4;0.3
0.1,0.07,0.3687727999934196,p2,M2,0.4,79.40914567073492,189.5,0.3;0.4;0.3
0.1,0.07,0.3687727999934196,p3,M3,0.3,17.019909186168356,40.60666666666667,0.3;0.4;0.3
0.1,0.07,0.369447391579692,p1,M1,0.3,16.743328972725102,39.67666666666666,0.3;0.4;0.3
0.1,0.07,0.369447391579692,p2,M2,0.4,79.38141089446056,189.41,0.3;0.4;0.3
0.1,0.07,0.369447391579692,p3,M3,0.3,17.35141828005403,41.10666666666667,0.3;0.4;0.3
0.1,0.07,0.37070823497021876,p1,M1,0.3,18.080784105664378,43.16666666666667,0.3;0.4;0.3
0.1,0.07,0.37070823497021876,p2,M2,0.4,79.07229987958745,188.795,0.3;0.4;0.3
0.1,0.07,0.37070823497021876,p3,M3,0.3,16.254581336340568,38.43666666666667,0.3;0.4;0.3
0.1,0.07,0.3592285959149864,p1,M1,0.3,17.263205063574752,41.093333333333334,0.3;0.4;0.3
0.1,0.07,0.3592285959149864,p2,M2,0.4,78.56228086750225,187.09999999999997,0.3;0.4;0.3
0.1,0.07,0.3592285959149864,p3,M3,0.3,17.938429705849458,42.77,0.3;0.4;0.3
0.1,0.07,0.35807738512568826,p1,M1,0.3,17.335229570139848,41.443333333333335,0.3;0.4;0.3
0.1,0.07,0.35807738512568826,p2,M2,0.4,78.3172266487975,187.0,0.3;0.4;0.3
0.1,0.07,0.35807738512568826,p3,M3,0.3,17.794566565841013,42.553333333333335,0.3;0.4;0.3
0.1,0.07,0.35820604957739444,p1,M1,0.3,18.11264588462769,43.403333333333336,0.3;0.4;0.3
0.1,0.07,0.35820604957739444,p2,M2,0.4,78.44296909469085,186.6825,0.3;0.4;0.3
0.1,0.07,0.35820604957739444,p3,M3,0.3,17.348578840514325,41.016666666666666,0.3;0.4;0.3
0.1,0.07,0.3616003217964781,p1,M1,0.3,17.448337325238118,41.766666666666666,0.3;0.4;0.3
0.1,0.07,0.3616003217964781,p2,M2,0.4,78.72886505059817,187.8825,0.3;0.4;0.3
0.1,0.07,0.3616003217964781,p3,M3,0.3,17.202318597667436,41.053333333333335,0.3;0.4;0.3
0.1,0.07,0.3491407290641199,p1,M1,0.3,18.657740679532786,44.40666666666667,0.3;0.4;0.3
0.1,0.07,0.3491407290641199,p2,M2,0.4,77.82070446554519,184.81249999999997,0.3;0.4;0.3
0.1,0.07,0.3491407290641199,p3,M3,0.3,17.815281018175718,42.50666666666667,0.3;0.4;0.3
0.1,0.07,0.3629901123554012,p1,M1,0.3,16.796287004515804,40.17000000000001,0.3;0.4;0.3
0.1,0.07,0.3629901123554012,p2,M2,0.4,78.75680837889743,187.61249999999998,0.3;0.4;0.3
0.1,0.07,0.3629901123554012,p3,M3,0.3,18.058276885181662,43.010000000000005,0.3;0.4;0.3
0.1,0.07,0.3675233435986596,p1,M1,0.3,17.459244868654448,41.34,0.3;0.4;0.3
0.1,0.07,0.3675233435986596,p2,M2,0.4,79.27917536151338,189.0075,0.3;0.4;0.3
0.1,0.07,0.3675233435986596,p3,M3,0.3,16.785859236141242,39.980000000000004,0.3;0.4;0.3
0.01,0.07,0.6666666666666667,p1,M1,0.3,0.0,0.0,0.3;0.4;0.3
0.01,0.07,0.6666666666666667,p2,M2,0.4,100.0,249.9975,0.3;0.4;0.3
0.01,0.07,0.6666666666666667,p3,M3,0.3,0.0,0.0,0.3;0.4;0.3
0.01,0.07,0.6666666666666667,p1,M1,0.3,0.0,0.0,0.3;0.4;0.3
0.01,0.07,0.6666666666666667,p2,M2,0.4,100.0,249.9975,0.3;0.4;0.3
0.01,0.07,0.6666666666666667,p3,M3,0.3,0.0,0.0,0.3;0.4;0.3
0.01,0.07,0.6666666666666667,p1,M1,0.3,0.0,0.0,0.3;0.4;0.3
0.01,0.07,0.6666666666666667,p2,M2,0.4,100.0,249.9975,0.3;0.4;0.3
0.01,0.07,0.6666666666666667,p3,M3,0.3,0.0,0.0,0.3;0.4;0.3
0.01,0.07,0.6666666666666667,p1,M1,0.3,0.0,0.0,0.3;0.4;0.3
0.01,0.07,0.6666666666666667,p2,M2,0.4,100.0,249.9975,0.3;0.4;0.3
0.01,0.07,0.6666666666666667,p3,M3,0.3,0.0,0.0,0.3;0.4;0.3
0.01,0.07,0.6666666666666667,p1,M1,0.3,0.0,0.0,0.3;0.4;0.3
0.01,0.07,0.6666666666666667,p2,M2,0.4,100.0,249.9975,0.3;0.4;0.3
0.01,0.07,0.6666666666666667,p3,M3,0.3,0.0,0.0,0.3;0.4;0.3
0.01,0.07,0.6666666666666667,p1,M1,0.3,0.0,0.0,0.3;0.4;0.3
0.01,0.07,0.6666666666666667,p2,M2,0.4,100.0,249.9975,0.3;0.4;0.3
0.01,0.07,0.6666666666666667,p3,M3,0.3,0.0,0.0,0.3;0.4;0.3
0.01,0.07,0.6666666666666667,p1,M1,0.3,0.0,0.0,0.3;0.4;0.3
0.01,0.07,0.6666666666666667,p2,M2,0.4,100.0,249.9975,0.3;0.4;0.3
0.01,0.07,0.6666666666666667,p3,M3,0.3,0.0,0.0,0.3;0.4;0.3
0.01,0.07,0.6666666666666667,p1,M1,0.3,0.0,0.0,0.3;0.4;0.3
0.01,0.07,0.6666666666666667,p2,M2,0.4,100.0,249.9975,0.3;0.4;0.3
0.01,0.07,0.6666666666666667,p3,M3,0.3,0.0,0.0,0.3;0.4;0.3
0.01,0.07,0.6666666666666667,p1,M1,0.3,0.0,0.0,0.3;0.4;0.3
0.01,0.07,0.6666666666666667,p2,M2,0.4,100.0,249.9975,0.3;0.4;0.3
0.01,0.07,0.6666666666666667,p3,M3,0.3,0.0,0.0,0.3;0.4;0.3
0.01,0.07,0.6666666666666667,p1,M1,0.3,0.0,0.0,0.3;0.4;0.3
0.01,0.07,0.6666666666666667,p2,M2,0.4,100.0,249.9975,0.3;0.4;0.3
0.01,0.07,0.6666666666666667,p3,M3,0.3,0.0,0.0,0.3;0.4;0.3
1000.0,0.27,0.001929581410709565,p1,M1,0.2,99.88947500627981,99.41499999999999,0.2;0.6;0.2
1000.0,0.27,0.001929581410709565,p2,M2,0.6,99.98172150216018,100.28166666666667,0.2;0.6;0.2
1000.0,0.27,0.001929581410709565,p3,M3,0.2,99.93486973947896,99.735,0.2;0.6;0.2
1000.0,0.27,0.0011772872414271857,p1,M1,0.2,99.90543029217062,100.36,0.2;0.6;0.2
1000.0,0.27,0.0011772872414271857,p2,M2,0.6,99.9749899959984,99.935,0.2;0.6;0.2
1000.0,0.27,0.0011772872414271857,p3,M3,0.2,99.8749437246761,99.83,0.2;0.6;0.2
1000.0,0.27,0.0027285028863425374,p1,M1,0.2,99.89590046101223,100.76,0.2;0.6;0.2
1000.0,0.27,0.0027285028863425374,p2,M2,0.6,99.97656158443691,99.52833333333334,0.2;0.6;0.2
1000.0,0.27,0.0027285028863425374,p3,M3,0.2,99.8660514957583,100.64999999999999,0.2;0.6;0.2
1000.0,0.27,0.0011953732025454273,p1,M1,0.2,99.92000799920008,99.92999999999999,0.2;0.6;0.2
1000.0,0.27,0.0011953732025454273,p2,M2,0.6,99.96997347657096,99.88166666666667,0.2;0.6;0.2
1000.0,0.27,0.0011953732025454273,p3,M3,0.2,99.92536942136424,100.42,0.2;0.6;0.2
1000.0,0.27,0.0031765248152117614,p1,M1,0.2,99.92565424266456,100.80499999999999,0.2;0.6;0.2
1000.0,0.27,0.0031765248152117614,p2,M2,0.6,99.97165721907301,99.93833333333335,0.2;0.6;0.2
1000.0,0.27,0.0031765248152117614,p3,M3,0.2,99.86935329882921,99.375,0.2;0.6;0.2
1000.0,0.27,0.0008330140112956699,p1,M1,0.2,99.9349772420347,99.9,0.2;0.6;0.2
1000.0,0.27,0.0008330140112956699,p2,M2,0.6,99.97165769160236,99.94,0.2;0.6;0.2
1000.0,0.27,0.0008330140112956699,p3,M3,0.2,99.91032730533553,100.275,0.2;0.6;0.2
1000.0,0.27,0.004798000832986248,p1,M1,0.2,99.90414690747654,99.015,0.2;0.6;0.2
1000.0,0.27,0.004798000832986248,p2,M2,0.6,99.97165627396713,99.935,0.2;0.6;0.2
1000.0,0.27,0.004798000832986248,p3,M3,0.2,99.896327014218,101.175,0.2;0.6;0.2
1000.0,0.27,0.0035960000959917604,p1,M1,0.2,99.85191766622242,101.145,0.2;0.6;0.2
1000.0,0.27,0.0035960000959917604,p2,M2,0.6,99.96149725458685,99.52166666666668,0.2;0.6;0.2
1000.0,0.27,0.0035960000959917604,p3,M3,0.2,99.91033623910336,100.285,0.2;0.6;0.2
1000.0,0.27,0.004242076724805017,p1,M1,0.2,99.91051898985882,100.49,0.2;0.6;0.2
1000.0,0.27,0.004242076724805017,p2,M2,0.6,99.96677961597237,100.30666666666667,0.2;0.6;0.2
1000.0,0.27,0.004242076724805017,p3,M3,0.2,99.88348530901722,98.585,0.2;0.6;0.2
1000.0,0.27,0.0041415025772860575,p1,M1,0.2,99.91473568060991,99.605,0.2;0.6;0.2
1000.0,0.27,0.0041415025772860575,p2,M2,0.6,99.97845898922951,100.56166666666667,0.2;0.6;0.2
1000.0,0.27,0.0041415025772860575,p3,M3,0.2,99.91901604494608,98.705,0.2;0.6;0.2
100.0,0.27,0.0005373027033737219,p1,M1,0.2,98.90523604299796,99.83,0.2;0.6;0.2
100.0,0.27,0.0005373027033737219,p2,M2,0.6,99.74085948271566,100.07166666666667,0.2;0.6;0.2
100.0,0.27,0.0005373027033737219,p3,M3,0.2,98.984897251795,99.94999999999999,0.2;0.6;0.2
100.0,0.27,0.0032750990243476294,p1,M1,0.2,98.95807368263624,99.25,0.2;0.6;0.2
100.0,0.27,0.0032750990243476294,p2,M2,0.6,99.74539562874054,100.55333333333334,0.2;0.6;0.2
100.0,0.27,0.0032750990243476294,p3,M3,0.2,99.08995449772488,99.08500000000001,0.2;0.6;0.2
100.0,0.27,0.004000260482077913,p1,M1,0.2,99.08899789768745,98.97999999999999,0.2;0.6;0.2
100.0,0.27,0.004000260482077913,p2,M2,0.6,99.7441230850502,100.70166666666667,0.2;0.6;0.2
100.0,0.27,0.004000260482077913,p3,M3,0.2,98.89516572514124,98.91,0.2;0.6;0.2
100.0,0.27,0.0017170374243697128,p1,M1,0.2,98.80934736426066,100.0,0.2;0.6;0.2
100.0,0.27,0.0017170374243697128,p2,M2,0.6,99.75937603717226,100.19166666666666,0.2;0.6;0.2
100.0,0.27,0.0017170374243697128,p3,M3,0.2,98.99432440505824,99.41999999999999,0.2;0.6;0.2
100.0,0.27,0.0031296984970385325,p1,M1,0.2,98.90745821900722,99.13,0.2;0.6;0.2
100.0,0.27,0.0031296984970385325,p2,M2,0.6,99.75689218912797,100.53333333333335,0.2;0.6;0.2
100.0,0.27,0.0031296984970385325,p3,M3,0.2,98.89907342831523,99.265,0.2;0.6;0.2
100.0,0.27,0.006269732116507877,p1,M1,0.2,98.96579558066793,98.085,0.2;0.6;0.2
100.0,0.27,0.006269732116507877,p2,M2,0.6,99.75311096750677,100.33666666666667,0.2;0.6;0.2
100.0,0.27,0.006269732116507877,p3,M3,0.2,98.90217604391295,100.89999999999999,0.2;0.6;0.2
100.0,0.27,0.0022374467219556226,p1,M1,0.2,99.00780981384158,100.785,0.2;0.6;0.2
100.0,0.27,0.0022374467219556226,p2,M2,0.6,99.75671532360195,99.77666666666667,0.2;0.6;0.2
100.0,0.27,0.0022374467219556226,p3,M3,0.2,98.9253701777844,99.88,0.2;0.6;0.2
100.0,0.27,0.0035620202380753137,p1,M1,0.2,98.95036737142,98.985,0.2;0.6;0.2
100.0,0.27,0.0035620202380753137,p2,M2,0.6,99.79660007937557,100.58166666666666,0.2;0.6;0.2
100.0,0.27,0.0035620202380753137,p3,M3,0.2,99.01745635910223,99.265,0.2;0.6;0.2
100.0,0.27,0.0043432626484985375,p1,M1,0.2,99.10373854914585,100.07,0.2;0.6;0.2
100.0,0.27,0.0043432626484985375,p2,M2,0.6,99.76168804302854,100.46833333333333,0.2;0.6;0.2
100.0,0.27,0.0043432626484985375,p3,M3,0.2,98.84123401053422,98.52,0.2;0.6;0.2
100.0,0.27,0.0040403139327642714,p1,M1,0.2,98.99200556134865,99.68,0.2;0.6;0.2
100.0,0.27,0.0040403139327642714,p2,M2,0.6,99.78989511299343,100.53166666666667,0.2;0.6;0.2
100.0,0.27,0.0040403139327642714,p3,M3,0.2,98.94757943269519,98.72,0.2;0.6;0.2
10.0,0.27,0.01857160969720365,p1,M1,0.2,90.41004661782894,95.03,0.2;0.6;0.2
10.0,0.27,0.01857160969720365,p2,M2,0.6,97.8587231352718,103.20833333333333,0.2;0.6;0.2
10.0,0.27,0.01857160969720365,p3,M3,0.2,90.5284147557328,95.33999999999999,0.2;0.6;0.2
10.0,0.27,0.019415086445975324,p1,M1,0.2,90.45228510537531,95.49499999999999,0.2;0.6;0.2
10.0,0.27,0.019415086445975324,p2,M2,0.6,97.92321916833937,103.26166666666667,0.2;0.6;0.2
10.0,0.27,0.019415086445975324,p3,M3,0.2,90.42868054229521,94.71499999999999,0.2;0.6;0.2
10.0,0.27,0.018512531690799878,p1,M1,0.2,90.26582338675163,94.91,0.2;0.6;0.2
10.0,0.27,0.018512531690799878,p2,M2,0.6,97.91323622545916,103.07,0.2;0.6;0.2
10.0,0.27,0.018512531690799878,p3,M3,0.2,90.4993392486313,95.875,0.2;0.6;0.2
10.0,0.27,0.021704632710519565,p1,M1,0.2,90.27097146151628,93.94500000000001,0.2;0.6;0.2
10.0,0.27,0.021704632710519565,p2,M2,0.6,97.82423745903705,103.485,0.2;0.6;0.2
10.0,0.27,0.021704632710519565,p3,M3,0.2,90.11595022624434,95.595,0.2;0.6;0.2
10.0,0.27,0.01780854303195365,p1,M1,0.2,90.29140014214641,95.28,0.2;0.6;0.2
10.0,0.27,0.01780854303195365,p2,M2,0.6,97.90351418490214,103.12666666666668,0.2;0.6;0.2
10.0,0.27,0.01780854303195365,p3,M3,0.2,90.42492649151094,95.33500000000001,0.2;0.6;0.2
10.0,0.27,0.019034536520388348,p1,M1,0.2,90.43408360128618,95.625,0.2;0.6;0.2
10.0,0.27,0.019034536520388348,p2,M2,0.6,97.93881295874462,103.18833333333333,0.2;0.6;0.2
10.0,0.27,0.019034536520388348,p3,M3,0.2,90.35932138772398,94.80499999999999,0.2;0.6;0.2
10.0,0.27,0.016373606667232973,p1,M1,0.2,90.29249682068674,95.85000000000001,0.2;0.6;0.2
10.0,0.27,0.016373606667232973,p2,M2,0.6,97.83887488306458,102.84333333333335,0.2;0.6;0.2
10.0,0.27,0.016373606667232973,p3,M3,0.2,90.69050554870529,95.61500000000001,0.2;0.6;0.2
10.0,0.27,0.020948902202422574,p1,M1,0.2,90.307261243292,95.08,0.2;0.6;0.2
10.0,0.27,0.020948902202422574,p2,M2,0.6,97.96246648793566,103.52999999999999,0.2;0.6;0.2
10.0,0.27,0.020948902202422574,p3,M3,0.2,90.12516720810244,94.325,0.2;0.6;0.2
10.0,0.27,0.02091757519919474,p1,M1,0.2,90.49676025917928,94.27499999999999,0.2;0.6;0.2
10.0,0.27,0.02091757519919474,p2,M2,0.6,97.92731402612152,103.47000000000001,0.2;0.6;0.2
10.0,0.27,0.02091757519919474,p3,M3,0.2,90.45698286907415,95.31,0.2;0.6;0.2
10.0,0.27,0.01887260330242161,p1,M1,0.2,90.6487823439878,95.28999999999999,0.2;0.6;0.2
10.0,0.27,0.01887260330242161,p2,M2,0.6,97.8318199763127,103.25333333333333,0.2;0.6;0.2
10.0,0.27,0.01887260330242161,p3,M3,0.2,90.51000953288845,94.94500000000001,0.2;0.6;0.2
1.0,0.27,0.18015390190160457,p1,M1,0.2,43.747735999420414,60.385,0.2;0.6;0.2
1.0,0.27,0.18015390190160457,p2,M2,0.6,92.08822388204482,126.57833333333332,0.2;0.6;0.2
1.0,0.27,0.18015390190160457,p3,M3,0.2,43.674094605930186,59.874999999999986,0.2;0.6;0.2
1.0,0.27,0.1837346471758936,p1,M1,0.2,43.687506867377216,59.63999999999999,0.2;0.6;0.2
1.0,0.27,0.1837346471758936,p2,M2,0.6,92.29055420344606,127.03333333333333,0.2;0.6;0.2
1.0,0.27,0.1837346471758936,p3,M3,0.2,43.475549359844464,59.255,0.2;0.6;0.2
1.0,0.27,0.18198688800754925,p1,M1,0.2,43.021358378358784,59.31999999999999,0.2;0.6;0.2
1.0,0.27,0.18198688800754925,p2,M2,0.6,92.10287113233387,126.65833333333335,0.2;0.6;0.2
1.0,0.27,0.18198688800754925,p3,M3,0.2,44.10856374668459,60.699999999999996,0.2;0.6;0.2
1.0,0.27,0.1794067870892921,p1,M1,0.2,44.13160850817117,60.894999999999996,0.2;0.6;0.2
1.0,0.27,0.1794067870892921,p2,M2,0.6,92.0905326808893,126.40500000000002,0.2;0.6;0.2
1.0,0.27,0.1794067870892921,p3,M3,0.2,43.857336409242365,59.885,0.2;0.6;0.2
1.0,0.27,0.17973748181329588,p1,M1,0.2,43.2722541472406,59.865,0.2;0.6;0.2
1.0,0.27,0.17973748181329588,p2,M2,0.6,92.09772556254094,126.47166666666666,0.2;0.6;0.2
1.0,0.27,0.17973748181329588,p3,M3,0.2,43.83912776634536,60.714999999999996,0.2;0.6;0.2
1.0,0.27,0.17869142411513922,p1,M1,0.2,43.76781269165554,60.65999999999999,0.2;0.6;0.2
1.0,0.27,0.17869142411513922,p2,M2,0.6,92.09685841621432,126.39833333333334,0.2;0.6;0.2
1.0,0.27,0.17869142411513922,p3,M3,0.2,43.72864102377664,60.13999999999999,0.2;0.6;0.2
1.0,0.27,0.18006051811606427,p1,M1,0.2,43.85133178922988,60.585,0.2;0.6;0.2
1.0,0.27,0.18006051811606427,p2,M2,0.6,92.1433686535824,126.52666666666666,0.2;0.6;0.2
1.0,0.27,0.18006051811606427,p3,M3,0.2,43.35664335664335,59.82999999999999,0.2;0.6;0.2
1.0,0.27,0.17740326525305378,p1,M1,0.2,43.88455082828577,60.13499999999999,0.2;0.6;0.2
1.0,0.27,0.17740326525305378,p2,M2,0.6,91.97232927674372,126.08333333333333,0.2;0.6;0.2
1.0,0.27,0.17740326525305378,p3,M3,0.2,44.405203791127605,61.61,0.2;0.6;0.2
1.0,0.27,0.17942821949646098,p1,M1,0.2,44.19668797210924,60.849999999999994,0.2;0.6;0.2
1.0,0.27,0.17942821949646098,p2,M2,0.6,92.07890743550834,126.41666666666667,0.2;0.6;0.2
1.0,0.27,0.17942821949646098,p3,M3,0.2,43.53467073702573,59.894999999999996,0.2;0.6;0.2
1.0,0.27,0.18259514579964872,p1,M1,0.2,43.69171595486048,60.205,0.2;0.6;0.2
1.0,0.27,0.18259514579964872,p2,M2,0.6,92.16439152606016,126.81666666666666,0.2;0.6;0.2
1.0,0.27,0.18259514579964872,p3,M3,0.2,43.49323853849818,59.33999999999999,0.2;0.6;0.2
0.1,0.27,0.6653681340085703,p1,M1,0.2,0.14606808561378407,0.245,0.2;0.6;0.2
0.1,0.27,0.6653681340085703,p2,M2,0.6,99.95599383913748,166.57,0.2;0.6;0.2
0.1,0.27,0.6653681340085703,p3,M3,0.2,0.023944926668662082,0.04,0.2;0.6;0.2
0.1,0.27,0.6650284523203043,p1,M1,0.2,0.08531643255431305,0.13999999999999999,0.2;0.6;0.2
0.1,0.27,0.6650284523203043,p2,M2,0.6,99.95699440927321,166.57333333333332,0.2;0.6;0.2
0.1,0.27,0.6650284523203043,p3,M3,0.2,0.08144059361143788,0.13499999999999998,0.2;0.6;0.2
0.1,0.27,0.6637125453680509,p1,M1,0.2,0.15483563601715106,0.25999999999999995,0.2;0.6;0.2
0.1,0.27,0.6637125453680509,p2,M2,0.6,99.91898379675936,166.49833333333333,0.2;0.6;0.2
0.1,0.27,0.6637125453680509,p3,M3,0.2,0.14442171139728005,0.24,0.2;0.6;0.2
0.1,0.27,0.6654280910286503,p1,M1,0.2,0.012058725995598565,0.02,0.2;0.6;0.2
0.1,0.27,0.6654280910286503,p2,M2,0.6,99.95299435932311,166.56833333333333,0.2;0.6;0.2
0.1,0.27,0.6654280910286503,p3,M3,0.2,0.16132887189292544,0.26999999999999996,0.2;0.6;0.2
0.1,0.27,0.6644301779539458,p1,M1,0.2,0.10045356305744116,0.165,0.2;0.6;0.2
0.1,0.27,0.6644301779539458,p2,M2,0.6,99.93798883799084,166.53333333333333,0.2;0.6;0.2
0.1,0.27,0.6644301779539458,p3,M3,0.2,0.13788142197709968,0.22999999999999998,0.2;0.6;0.2
0.1,0.27,0.6646096082601879,p1,M1,0.2,0.09216041858667537,0.155,0.2;0.6;0.2
0.1,0.27,0.6646096082601879,p2,M2,0.6,99.94399047838131,166.54500000000002,0.2;0.6;0.2
0.1,0.27,0.6646096082601879,p3,M3,0.2,0.12175204157386785,0.20499999999999996,0.2;0.6;0.2
0.1,0.27,0.6640114195589893,p1,M1,0.2,0.12860005383258066,0.215,0.2;0.6;0.2
0.1,0.27,0.6640114195589893,p2,M2,0.6,99.92898579715944,166.51500000000001,0.2;0.6;0.2
0.1,0.27,0.6640114195589893,p3,M3,0.2,0.14096757745718486,0.23499999999999996,0.2;0.6;0.2
0.1,0.27,0.6655876701334426,p1,M1,0.2,0.11895557009456967,0.2,0.2;0.6;0.2
0.1,0.27,0.6655876701334426,p2,M2,0.6,99.96199619961996,166.58666666666667,0.2;0.6;0.2
0.1,0.27,0.6655876701334426,p3,M3,0.2,0.02092613075842277,0.034999999999999996,0.2;0.6;0.2
0.1,0.27,0.6660869970783319,p1,M1,0.2,0.08746003980939743,0.145,0.2;0.6;0.2
0.1,0.27,0.6660869970783319,p2,M2,0.6,99.9779982398592,166.61666666666667,0.2;0.6;0.2
0.1,0.27,0.6660869970783319,p3,M3,0.2,0.0,0.0,0.2;0.6;0.2
0.1,0.27,0.6651086764740152,p1,M1,0.2,0.1564427329342038,0.25999999999999995,0.2;0.6;0.2
0.1,0.27,0.6651086764740152,p2,M2,0.6,99.94299486953823,166.55666666666667,0.2;0.6;0.2
0.1,0.27,0.6651086764740152,p3,M3,0.2,0.039096568524254915,0.06499999999999999,0.2;0.6;0.2
0.01,0.27,0.6666666666666666,p1,M1,0.2,0.0,0.0,0.2;0.6;0.2
0.01,0.27,0.6666666666666666,p2,M2,0.6,100.0,166.66500000000002,0.2;0.6;0.2
0.01,0.27,0.6666666666666666,p3,M3,0.2,0.0,0.0,0.2;0.6;0.2
0.01,0.27,0.6666666666666666,p1,M1,0.2,0.0,0.0,0.2;0.6;0.2
0.01,0.27,0.6666666666666666,p2,M2,0.6,100.0,166.66500000000002,0.2;0.6;0.2
0.01,0.27,0.6666666666666666,p3,M3,0.2,0.0,0.0,0.2;0.6;0.2
0.01,0.27,0.6666666666666666,p1,M1,0.2,0.0,0.0,0.2;0.6;0.2
0.01,0.27,0.6666666666666666,p2,M2,0.6,100.0,166.66500000000002,0.2;0.6;0.2
0.01,0.27,0.6666666666666666,p3,M3,0.2,0.0,0.0,0.2;0.6;0.2
0.01,0.27,0.6666666666666666,p1,M1,0.2,0.0,0.0,0.2;0.6;0.2
0.01,0.27,0.6666666666666666,p2,M2,0.6,100.0,166.66500000000002,0.2;0.6;0.2
0.01,0.27,0.6666666666666666,p3,M3,0.2,0.0,0.0,0.2;0.6;0.2
0.01,0.27,0.6666666666666666,p1,M1,0.2,0.0,0.0,0.2;0.6;0.2
0.01,0.27,0.6666666666666666,p2,M2,0.6,100.0,166.66500000000002,0.2;0.6;0.2
0.01,0.27,0.6666666666666666,p3,M3,0.2,0.0,0.0,0.2;0.6;0.2
0.01,0.27,0.6666666666666666,p1,M1,0.2,0.0,0.0,0.2;0.6;0.2
0.01,0.27,0.6666666666666666,p2,M2,0.6,100.0,166.66500000000002,0.2;0.6;0.2
0.01,0.27,0.6666666666666666,p3,M3,0.2,0.0,0.0,0.2;0.6;0.2
0.01,0.27,0.6666666666666666,p1,M1,0.2,0.0,0.0,0.2;0.6;0.2
0.01,0.27,0.6666666666666666,p2,M2,0.6,100.0,166.66500000000002,0.2;0.6;0.2
0.01,0.27,0.6666666666666666,p3,M3,0.2,0.0,0.0,0.2;0.6;0.2
0.01,0.27,0.6666666666666666,p1,M1,0.2,0.0,0.0,0.2;0.6;0.2
0.01,0.27,0.6666666666666666,p2,M2,0.6,100.0,166.66500000000002,0.2;0.6;0.2
0.01,0.27,0.6666666666666666,p3,M3,0.2,0.0,0.0,0.2;0.6;0.2
0.01,0.27,0.6666666666666666,p1,M1,0.2,0.0,0.0,0.2;0.6;0.2
0.01,0.27,0.6666666666666666,p2,M2,0.6,100.0,166.66500000000002,0.2;0.6;0.2
0.01,0.27,0.6666666666666666,p3,M3,0.2,0.0,0.0,0.2;0.6;0.2
0.01,0.27,0.6666666666666666,p1,M1,0.2,0.0,0.0,0.2;0.6;0.2
0.01,0.27,0.6666666666666666,p2,M2,0.6,100.0,166.66500000000002,0.2;0.6;0.2
0.01,0.27,0.6666666666666666,p3,M3,0.2,0.0,0.0,0.2;0.6;0.2
1000.0,0.47,0.002318220320092711,p1,M1,0.1,99.83879093198992,99.08999999999999,0.1;0.8;0.1
1000.0,0.47,0.002318220320092711,p2,M2,0.8,99.98002995506741,100.12999999999998,0.1;0.8;0.1
1000.0,0.47,0.002318220320092711,p3,M3,0.1,99.86998699869987,99.86,0.1;0.8;0.1
1000.0,0.47,0.004527014375767141,p1,M1,0.1,99.92949944606708,99.22,0.1;0.8;0.1
1000.0,0.47,0.004527014375767141,p2,M2,0.8,99.991245403837,99.93875,0.1;0.8;0.1
1000.0,0.47,0.004527014375767141,p3,M3,0.1,99.8717822270441,101.25999999999999,0.1;0.8;0.1
1000.0,0.47,0.008412901642133678,p1,M1,0.1,99.92098765432098,101.16999999999999,0.1;0.8;0.1
1000.0,0.47,0.008412901642133678,p2,M2,0.8,99.99625678457797,100.17749999999998,0.1;0.8;0.1
1000.0,0.47,0.008412901642133678,p3,M3,0.1,99.87694831829369,97.39999999999999,0.1;0.8;0.1
1000.0,0.47,0.002589529162668135,p1,M1,0.1,99.89125061789422,101.03999999999999,0.1;0.8;0.1
1000.0,0.47,0.002589529162668135,p2,M2,0.8,99.9937423343596,99.87124999999999,0.1;0.8;0.1
1000.0,0.47,0.002589529162668135,p3,M3,0.1,99.87014284287285,99.97999999999999,0.1;0.8;0.1
1000.0,0.47,0.00249946997846443,p1,M1,0.1,99.87953016765384,99.49,0.1;0.8;0.1
1000.0,0.47,0.00249946997846443,p2,M2,0.8,99.99376161898464,100.18,0.1;0.8;0.1
1000.0,0.47,0.00249946997846443,p3,M3,0.1,99.94955100393506,99.05999999999999,0.1;0.8;0.1
1000.0,0.47,0.0033302389862752213,p1,M1,0.1,99.85936715218484,99.41,0.1;0.8;0.1
1000.0,0.47,0.0033302389862752213,p2,M2,0.8,99.9912471553255,99.95875,0.1;0.8;0.1
1000.0,0.47,0.0033302389862752213,p3,M3,0.1,99.8812233989904,100.90999999999998,0.1;0.8;0.1
1000.0,0.47,0.0056886076375448034,p1,M1,0.1,99.81812670506214,98.79,0.1;0.8;0.1
1000.0,0.47,0.0056886076375448034,p2,M2,0.8,99.9950209121689,100.41499999999999,0.1;0.8;0.1
1000.0,0.47,0.0056886076375448034,p3,M3,0.1,99.78591089815477,97.88,0.1;0.8;0.1
1000.0,0.47,0.006834028924838319,p1,M1,0.1,99.80982884596136,99.72,0.1;0.8;0.1
1000.0,0.47,0.006834028924838319,p2,M2,0.8,99.99377334993773,100.36875,0.1;0.8;0.1
1000.0,0.47,0.006834028924838319,p3,M3,0.1,99.89735167316772,97.32,0.1;0.8;0.1
1000.0,0.47,0.0015546551511138437,p1,M1,0.1,99.91048338969564,100.44999999999999,0.1;0.8;0.1
1000.0,0.47,0.0015546551511138437,p2,M2,0.8,99.99624915606012,99.97375,0.1;0.8;0.1
1000.0,0.47,0.0015546551511138437,p3,M3,0.1,99.75997599759977,99.75,0.1;0.8;0.1
1000.0,0.47,0.001738620067219284,p1,M1,0.1,99.8410648654018,100.50999999999999,0.1;0.8;0.1
1000.0,0.47,0.001738620067219284,p2,M2,0.8,99.99749643241621,99.85499999999999,0.1;0.8;0.1
1000.0,0.47,0.001738620067219284,p3,M3,0.1,99.82146399523904,100.64,0.1;0.8;0.1
100.0,0.47,0.007022343436219792,p1,M1,0.1,98.39486356340291,98.08,0.1;0.8;0.1
100.0,0.47,0.007022343436219792,p2,M2,0.8,99.9478189566276,100.55874999999999,0.1;0.8;0.1
100.0,0.47,0.007022343436219792,p3,M3,0.1,98.48392965433595,97.44,0.1;0.8;0.1
100.0,0.47,0.002804602897531518,p1,M1,0.1,98.26155669695773,99.47999999999999,0.1;0.8;0.1
100.0,0.47,0.002804602897531518,p2,M2,0.8,99.95136914559328,100.19624999999999,0.1;0.8;0.1
100.0,0.47,0.002804602897531518,p3,M3,0.1,98.4967645594823,98.94,0.1;0.8;0.1
100.0,0.47,0.002601846390670144,p1,M1,0.1,98.54642539305843,99.66,0.1;0.8;0.1
100.0,0.47,0.002601846390670144,p2,M2,0.8,99.94138189074582,100.16624999999999,0.1;0.8;0.1
100.0,0.47,0.002601846390670144,p3,M3,0.1,98.56630824372759,99.0,0.1;0.8;0.1
100.0,0.47,0.0050360731535216245,p1,M1,0.1,98.75576961669675,98.41999999999999,0.1;0.8;0.1
100.0,0.47,0.0050360731535216245,p2,M2,0.8,99.9465054365405,100.42374999999998,0.1;0.8;0.1
100.0,0.47,0.0050360731535216245,p3,M3,0.1,98.52483692925242,98.18,0.1;0.8;0.1
100.0,0.47,0.0035361327717776335,p1,M1,0.1,98.36802501710152,100.66,0.1;0.8;0.1
100.0,0.47,0.0035361327717776335,p2,M2,0.8,99.9388073680924,100.03249999999998,0.1;0.8;0.1
100.0,0.47,0.0035361327717776335,p3,M3,0.1,98.67529880478088,99.07000000000001,0.1;0.8;0.1
100.0,0.47,0.001621544813982045,p1,M1,0.1,98.4743411927878,99.4,0.1;0.8;0.1
100.0,0.47,0.001621544813982045,p2,M2,0.8,99.93013797749443,100.1275,0.1;0.8;0.1
100.0,0.47,0.001621544813982045,p3,M3,0.1,98.65253145744578,99.57000000000001,0.1;0.8;0.1
100.0,0.47,0.005075404411353694,p1,M1,0.1,98.4724549127821,99.91999999999999,0.1;0.8;0.1
100.0,0.47,0.005075404411353694,p2,M2,0.8,99.96261123158605,100.25999999999999,0.1;0.8;0.1
100.0,0.47,0.005075404411353694,p3,M3,0.1,98.77028525350269,97.99,0.1;0.8;0.1
100.0,0.47,0.0032094658292446568,p1,M1,0.1,98.7764846314533,99.3,0.1;0.8;0.1
100.0,0.47,0.0032094658292446568,p2,M2,0.8,99.9613562702568,100.23624999999998,0.1;0.8;0.1
100.0,0.47,0.0032094658292446568,p3,M3,0.1,98.42598127116956,98.8,0.1;0.8;0.1
100.0,0.47,0.00492110279730261,p1,M1,0.1,98.6775380332107,99.24,0.1;0.8;0.1
100.0,0.47,0.00492110279730261,p2,M2,0.8,99.9464541435776,100.32749999999999,0.1;0.8;0.1
100.0,0.47,0.00492110279730261,p3,M3,0.1,98.51420540106415,98.13,0.1;0.8;0.1
100.0,0.47,0.004886150999726665,p1,M1,0.1,98.57472648800562,98.21,0.1;0.8;0.1
100.0,0.47,0.004886150999726665,p2,M2,0.8,99.9377807643011,100.38874999999999,0.1;0.8;0.1
100.0,0.47,0.004886150999726665,p3,M3,0.1,98.45340251446815,98.66999999999999,0.1;0.8;0.1
10.0,0.47,0.029984508053306394,p1,M1,0.1,86.62835249042145,90.44,0.1;0.8;0.1
10.0,0.47,0.029984508053306394,p2,M2,0.8,99.47217705729608,102.47374999999998,0.1;0.8;0.1
10.0,0.47,0.029984508053306394,p3,M3,0.1,86.23306753770775,89.76,0.1;0.8;0.1
10.0,0.47,0.031997940770524584,p1,M1,0.1,86.78116557313778,89.94,0.1;0.8;0.1
10.0,0.47,0.031997940770524584,p2,M2,0.8,99.48859022989204,102.61874999999998,0.1;0.8;0.1
10.0,0.47,0.031997940770524584,p3,M3,0.1,86.36231462634487,89.1,0.1;0.8;0.1
10.0,0.47,0.03244140958058086,p1,M1,0.1,86.3891577928364,89.24,0.1;0.8;0.1
10.0,0.47,0.03244140958058086,p2,M2,0.8,99.48424276910784,102.71375,0.1;0.8;0.1
10.0,0.47,0.03244140958058086,p3,M3,0.1,86.54743390357699,89.03999999999999,0.1;0.8;0.1
10.0,0.47,0.03663259921640376,p1,M1,0.1,86.12665684830635,87.72,0.1;0.8;0.1
10.0,0.47,0.03663259921640376,p2,M2,0.8,99.48704950877449,103.03624999999998,0.1;0.8;0.1
10.0,0.47,0.03663259921640376,p3,M3,0.1,86.85951229144042,87.98,0.1;0.8;0.1
10.0,0.47,0.031430171841722955,p1,M1,0.1,86.78681572860447,90.05,0.1;0.8;0.1
10.0,0.47,0.031430171841722955,p2,M2,0.8,99.48116809911144,102.58125,0.1;0.8;0.1
10.0,0.47,0.031430171841722955,p3,M3,0.1,86.50455338112768,89.28999999999999,0.1;0.8;0.1
10.0,0.47,0.032182766914271896,p1,M1,0.1,86.81308142322816,90.52,0.1;0.8;0.1
10.0,0.47,0.032182766914271896,p2,M2,0.8,99.47143826980894,102.565,0.1;0.8;0.1
10.0,0.47,0.032182766914271896,p3,M3,0.1,86.47676453431849,88.94999999999999,0.1;0.8;0.1
10.0,0.47,0.037057715642703486,p1,M1,0.1,86.3528481012658,87.32,0.1;0.8;0.1
10.0,0.47,0.037057715642703486,p2,M2,0.8,99.48866108988928,102.87625,0.1;0.8;0.1
10.0,0.47,0.037057715642703486,p3,M3,0.1,86.80414367315326,89.66,0.1;0.8;0.1
10.0,0.47,0.030988319063171187,p1,M1,0.1,87.36903945951236,89.23,0.1;0.8;0.1
10.0,0.47,0.030988319063171187,p2,M2,0.8,99.45728057501549,102.395,0.1;0.8;0.1
10.0,0.47,0.030988319063171187,p3,M3,0.1,87.30461303850552,91.6,0.1;0.8;0.1
10.0,0.47,0.03869379018181218,p1,M1,0.1,86.60886319845858,89.89999999999999,0.1;0.8;0.1
10.0,0.47,0.03869379018181218,p2,M2,0.8,99.54783407686821,102.92374999999998,0.1;0.8;0.1
10.0,0.47,0.03869379018181218,p3,M3,0.1,85.74819503511026,86.7,0.1;0.8;0.1
10.0,0.47,0.03347743365319458,p1,M1,0.1,86.44132531270887,90.53,0.1;0.8;0.1
10.0,0.47,0.03347743365319458,p2,M2,0.8,99.50187252299749,102.62249999999999,0.1;0.8;0.1
10.0,0.47,0.03347743365319458,p3,M3,0.1,86.2546305322675,88.48,0.1;0.8;0.1
1.0,0.47,0.3223127608221557,p1,M1,0.1,26.217899496629983,30.729999999999997,0.1;0.8;0.1
1.0,0.47,0.3223127608221557,p2,M2,0.8,98.83494327458892,117.28125,0.1;0.8;0.1
1.0,0.47,0.3223127608221557,p3,M3,0.1,25.70883767202785,31.009999999999998,0.1;0.8;0.1
1.0,0.47,0.32298226362960725,p1,M1,0.1,26.06567063391576,30.880000000000003,0.1;0.8;0.1
1.0,0.47,0.32298226362960725,p2,M2,0.8,98.85184599989466,117.30624999999999,0.1;0.8;0.1
1.0,0.47,0.32298226362960725,p3,M3,0.1,26.064779393011985,30.659999999999997,0.1;0.8;0.1
1.0,0.47,0.32596976964902674,p1,M1,0.1,25.59241706161137,30.240000000000002,0.1;0.8;0.1
1.0,0.47,0.32596976964902674,p2,M2,0.8,98.8422758751342,117.39249999999998,0.1;0.8;0.1
1.0,0.47,0.32596976964902674,p3,M3,0.1,25.600066906414646,30.61,0.1;0.8;0.1
1.0,0.47,0.32869284259324294,p1,M1,0.1,26.18441161487519,30.839999999999996,0.1;0.8;0.1
1.0,0.47,0.32869284259324294,p2,M2,0.8,98.81771326391079,117.43249999999999,0.1;0.8;0.1
1.0,0.47,0.32869284259324294,p3,M3,0.1,25.35006830601093,29.69,0.1;0.8;0.1
1.0,0.47,0.32009264997017656,p1,M1,0.1,25.598481096252268,31.009999999999998,0.1;0.8;0.1
1.0,0.47,0.32009264997017656,p2,M2,0.8,98.81340035619066,117.20875,0.1;0.8;0.1
1.0,0.47,0.32009264997017656,p3,M3,0.1,26.30208333333333,31.309999999999995,0.1;0.8;0.1
1.0,0.47,0.32612192394519424,p1,M1,0.1,25.67278940623665,30.049999999999997,0.1;0.8;0.1
1.0,0.47,0.32612192394519424,p2,M2,0.8,98.79618229840789,117.35875,0.1;0.8;0.1
1.0,0.47,0.32612192394519424,p3,M3,0.1,25.92839856463323,31.069999999999997,0.1;0.8;0.1
1.0,0.47,0.3192839495872328,p1,M1,0.1,26.546586987627308,31.539999999999996,0.1;0.8;0.1
1.0,0.47,0.3192839495872328,p2,M2,0.8,98.87661782854971,117.17249999999999,0.1;0.8;0.1
1.0,0.47,0.3192839495872328,p3,M3,0.1,26.019596348714515,31.069999999999997,0.1;0.8;0.1
1.0,0.47,0.31838546362438447,p1,M1,0.1,26.161369193154034,31.029999999999998,0.1;0.8;0.1
1.0,0.47,0.31838546362438447,p2,M2,0.8,98.79675619812923,117.10749999999999,0.1;0.8;0.1
1.0,0.47,0.31838546362438447,p3,M3,0.1,27.24494992361229,32.099999999999994,0.1;0.8;0.1
1.0,0.47,0.33118054918347134,p1,M1,0.1,25.269092772936954,29.579999999999995,0.1;0.8;0.1
1.0,0.47,0.33118054918347134,p2,M2,0.8,98.88752194988592,117.55624999999998,0.1;0.8;0.1
1.0,0.47,0.33118054918347134,p3,M3,0.1,25.48702679710761,29.959999999999997,0.1;0.8;0.1
1.0,0.47,0.32309261354904506,p1,M1,0.1,26.26108998732573,31.08,0.1;0.8;0.1
1.0,0.47,0.32309261354904506,p2,M2,0.8,98.8392179994944,117.29249999999998,0.1;0.8;0.1
1.0,0.47,0.32309261354904506,p3,M3,0.1,25.663196776359968,30.569999999999997,0.1;0.8;0.1
0.1,0.47,0.6666666666666667,p1,M1,0.1,0.0,0.0,0.1;0.8;0.1
0.1,0.47,0.6666666666666667,p2,M2,0.8,100.0,124.99875,0.1;0.8;0.1
0.1,0.47,0.6666666666666667,p3,M3,0.1,0.0,0.0,0.1;0.8;0.1
0.1,0.47,0.6666666666666667,p1,M1,0.1,0.0,0.0,0.1;0.8;0.1
0.1,0.47,0.6666666666666667,p2,M2,0.8,100.0,124.99875,0.1;0.8;0.1
0.1,0.47,0.6666666666666667,p3,M3,0.1,0.0,0.0,0.1;0.8;0.1
0.1,0.47,0.6666666666666667,p1,M1,0.1,0.0,0.0,0.1;0.8;0.1
0.1,0.47,0.6666666666666667,p2,M2,0.8,100.0,124.99875,0.1;0.8;0.1
0.1,0.47,0.6666666666666667,p3,M3,0.1,0.0,0.0,0.1;0.8;0.1
0.1,0.47,0.6666666666666667,p1,M1,0.1,0.0,0.0,0.1;0.8;0.1
0.1,0.47,0.6666666666666667,p2,M2,0.8,100.0,124.99875,0.1;0.8;0.1
0.1,0.47,0.6666666666666667,p3,M3,0.1,0.0,0.0,0.1;0.8;0.1
0.1,0.47,0.6666666666666667,p1,M1,0.1,0.0,0.0,0.1;0.8;0.1
0.1,0.47,0.6666666666666667,p2,M2,0.8,100.0,124.99875,0.1;0.8;0.1
0.1,0.47,0.6666666666666667,p3,M3,0.1,0.0,0.0,0.1;0.8;0.1
0.1,0.47,0.6666666666666667,p1,M1,0.1,0.0,0.0,0.1;0.8;0.1
0.1,0.47,0.6666666666666667,p2,M2,0.8,100.0,124.99875,0.1;0.8;0.1
0.1,0.47,0.6666666666666667,p3,M3,0.1,0.0,0.0,0.1;0.8;0.1
0.1,0.47,0.6666666666666667,p1,M1,0.1,0.0,0.0,0.1;0.8;0.1
0.1,0.47,0.6666666666666667,p2,M2,0.8,100.0,124.99875,0.1;0.8;0.1
0.1,0.47,0.6666666666666667,p3,M3,0.1,0.0,0.0,0.1;0.8;0.1
0.1,0.47,0.6666666666666667,p1,M1,0.1,0.0,0.0,0.1;0.8;0.1
0.1,0.47,0.6666666666666667,p2,M2,0.8,100.0,124.99875,0.1;0.8;0.1
0.1,0.47,0.6666666666666667,p3,M3,0.1,0.0,0.0,0.1;0.8;0.1
0.1,0.47,0.6666666666666667,p1,M1,0.1,0.0,0.0,0.1;0.8;0.1
0.1,0.47,0.6666666666666667,p2,M2,0.8,100.0,124.99875,0.1;0.8;0.1
0.1,0.47,0.6666666666666667,p3,M3,0.1,0.0,0.0,0.1;0.8;0.1
0.1,0.47,0.6666666666666667,p1,M1,0.1,0.0,0.0,0.1;0.8;0.1
0.1,0.47,0.6666666666666667,p2,M2,0.8,100.0,124.99875,0.1;0.8;0.1
0.1,0.47,0.6666666666666667,p3,M3,0.1,0.0,0.0,0.1;0.8;0.1
0.01,0.47,0.6666666666666667,p1,M1,0.1,0.0,0.0,0.1;0.8;0.1
0.01,0.47,0.6666666666666667,p2,M2,0.8,100.0,124.99875,0.1;0.8;0.1
0.01,0.47,0.6666666666666667,p3,M3,0.1,0.0,0.0,0.1;0.8;0.1
0.01,0.47,0.6666666666666667,p1,M1,0.1,0.0,0.0,0.1;0.8;0.1
0.01,0.47,0.6666666666666667,p2,M2,0.8,100.0,124.99875,0.1;0.8;0.1
0.01,0.47,0.6666666666666667,p3,M3,0.1,0.0,0.0,0.1;0.8;0.1
0.01,0.47,0.6666666666666667,p1,M1,0.1,0.0,0.0,0.1;0.8;0.1
0.01,0.47,0.6666666666666667,p2,M2,0.8,100.0,124.99875,0.1;0.8;0.1
0.01,0.47,0.6666666666666667,p3,M3,0.1,0.0,0.0,0.1;0.8;0.1
0.01,0.47,0.6666666666666667,p1,M1,0.1,0.0,0.0,0.1;0.8;0.1
0.01,0.47,0.6666666666666667,p2,M2,0.8,100.0,124.99875,0.1;0.8;0.1
0.01,0.47,0.6666666666666667,p3,M3,0.1,0.0,0.0,0.1;0.8;0.1
0.01,0.47,0.6666666666666667,p1,M1,0.1,0.0,0.0,0.1;0.8;0.1
0.01,0.47,0.6666666666666667,p2,M2,0.8,100.0,124.99875,0.1;0.8;0.1
0.01,0.47,0.6666666666666667,p3,M3,0.1,0.0,0.0,0.1;0.8;0.1
0.01,0.47,0.6666666666666667,p1,M1,0.1,0.0,0.0,0.1;0.8;0.1
0.01,0.47,0.6666666666666667,p2,M2,0.8,100.0,124.99875,0.1;0.8;0.1
0.01,0.47,0.6666666666666667,p3,M3,0.1,0.0,0.0,0.1;0.8;0.1
0.01,0.47,0.6666666666666667,p1,M1,0.1,0.0,0.0,0.1;0.8;0.1
0.01,0.47,0.6666666666666667,p2,M2,0.8,100.0,124.99875,0.1;0.8;0.1
0.01,0.47,0.6666666666666667,p3,M3,0.1,0.0,0.0,0.1;0.8;0.1
0.01,0.47,0.6666666666666667,p1,M1,0.1,0.0,0.0,0.1;0.8;0.1
0.01,0.47,0.6666666666666667,p2,M2,0.8,100.0,124.99875,0.1;0.8;0.1
0.01,0.47,0.6666666666666667,p3,M3,0.1,0.0,0.0,0.1;0.8;0.1
0.01,0.47,0.6666666666666667,p1,M1,0.1,0.0,0.0,0.1;0.8;0.1
0.01,0.47,0.6666666666666667,p2,M2,0.8,100.0,124.99875,0.1;0.8;0.1
0.01,0.47,0.6666666666666667,p3,M3,0.1,0.0,0.0,0.1;0.8;0.1
0.01,0.47,0.6666666666666667,p1,M1,0.1,0.0,0.0,0.1;0.8;0.1
0.01,0.47,0.6666666666666667,p2,M2,0.8,100.0,124.99875,0.1;0.8;0.1
0.01,0.47,0.6666666666666667,p3,M3,0.1,0.0,0.0,0.1;0.8;0.1


==> datastore/inequality/meas/two-nodes.csv <==
hlambda,global_hpd_gini,inequality,efficiency,weighted_efficiency,id,hpd,global_hpd
1000.0,0.00,0.0010550105501054938,99.9760560288924,100.21,M1,0.5,0.5;0.5
1000.0,0.00,0.0010550105501054938,99.96393652828979,99.788,M2,0.5,0.5;0.5
1000.0,0.00,0.00023500235002348545,99.97202070467856,100.04599999999999,M1,0.5,0.5;0.5
1000.0,0.00,0.00023500235002348545,99.94400447964165,99.952,M2,0.5,0.5;0.5
1000.0,0.00,0.0005750057500574751,99.95996957687841,99.884,M1,0.5,0.5;0.5
1000.0,0.00,0.0005750057500574751,99.94010421865951,100.11399999999999,M2,0.5,0.5;0.5
1000.0,0.00,0.0004650046500465181,99.95805620468573,100.092,M1,0.5,0.5;0.5
1000.0,0.00,0.0004650046500465181,99.93598079423828,99.90599999999999,M2,0.5,0.5;0.5
1000.0,0.00,0.00015500155001549418,99.95803021824287,100.03,M1,0.5,0.5;0.5
1000.0,0.00,0.00015500155001549418,99.946011877387,99.968,M2,0.5,0.5;0.5
1000.0,0.00,0.00252502525025248,99.96021642266071,100.50399999999999,M1,0.5,0.5;0.5
1000.0,0.00,0.00252502525025248,99.94776284330862,99.494,M2,0.5,0.5;0.5
1000.0,0.00,0.0014150141501415075,99.95389025881599,99.71600000000001,M1,0.5,0.5;0.5
1000.0,0.00,0.0014150141501415075,99.95215787899929,100.28200000000001,M2,0.5,0.5;0.5
1000.0,0.00,0.0010050100501005036,99.94792188282423,99.798,M1,0.5,0.5;0.5
1000.0,0.00,0.0010050100501005036,99.95610709867924,100.2,M2,0.5,0.5;0.5
1000.0,0.00,0.003435034350343527,99.96028830689195,100.686,M1,0.5,0.5;0.5
1000.0,0.00,0.003435034350343527,99.9597391094291,99.312,M2,0.5,0.5;0.5
1000.0,0.00,0.0013050130501304797,99.94019138755979,100.25999999999999,M1,0.5,0.5;0.5
1000.0,0.00,0.0013050130501304797,99.9579073962718,99.738,M2,0.5,0.5;0.5
100.0,0.00,0.0005150051500515082,99.50892679629408,100.102,M1,0.5,0.5;0.5
100.0,0.00,0.0005150051500515082,99.50990158186238,99.896,M2,0.5,0.5;0.5
100.0,0.00,0.0015250152501524647,99.45927610838423,99.694,M1,0.5,0.5;0.5
100.0,0.00,0.0015250152501524647,99.51385995198127,100.30399999999999,M2,0.5,0.5;0.5
100.0,0.00,0.00021500215002149653,99.56173552731184,99.956,M1,0.5,0.5;0.5
100.0,0.00,0.00021500215002149653,99.53833601974013,100.042,M2,0.5,0.5;0.5
100.0,0.00,0.0017750177501775215,99.48879747593752,99.644,M1,0.5,0.5;0.5
100.0,0.00,0.0017750177501775215,99.49831449534008,100.35400000000001,M2,0.5,0.5;0.5
100.0,0.00,0.00047500475004745926,99.47030945079453,99.90400000000001,M1,0.5,0.5;0.5
100.0,0.00,0.00047500475004745926,99.50097419380491,100.094,M2,0.5,0.5;0.5
100.0,0.00,0.0002050020500204843,99.52803887207264,99.958,M1,0.5,0.5;0.5
100.0,0.00,0.0002050020500204843,99.44729412700306,100.03999999999999,M2,0.5,0.5;0.5
100.0,0.00,0.002355023550235485,99.50610865609566,99.528,M1,0.5,0.5;0.5
100.0,0.00,0.002355023550235485,99.5777830637488,100.47,M2,0.5,0.5;0.5
100.0,0.00,0.0002950029500295233,99.52993666095686,99.94,M1,0.5,0.5;0.5
100.0,0.00,0.0002950029500295233,99.51069119840875,100.058,M2,0.5,0.5;0.5
100.0,0.00,0.00012500125001252855,99.47661691542288,99.97399999999999,M1,0.5,0.5;0.5
100.0,0.00,0.00012500125001252855,99.59375497849292,100.024,M2,0.5,0.5;0.5
100.0,0.00,0.0010850108501084593,99.45181995774028,99.78200000000001,M1,0.5,0.5;0.5
100.0,0.00,0.0010850108501084593,99.55495509814828,100.216,M2,0.5,0.5;0.5
10.0,0.00,0.0017350173501735084,95.45576458868156,99.652,M1,0.5,0.5;0.5
10.0,0.00,0.0017350173501735084,95.53850255160332,100.346,M2,0.5,0.5;0.5
10.0,0.00,0.0010050100501005036,95.4813134874502,100.2,M1,0.5,0.5;0.5
10.0,0.00,0.0010050100501005036,95.454806312769,99.798,M2,0.5,0.5;0.5
10.0,0.00,0.00047500475004745926,95.39303141201586,100.094,M1,0.5,0.5;0.5
10.0,0.00,0.00047500475004745926,95.54157183023163,99.90400000000001,M2,0.5,0.5;0.5
10.0,0.00,0.0024250242502425,95.50076983025718,100.484,M1,0.5,0.5;0.5
10.0,0.00,0.0024250242502425,95.42046217278742,99.514,M2,0.5,0.5;0.5
10.0,0.00,0.0021650216502165365,95.48220261636749,100.43200000000002,M1,0.5,0.5;0.5
10.0,0.00,0.0021650216502165365,95.4483578426673,99.566,M2,0.5,0.5;0.5
10.0,0.00,0.0017850178501784984,95.39501397771222,99.642,M1,0.5,0.5;0.5
10.0,0.00,0.0017850178501784984,95.32657015844069,100.356,M2,0.5,0.5;0.5
10.0,0.00,0.00043500435004351686,95.40142082346651,99.912,M1,0.5,0.5;0.5
10.0,0.00,0.00043500435004351686,95.41814437707356,100.08600000000001,M2,0.5,0.5;0.5
10.0,0.00,0.004365043650436493,95.4883659289271,100.872,M1,0.5,0.5;0.5
10.0,0.00,0.004365043650436493,95.26399753973898,99.126,M2,0.5,0.5;0.5
10.0,0.00,0.0006850068500685029,95.56420827607269,100.136,M1,0.5,0.5;0.5
10.0,0.00,0.0006850068500685029,95.51236681523424,99.862,M2,0.5,0.5;0.5
10.0,0.00,0.000935009350093489,95.35510250874141,99.812,M1,0.5,0.5;0.5
10.0,0.00,0.000935009350093489,95.39525051893891,100.18599999999999,M2,0.5,0.5;0.5
1.0,0.00,3.500035000348952e-05,75.13373001562688,100.006,M1,0.5,0.5;0.5
1.0,0.00,3.500035000348952e-05,74.86000059892794,99.992,M2,0.5,0.5;0.5
1.0,0.00,0.0004450044500444936,74.96473483597947,99.91,M1,0.5,0.5;0.5
1.0,0.00,0.0004450044500444936,75.02623609486972,100.088,M2,0.5,0.5;0.5
1.0,0.00,0.00135501355013547,75.21679119032616,100.27,M1,0.5,0.5;0.5
1.0,0.00,0.00135501355013547,74.89673611006805,99.72800000000001,M2,0.5,0.5;0.5
1.0,0.00,0.0034650346503464925,74.75609756097559,99.30600000000001,M1,0.5,0.5;0.5
1.0,0.00,0.0034650346503464925,75.32315978456016,100.69200000000001,M2,0.5,0.5;0.5
1.0,0.00,0.0024250242502425,74.93636952363741,99.514,M1,0.5,0.5;0.5
1.0,0.00,0.0024250242502425,75.34793041391721,100.484,M2,0.5,0.5;0.5
1.0,0.00,0.0008150081500814843,74.85837281953933,100.16199999999999,M1,0.5,0.5;0.5
1.0,0.00,0.0008150081500814843,75.11436138196702,99.836,M2,0.5,0.5;0.5
1.0,0.00,0.0033250332503324993,75.08652583840555,100.664,M1,0.5,0.5;0.5
1.0,0.00,0.0033250332503324993,74.76254271220628,99.334,M2,0.5,0.5;0.5
1.0,0.00,0.0025850258502585176,74.70637709891562,99.482,M1,0.5,0.5;0.5
1.0,0.00,0.0025850258502585176,75.43980786550586,100.516,M2,0.5,0.5;0.5
1.0,0.00,0.007055070550705514,75.55280724758613,101.41,M1,0.5,0.5;0.5
1.0,0.00,0.007055070550705514,74.66751492017329,98.588,M2,0.5,0.5;0.5
1.0,0.00,0.005055050550505519,75.41886927694651,101.01,M1,0.5,0.5;0.5
1.0,0.00,0.005055050550505519,74.65834012127793,98.988,M2,0.5,0.5;0.5
0.1,0.00,0.015555155551555502,56.155237016382024,103.10999999999999,M1,0.5,0.5;0.5
0.1,0.00,0.015555155551555502,53.07128537154501,96.88799999999999,M2,0.5,0.5;0.5
0.1,0.00,0.00313503135031348,54.715401178850286,100.62599999999999,M1,0.5,0.5;0.5
0.1,0.00,0.00313503135031348,54.068818421224464,99.372,M2,0.5,0.5;0.5
0.1,0.00,0.005235052350523491,53.99070254697833,98.952,M1,0.5,0.5;0.5
0.1,0.00,0.005235052350523491,54.992217517660244,101.04599999999999,M2,0.5,0.5;0.5
0.1,0.00,0.01781517815178153,56.089212404813736,103.562,M1,0.5,0.5;0.5
0.1,0.00,0.01781517815178153,52.81675484429257,96.43599999999999,M2,0.5,0.5;0.5
0.1,0.00,0.018925189251892537,52.47902780656492,96.214,M1,0.5,0.5;0.5
0.1,0.00,0.018925189251892537,56.371260347187516,103.784,M2,0.5,0.5;0.5
0.1,0.00,0.0018450184501845007,54.632149622243034,100.368,M1,0.5,0.5;0.5
0.1,0.00,0.0018450184501845007,54.28954423592494,99.63,M2,0.5,0.5;0.5
0.1,0.00,0.011415114151141516,55.58441840749517,102.28200000000001,M1,0.5,0.5;0.5
0.1,0.00,0.011415114151141516,53.325620484163196,97.71600000000001,M2,0.5,0.5;0.5
0.1,0.00,0.01214512145121452,53.37118601420023,97.57000000000001,M1,0.5,0.5;0.5
0.1,0.00,0.01214512145121452,55.810557517109096,102.42800000000001,M2,0.5,0.5;0.5
0.1,0.00,0.013575135751357496,55.939569536423846,102.714,M1,0.5,0.5;0.5
0.1,0.00,0.013575135751357496,53.19030279171997,97.284,M2,0.5,0.5;0.5
0.1,0.00,0.00037500375003747907,54.54128640670714,99.924,M1,0.5,0.5;0.5
0.1,0.00,0.00037500375003747907,54.690625307407295,100.074,M2,0.5,0.5;0.5
0.01,0.00,0.009905099050990518,49.36591556956797,98.018,M1,0.5,0.5;0.5
0.01,0.00,0.009905099050990518,51.453596908142366,101.98,M2,0.5,0.5;0.5
0.01,0.00,0.1038260382603826,40.09980161140127,79.23400000000001,M1,0.5,0.5;0.5
0.01,0.00,0.1038260382603826,60.83706121790996,120.76400000000001,M2,0.5,0.5;0.5
0.01,0.00,0.04549545495454956,45.91465632197843,90.9,M1,0.5,0.5;0.5
0.01,0.00,0.04549545495454956,55.099443439965256,109.09800000000001,M2,0.5,0.5;0.5
0.01,0.00,0.007845078450784521,51.2819477122863,101.568,M1,0.5,0.5;0.5
0.01,0.00,0.007845078450784521,49.635912538325,98.42999999999999,M2,0.5,0.5;0.5
0.01,0.00,0.10026600266002662,60.49178675803688,120.052,M1,0.5,0.5;0.5
0.01,0.00,0.10026600266002662,40.44826713888186,79.946,M2,0.5,0.5;0.5
0.01,0.00,0.1190361903619036,62.33372604698465,123.806,M1,0.5,0.5;0.5
0.01,0.00,0.1190361903619036,38.542320066368546,76.19200000000001,M2,0.5,0.5;0.5
0.01,0.00,0.04396543965439654,46.07992724700652,91.206,M1,0.5,0.5;0.5
0.01,0.00,0.04396543965439654,54.92936412566015,108.792,M2,0.5,0.5;0.5
0.01,0.00,0.11868618686186863,38.580462386806296,76.262,M1,0.5,0.5;0.5
0.01,0.00,0.11868618686186863,62.27026591782918,123.736,M2,0.5,0.5;0.5
0.01,0.00,0.09923599235992361,60.423914249125254,119.846,M1,0.5,0.5;0.5
0.01,0.00,0.09923599235992361,40.378027646798046,80.152,M2,0.5,0.5;0.5
0.01,0.00,0.03139531395313955,53.55134535926635,106.278,M1,0.5,0.5;0.5
0.01,0.00,0.03139531395313955,47.36969794994137,93.72,M2,0.5,0.5;0.5
1000.0,0.10,0.001513681431480382,99.930301446245,100.3625,M1,0.4,0.4;0.6
1000.0,0.10,0.001513681431480382,99.95991850095191,99.75666666666667,M2,0.6,0.4;0.6
1000.0,0.10,0.001191110814953004,99.94020628830536,100.285,M1,0.4,0.4;0.6
1000.0,0.10,0.001191110814953004,99.96494508062632,99.80833333333334,M2,0.6,0.4;0.6
1000.0,0.10,0.0035927819824168273,99.9232217158708,100.86250000000001,M1,0.4,0.4;0.6
1000.0,0.10,0.0035927819824168273,99.97318585553879,99.42333333333333,M2,0.6,0.4;0.6
1000.0,0.10,0.0016010406764397228,99.90472369872629,99.615,M1,0.4,0.4;0.6
1000.0,0.10,0.0016010406764397228,99.97673143085079,100.25500000000001,M2,0.6,0.4;0.6
1000.0,0.10,0.0007435362333329509,99.93764964086193,100.17750000000001,M1,0.4,0.4;0.6
1000.0,0.10,0.0007435362333329509,99.9549662246685,99.88,M2,0.6,0.4;0.6
1000.0,0.10,0.001340314921894893,99.92982280257652,99.6775,M1,0.4,0.4;0.6
1000.0,0.10,0.001340314921894893,99.96342477140482,100.21333333333334,M2,0.6,0.4;0.6
1000.0,0.10,0.00016251218841412536,99.92752355484468,99.96000000000001,M1,0.4,0.4;0.6
1000.0,0.10,0.00016251218841412536,99.96835126761502,100.025,M2,0.6,0.4;0.6
1000.0,0.10,0.0010900693225729843,99.92736198777678,99.7375,M1,0.4,0.4;0.6
1000.0,0.10,0.0010900693225729843,99.98003859205537,100.17333333333333,M2,0.6,0.4;0.6
1000.0,0.10,0.0007669095213484403,99.91241460423912,99.815,M1,0.4,0.4;0.6
1000.0,0.10,0.0007669095213484403,99.9767004510127,100.12166666666667,M2,0.6,0.4;0.6
1000.0,0.10,0.002915926213300644,99.92452830188678,99.3,M1,0.4,0.4;0.6
1000.0,0.10,0.002915926213300644,99.9701477685457,100.465,M2,0.6,0.4;0.6
100.0,0.10,0.0016740536280890478,99.26248909928991,99.59750000000001,M1,0.4,0.4;0.6
100.0,0.10,0.0016740536280890478,99.66535237401014,100.26666666666667,M2,0.6,0.4;0.6
100.0,0.10,0.003855976763984191,99.28349534021444,99.075,M1,0.4,0.4;0.6
100.0,0.10,0.003855976763984191,99.68954868966429,100.61500000000001,M2,0.6,0.4;0.6
100.0,0.10,0.0002875359419927718,99.27232087420838,99.92999999999999,M1,0.4,0.4;0.6
100.0,0.10,0.0002875359419927718,99.70103144152674,100.045,M2,0.6,0.4;0.6
100.0,0.10,0.0012464669540349362,99.3225742179717,99.7,M1,0.4,0.4;0.6
100.0,0.10,0.0012464669540349362,99.68991476801644,100.19833333333332,M2,0.6,0.4;0.6
100.0,0.10,0.0013680146921029577,99.19420619423092,100.32749999999999,M1,0.4,0.4;0.6
100.0,0.10,0.0013680146921029577,99.71352431712192,99.78,M2,0.6,0.4;0.6
100.0,0.10,0.0003396328631258479,99.3240388677651,99.9175,M1,0.4,0.4;0.6
100.0,0.10,0.0003396328631258479,99.70271212901295,100.05333333333333,M2,0.6,0.4;0.6
100.0,0.10,0.0003917319553258867,99.29927442600142,99.905,M1,0.4,0.4;0.6
100.0,0.10,0.0003917319553258867,99.67459698172098,100.06166666666667,M2,0.6,0.4;0.6
100.0,0.10,0.00025627883136850906,99.36861468095155,99.9375,M1,0.4,0.4;0.6
100.0,0.10,0.00025627883136850906,99.64143426294821,100.03999999999999,M2,0.6,0.4;0.6
100.0,0.10,0.0008294500621045443,99.33066261912464,99.8,M1,0.4,0.4;0.6
100.0,0.10,0.0008294500621045443,99.66820949252642,100.13166666666666,M2,0.6,0.4;0.6
100.0,0.10,0.002185263649557077,99.24920805168242,99.47500000000001,M1,0.4,0.4;0.6
100.0,0.10,0.002185263649557077,99.7399198224166,100.34833333333333,M2,0.6,0.4;0.6
10.0,0.10,0.009983559443280096,93.34656211150427,97.6125,M1,0.4,0.4;0.6
10.0,0.10,0.009983559443280096,97.25719209228858,101.59,M2,0.6,0.4;0.6
10.0,0.10,0.0108343586009491,93.34259636346215,97.41,M1,0.4,0.4;0.6
10.0,0.10,0.0108343586009491,97.23284266870579,101.725,M2,0.6,0.4;0.6
10.0,0.10,0.010298603004857491,93.34848666108387,97.5375,M1,0.4,0.4;0.6
10.0,0.10,0.010298603004857491,97.1252926468012,101.64,M2,0.6,0.4;0.6
10.0,0.10,0.010739796879119197,93.18556774980274,97.4325,M1,0.4,0.4;0.6
10.0,0.10,0.010739796879119197,97.19837540813887,101.71,M2,0.6,0.4;0.6
10.0,0.10,0.009805069856939679,93.39390316796172,97.655,M1,0.4,0.4;0.6
10.0,0.10,0.009805069856939679,97.16495256318264,101.56166666666667,M2,0.6,0.4;0.6
10.0,0.10,0.007487013176975985,93.50868840752202,98.20750000000001,M1,0.4,0.4;0.6
10.0,0.10,0.007487013176975985,97.0183119746892,101.19333333333333,M2,0.6,0.4;0.6
10.0,0.10,0.011570081878003456,93.34485324117406,97.235,M1,0.4,0.4;0.6
10.0,0.10,0.011570081878003456,97.1308218089334,101.84166666666667,M2,0.6,0.4;0.6
10.0,0.10,0.009983559443280096,93.38898323327513,97.6125,M1,0.4,0.4;0.6
10.0,0.10,0.009983559443280096,97.13630061672323,101.59,M2,0.6,0.4;0.6
10.0,0.10,0.010141071338922652,93.21264807030953,97.575,M1,0.4,0.4;0.6
10.0,0.10,0.010141071338922652,97.14627151051626,101.61500000000001,M2,0.6,0.4;0.6
10.0,0.10,0.008671728659352413,93.30411376575115,97.925,M1,0.4,0.4;0.6
10.0,0.10,0.008671728659352413,97.0639391086502,101.38166666666666,M2,0.6,0.4;0.6
1.0,0.10,0.08492199919866618,60.8792083712466,80.2875,M1,0.4,0.4;0.6
1.0,0.10,0.08492199919866618,86.3137015563015,113.14,M2,0.6,0.4;0.6
1.0,0.10,0.0829745832759333,61.18195426037858,80.72500000000001,M1,0.4,0.4;0.6
1.0,0.10,0.0829745832759333,86.05945829149559,112.84833333333333,M2,0.6,0.4;0.6
1.0,0.10,0.09105042234544226,60.43190259218134,78.915,M1,0.4,0.4;0.6
1.0,0.10,0.09105042234544226,86.35732673767099,114.05499999999999,M2,0.6,0.4;0.6
1.0,0.10,0.08400913025689608,61.13780073296242,80.4925,M1,0.4,0.4;0.6
1.0,0.10,0.08400913025689608,85.98531444586763,113.00333333333332,M2,0.6,0.4;0.6
1.0,0.10,0.09047989119875655,60.248103967376814,79.0425,M1,0.4,0.4;0.6
1.0,0.10,0.09047989119875655,86.66041466011049,113.97,M2,0.6,0.4;0.6
1.0,0.10,0.08430963784845458,61.14807070899069,80.425,M1,0.4,0.4;0.6
1.0,0.10,0.08430963784845458,86.20321535235432,113.04833333333333,M2,0.6,0.4;0.6
1.0,0.10,0.08053056238925112,61.36162020346917,81.27499999999999,M1,0.4,0.4;0.6
1.0,0.10,0.08053056238925112,85.96996293135294,112.48166666666665,M2,0.6,0.4;0.6
1.0,0.10,0.08494427235245205,61.12454079981728,80.2825,M1,0.4,0.4;0.6
1.0,0.10,0.08494427235245205,86.17708663916218,113.14333333333333,M2,0.6,0.4;0.6
1.0,0.10,0.08783189275917394,60.6373258204523,79.635,M1,0.4,0.4;0.6
1.0,0.10,0.08783189275917394,86.276967487086,113.575,M2,0.6,0.4;0.6
1.0,0.10,0.08961897691763204,60.519381325186174,79.235,M1,0.4,0.4;0.6
1.0,0.10,0.08961897691763204,86.41389605789179,113.84166666666667,M2,0.6,0.4;0.6
0.1,0.10,0.4510997875186905,5.0016601768843,8.285,M1,0.4,0.4;0.6
0.1,0.10,0.4510997875186905,97.10546667068407,161.14166666666668,M2,0.6,0.4;0.6
0.1,0.10,0.45626167119143457,4.463518018493657,7.3975,M1,0.4,0.4;0.6
0.1,0.10,0.45626167119143457,97.40233669249606,161.73333333333332,M2,0.6,0.4;0.6
0.1,0.10,0.45787937647279214,4.303284881085491,7.12,M1,0.4,0.4;0.6
0.1,0.10,0.45787937647279214,97.51081490700686,161.91833333333335,M2,0.6,0.4;0.6
0.1,0.10,0.4517385914162583,4.929375763148769,8.175,M1,0.4,0.4;0.6
0.1,0.10,0.4517385914162583,97.16820026519869,161.215,M2,0.6,0.4;0.6
0.1,0.10,0.44091639871382643,6.048472075869336,10.045,M1,0.4,0.4;0.6
0.1,0.10,0.44091639871382643,96.46719466109192,159.96833333333333,M2,0.6,0.4;0.6
0.1,0.10,0.4596156407385302,4.129842615012106,6.8225,M1,0.4,0.4;0.6
0.1,0.10,0.4596156407385302,97.59988762015611,162.11666666666667,M2,0.6,0.4;0.6
0.1,0.10,0.4569901481959715,4.3430226482136725,7.2725,M1,0.4,0.4;0.6
0.1,0.10,0.4569901481959715,97.46132765837842,161.81666666666666,M2,0.6,0.4;0.6
0.1,0.10,0.4528280993931877,4.80169524639685,7.9875,M1,0.4,0.4;0.6
0.1,0.10,0.4528280993931877,97.18886791695112,161.34,M2,0.6,0.4;0.6
0.1,0.10,0.45224692840237557,4.890622401620633,8.0875,M1,0.4,0.4;0.6
0.1,0.10,0.45224692840237557,97.17993010083157,161.27333333333334,M2,0.6,0.4;0.6
0.1,0.10,0.4542238437790809,4.673080402919356,7.7475000000000005,M1,0.4,0.4;0.6
0.1,0.10,0.4542238437790809,97.24912435643962,161.5,M2,0.6,0.4;0.6
0.01,0.10,0.5,0.0,0.0,M1,0.4,0.4;0.6
0.01,0.10,0.5,100.0,166.665,M2,0.6,0.4;0.6
0.01,0.10,0.5,0.0,0.0,M1,0.4,0.4;0.6
0.01,0.10,0.5,100.0,166.665,M2,0.6,0.4;0.6
0.01,0.10,0.5,0.0,0.0,M1,0.4,0.4;0.6
0.01,0.10,0.5,100.0,166.665,M2,0.6,0.4;0.6
0.01,0.10,0.5,0.0,0.0,M1,0.4,0.4;0.6
0.01,0.10,0.5,100.0,166.665,M2,0.6,0.4;0.6
0.01,0.10,0.5,0.0,0.0,M1,0.4,0.4;0.6
0.01,0.10,0.5,100.0,166.665,M2,0.6,0.4;0.6
0.01,0.10,0.5,0.0,0.0,M1,0.4,0.4;0.6
0.01,0.10,0.5,100.0,166.665,M2,0.6,0.4;0.6
0.01,0.10,0.5,0.0,0.0,M1,0.4,0.4;0.6
0.01,0.10,0.5,100.0,166.665,M2,0.6,0.4;0.6
0.01,0.10,0.5,0.0,0.0,M1,0.4,0.4;0.6
0.01,0.10,0.5,100.0,166.665,M2,0.6,0.4;0.6
0.01,0.10,0.5,0.0,0.0,M1,0.4,0.4;0.6
0.01,0.10,0.5,100.0,166.665,M2,0.6,0.4;0.6
0.01,0.10,0.5,0.0,0.0,M1,0.4,0.4;0.6
0.01,0.10,0.5,100.0,166.665,M2,0.6,0.4;0.6
1000.0,0.20,0.0006038690497459455,99.90659505620978,99.83,M1,0.3,0.3;0.7
1000.0,0.20,0.0006038690497459455,99.97859130807107,100.07142857142857,M2,0.7,0.3;0.7
1000.0,0.20,0.003314752258973194,99.88909426987058,99.07333333333334,M1,0.3,0.3;0.7
1000.0,0.20,0.003314752258973194,99.97581585910605,100.39571428571428,M2,0.7,0.3;0.7
1000.0,0.20,0.0011641901311948424,99.92314118629908,99.67333333333333,M1,0.3,0.3;0.7
1000.0,0.20,0.0011641901311948424,99.987162297093,100.13857142857144,M2,0.7,0.3;0.7
1000.0,0.20,0.0019279883819920422,99.89621346546585,99.46000000000001,M1,0.3,0.3;0.7
1000.0,0.20,0.0019279883819920422,99.97862517099865,100.22999999999999,M2,0.7,0.3;0.7
1000.0,0.20,0.0015101707076943752,99.90969899665552,99.57666666666667,M1,0.3,0.3;0.7
1000.0,0.20,0.0015101707076943752,99.97576379681507,100.18,M2,0.7,0.3;0.7
1000.0,0.20,0.0021664983064947365,99.90070170793062,100.60666666666667,M1,0.3,0.3;0.7
1000.0,0.20,0.0021664983064947365,99.97708819612505,99.73857142857143,M2,0.7,0.3;0.7
1000.0,0.20,0.00013451067871944765,99.91011385578268,100.03666666666666,M1,0.3,0.3;0.7
1000.0,0.20,0.00013451067871944765,99.98000057141223,99.98285714285714,M2,0.7,0.3;0.7
1000.0,0.20,0.0014624378732076698,99.85628342245991,99.59,M1,0.3,0.3;0.7
1000.0,0.20,0.0014624378732076698,99.98716687342258,100.1742857142857,M2,0.7,0.3;0.7
1000.0,0.20,5.595544517911525e-05,99.91339395756303,99.98333333333333,M1,0.3,0.3;0.7
1000.0,0.20,5.595544517911525e-05,99.9871452444546,100.00571428571428,M2,0.7,0.3;0.7
1000.0,0.20,0.001287970144780678,99.91371872303709,100.36,M1,0.3,0.3;0.7
1000.0,0.20,0.001287970144780678,99.9728221999714,99.84428571428572,M2,0.7,0.3;0.7
100.0,0.20,9.880270171822633e-05,98.94160704276436,100.02666666666667,M1,0.3,0.3;0.7
100.0,0.20,9.880270171822633e-05,99.83596268507686,99.98714285714286,M2,0.7,0.3;0.7
100.0,0.20,0.004956530261487785,98.97628048576496,98.61666666666666,M1,0.3,0.3;0.7
100.0,0.20,0.004956530261487785,99.82845395902744,100.59142857142858,M2,0.7,0.3;0.7
100.0,0.20,0.0004966307710996216,99.0510828236072,99.86,M1,0.3,0.3;0.7
100.0,0.20,0.0004966307710996216,99.82611917962457,100.05857142857141,M2,0.7,0.3;0.7
100.0,0.20,0.0008422421988358517,99.0501720942547,99.76333333333334,M1,0.3,0.3;0.7
100.0,0.20,0.0008422421988358517,99.80770600384588,100.1,M2,0.7,0.3;0.7
100.0,0.20,0.00141470867966083,98.92405482354499,99.60333333333334,M1,0.3,0.3;0.7
100.0,0.20,0.00141470867966083,99.7907920017078,100.16857142857143,M2,0.7,0.3;0.7
100.0,0.20,0.003637974387323101,99.02954712199026,98.98333333333333,M1,0.3,0.3;0.7
100.0,0.20,0.003637974387323101,99.81826442526123,100.43428571428572,M2,0.7,0.3;0.7
100.0,0.20,0.0008601306256468558,99.02202904277388,100.24,M1,0.3,0.3;0.7
100.0,0.20,0.0008601306256468558,99.83438744771071,99.89571428571429,M2,0.7,0.3;0.7
100.0,0.20,0.00321901474516432,99.04717484008528,99.1,M1,0.3,0.3;0.7
100.0,0.20,0.00321901474516432,99.83235540653814,100.38428571428571,M2,0.7,0.3;0.7
100.0,0.20,0.0022863399240033292,99.04964444739815,99.36,M1,0.3,0.3;0.7
100.0,0.20,0.0022863399240033292,99.82365071464126,100.27285714285713,M2,0.7,0.3;0.7
100.0,0.20,0.00245364085950193,98.98996611070505,99.31333333333333,M1,0.3,0.3;0.7
100.0,0.20,0.00245364085950193,99.83788165360713,100.29285714285714,M2,0.7,0.3;0.7
10.0,0.20,0.02145387966840155,91.06687743975223,94.09333333333333,M1,0.3,0.3;0.7
10.0,0.20,0.02145387966840155,98.35820690978359,102.53000000000002,M2,0.7,0.3;0.7
10.0,0.20,0.01840657548544215,90.96601073345259,94.92,M1,0.3,0.3;0.7
10.0,0.20,0.01840657548544215,98.40267459138187,102.17571428571428,M2,0.7,0.3;0.7
10.0,0.20,0.020961389017331213,91.119491989814,94.22666666666667,M1,0.3,0.3;0.7
10.0,0.20,0.020961389017331213,98.43424086068724,102.47285714285714,M2,0.7,0.3;0.7
10.0,0.20,0.01828400665795371,91.1552,94.95333333333333,M1,0.3,0.3;0.7
10.0,0.20,0.01828400665795371,98.3577922345854,102.16142857142859,M2,0.7,0.3;0.7
10.0,0.20,0.020727589587191,90.97838672327286,94.28999999999999,M1,0.3,0.3;0.7
10.0,0.20,0.020727589587191,98.4189723320158,102.4457142857143,M2,0.7,0.3;0.7
10.0,0.20,0.018431092093850326,91.11388435570062,94.91333333333334,M1,0.3,0.3;0.7
10.0,0.20,0.018431092093850326,98.36212112877494,102.17857142857143,M2,0.7,0.3;0.7
10.0,0.20,0.019326597372830323,90.81926323867997,94.67,M1,0.3,0.3;0.7
10.0,0.20,0.019326597372830323,98.38944620035728,102.28285714285714,M2,0.7,0.3;0.7
10.0,0.20,0.01715748390693901,90.78721646864477,95.26,M1,0.3,0.3;0.7
10.0,0.20,0.01715748390693901,98.33539859562164,102.03,M2,0.7,0.3;0.7
10.0,0.20,0.020912160935400763,90.86000771307366,94.24,M1,0.3,0.3;0.7
10.0,0.20,0.020912160935400763,98.40714520908793,102.46714285714287,M2,0.7,0.3;0.7
10.0,0.20,0.016766118855218035,91.19597092949127,95.36666666666666,M1,0.3,0.3;0.7
10.0,0.20,0.016766118855218035,98.44993311544135,101.9842857142857,M2,0.7,0.3;0.7
1.0,0.20,0.16498483929654337,46.906699070160606,59.19,M1,0.3,0.3;0.7
1.0,0.20,0.16498483929654337,93.62598331075466,117.48857142857143,M2,0.7,0.3;0.7
1.0,0.20,0.1723452676067786,46.016779864163006,57.589999999999996,M1,0.3,0.3;0.7
1.0,0.20,0.1723452676067786,93.77848316517401,118.17428571428572,M2,0.7,0.3;0.7
1.0,0.20,0.16635911132693942,46.82356682833744,58.89,M1,0.3,0.3;0.7
1.0,0.20,0.16635911132693942,93.69217638691325,117.61714285714287,M2,0.7,0.3;0.7
1.0,0.20,0.16991401996554303,46.34010206251328,58.116666666666674,M1,0.3,0.3;0.7
1.0,0.20,0.16991401996554303,93.83125738703518,117.94857142857143,M2,0.7,0.3;0.7
1.0,0.20,0.16311097473332314,47.236605727570534,59.599999999999994,M1,0.3,0.3;0.7
1.0,0.20,0.16311097473332314,93.59997264458477,117.31285714285715,M2,0.7,0.3;0.7
1.0,0.20,0.16986793743864081,46.51994130985727,58.12666666666667,M1,0.3,0.3;0.7
1.0,0.20,0.16986793743864081,93.72878469659989,117.94428571428573,M2,0.7,0.3;0.7
1.0,0.20,0.16848685117087128,46.38877861585285,58.42666666666667,M1,0.3,0.3;0.7
1.0,0.20,0.16848685117087128,93.7436771810173,117.8157142857143,M2,0.7,0.3;0.7
1.0,0.20,0.17063637027836634,46.35440270853883,57.96,M1,0.3,0.3;0.7
1.0,0.20,0.17063637027836634,93.77809562729874,118.0157142857143,M2,0.7,0.3;0.7
1.0,0.20,0.16733799664694973,46.68735412688309,58.67666666666666,M1,0.3,0.3;0.7
1.0,0.20,0.16733799664694973,93.64139514268506,117.70857142857143,M2,0.7,0.3;0.7
1.0,0.20,0.16776668458021535,46.78806272129489,58.58333333333333,M1,0.3,0.3;0.7
1.0,0.20,0.16776668458021535,93.6508657910285,117.74857142857142,M2,0.7,0.3;0.7
0.1,0.20,0.499720041993701,0.027992255475984974,0.04,M1,0.3,0.3;0.7
0.1,0.20,0.499720041993701,99.9889997799956,142.83857142857144,M2,0.7,0.3;0.7
0.1,0.20,0.49946349249722594,0.053579332354928136,0.07666666666666667,M1,0.3,0.3;0.7
0.1,0.20,0.49946349249722594,99.9789993699811,142.82285714285715,M2,0.7,0.3;0.7
0.1,0.20,0.4985079249832641,0.14943843836831905,0.21333333333333335,M1,0.3,0.3;0.7
0.1,0.20,0.4985079249832641,99.94299543963517,142.76428571428573,M2,0.7,0.3;0.7
0.1,0.20,0.4987641942779863,0.12387808526551985,0.17666666666666667,M1,0.3,0.3;0.7
0.1,0.20,0.4987641942779863,99.95999439921587,142.78,M2,0.7,0.3;0.7
0.1,0.20,0.4981585878733189,0.18555926152111615,0.26333333333333336,M1,0.3,0.3;0.7
0.1,0.20,0.4981585878733189,99.930992409165,142.74285714285716,M2,0.7,0.3;0.7
0.1,0.20,0.4980654548844767,0.19301876700541848,0.27666666666666667,M1,0.3,0.3;0.7
0.1,0.20,0.4980654548844767,99.92499324939243,142.73714285714286,M2,0.7,0.3;0.7
0.1,0.20,0.49962674256234557,0.03779825183085282,0.05333333333333334,M1,0.3,0.3;0.7
0.1,0.20,0.49962674256234557,99.98799939997,142.83285714285714,M2,0.7,0.3;0.7
0.1,0.20,0.49953345308037606,0.04674316965433426,0.06666666666666667,M1,0.3,0.3;0.7
0.1,0.20,0.49953345308037606,99.98399919996,142.82714285714286,M2,0.7,0.3;0.7
0.1,0.20,0.4972044449325572,0.27773277478186403,0.4,M1,0.3,0.3;0.7
0.1,0.20,0.4972044449325572,99.8929850179025,142.68428571428572,M2,0.7,0.3;0.7
0.1,0.20,0.49857780915997474,0.1437662031581428,0.2033333333333333,M1,0.3,0.3;0.7
0.1,0.20,0.49857780915997474,99.94799479947994,142.76857142857142,M2,0.7,0.3;0.7
0.01,0.20,0.5,0.0,0.0,M1,0.3,0.3;0.7
0.01,0.20,0.5,100.0,142.8557142857143,M2,0.7,0.3;0.7
0.01,0.20,0.5,0.0,0.0,M1,0.3,0.3;0.7
0.01,0.20,0.5,100.0,142.8557142857143,M2,0.7,0.3;0.7
0.01,0.20,0.5,0.0,0.0,M1,0.3,0.3;0.7
0.01,0.20,0.5,100.0,142.8557142857143,M2,0.7,0.3;0.7
0.01,0.20,0.5,0.0,0.0,M1,0.3,0.3;0.7
0.01,0.20,0.5,100.0,142.8557142857143,M2,0.7,0.3;0.7
0.01,0.20,0.5,0.0,0.0,M1,0.3,0.3;0.7
0.01,0.20,0.5,100.0,142.8557142857143,M2,0.7,0.3;0.7
0.01,0.20,0.5,0.0,0.0,M1,0.3,0.3;0.7
0.01,0.20,0.5,100.0,142.8557142857143,M2,0.7,0.3;0.7
0.01,0.20,0.5,0.0,0.0,M1,0.3,0.3;0.7
0.01,0.20,0.5,100.0,142.8557142857143,M2,0.7,0.3;0.7
0.01,0.20,0.5,0.0,0.0,M1,0.3,0.3;0.7
0.01,0.20,0.5,100.0,142.8557142857143,M2,0.7,0.3;0.7
0.01,0.20,0.5,0.0,0.0,M1,0.3,0.3;0.7
0.01,0.20,0.5,100.0,142.8557142857143,M2,0.7,0.3;0.7
0.01,0.20,0.5,0.0,0.0,M1,0.3,0.3;0.7
0.01,0.20,0.5,100.0,142.8557142857143,M2,0.7,0.3;0.7
1000.0,0.30,0.004237101809798383,99.84817813765184,98.65,M1,0.2,0.2;0.8
1000.0,0.30,0.004237101809798383,99.9912800837112,100.33624999999999,M2,0.8,0.2;0.8
1000.0,0.30,0.003023460042654619,99.81354565611773,99.035,M1,0.2,0.2;0.8
1000.0,0.30,0.003023460042654619,99.98628480231413,100.24,M2,0.8,0.2;0.8
1000.0,0.30,0.0013291399902654862,99.91543130036811,100.42500000000001,M1,0.2,0.2;0.8
1000.0,0.30,0.0013291399902654862,99.99624610533428,99.8925,M2,0.8,0.2;0.8
1000.0,0.30,0.0009041138745502851,99.89480538997145,99.71,M1,0.2,0.2;0.8
1000.0,0.30,0.0009041138745502851,99.9900081184038,100.07124999999999,M2,0.8,0.2;0.8
1000.0,0.30,0.0017662532882375005,99.9095704596835,99.435,M1,0.2,0.2;0.8
1000.0,0.30,0.0017662532882375005,99.99500723950271,100.14,M2,0.8,0.2;0.8
1000.0,0.30,7.500750075007785e-05,99.89508393285372,99.97500000000001,M1,0.2,0.2;0.8
1000.0,0.30,7.500750075007785e-05,99.9937507030459,100.00500000000001,M2,0.8,0.2;0.8
1000.0,0.30,0.0004560048973676407,99.85541928407619,100.145,M1,0.2,0.2;0.8
1000.0,0.30,0.0004560048973676407,99.99124748365156,99.9625,M2,0.8,0.2;0.8
1000.0,0.30,0.0014055055750677738,99.8846134550745,99.55000000000001,M1,0.2,0.2;0.8
1000.0,0.30,0.0014055055750677738,99.99250889568636,100.11125000000001,M2,0.8,0.2;0.8
1000.0,0.30,0.0008571392820050832,99.86981122627809,99.725,M1,0.2,0.2;0.8
1000.0,0.30,0.0008571392820050832,99.9875099920064,100.0675,M2,0.8,0.2;0.8
1000.0,0.30,0.0032094983719033305,99.8863018438875,101.03,M1,0.2,0.2;0.8
1000.0,0.30,0.0032094983719033305,99.99248110878582,99.74125000000001,M2,0.8,0.2;0.8
100.0,0.30,0.0037007740550313822,98.64736710756176,98.82,M1,0.2,0.2;0.8
100.0,0.30,0.0037007740550313822,99.91656496724865,100.29375,M2,0.8,0.2;0.8
100.0,0.30,0.0005754027819473731,98.71921669468895,99.815,M1,0.2,0.2;0.8
100.0,0.30,0.0005754027819473731,99.94380689551828,100.045,M2,0.8,0.2;0.8
100.0,0.30,0.0011077315910029552,98.83455663558814,99.645,M1,0.2,0.2;0.8
100.0,0.30,0.0011077315910029552,99.93385170300662,100.08749999999999,M2,0.8,0.2;0.8
100.0,0.30,0.006929083243529428,98.69317321761946,97.8,M1,0.2,0.2;0.8
100.0,0.30,0.006929083243529428,99.92049985714822,100.54875000000001,M2,0.8,0.2;0.8
100.0,0.30,0.0024572488842083892,98.77053260328522,99.215,M1,0.2,0.2;0.8
100.0,0.30,0.0024572488842083892,99.91150111558451,100.195,M2,0.8,0.2;0.8
100.0,0.30,0.0024729666196521235,98.77538829151732,99.21,M1,0.2,0.2;0.8
100.0,0.30,0.0024729666196521235,99.92769432151094,100.19625,M2,0.8,0.2;0.8
100.0,0.30,0.0034328676682858425,98.79632404355208,98.905,M1,0.2,0.2;0.8
100.0,0.30,0.0034328676682858425,99.93272872234402,100.27250000000001,M2,0.8,0.2;0.8
100.0,0.30,0.004979628791308294,98.7259868586046,98.41499999999999,M1,0.2,0.2;0.8
100.0,0.30,0.004979628791308294,99.92659409020216,100.395,M2,0.8,0.2;0.8
100.0,0.30,0.010807217473884136,98.71729354047424,96.585,M1,0.2,0.2;0.8
100.0,0.30,0.010807217473884136,99.92940214766098,100.85249999999999,M2,0.8,0.2;0.8
100.0,0.30,0.005913602860182185,98.67752803338864,98.11999999999999,M1,0.2,0.2;0.8
100.0,0.30,0.005913602860182185,99.91422604544776,100.46875,M2,0.8,0.2;0.8
10.0,0.30,0.026052543377935878,88.52451122026388,91.915,M1,0.2,0.2;0.8
10.0,0.30,0.026052543377935878,99.29799374642609,102.02,M2,0.8,0.2;0.8
10.0,0.30,0.03334243351988717,88.06241106913302,89.74,M1,0.2,0.2;0.8
10.0,0.30,0.03334243351988717,99.33294593351249,102.56375,M2,0.8,0.2;0.8
10.0,0.30,0.02790104318057039,87.9942210450277,91.36,M1,0.2,0.2;0.8
10.0,0.30,0.02790104318057039,99.31462735900644,102.15875000000001,M2,0.8,0.2;0.8
10.0,0.30,0.029757512202068827,88.31453024703363,90.805,M1,0.2,0.2;0.8
10.0,0.30,0.029757512202068827,99.28783742796482,102.2975,M2,0.8,0.2;0.8
10.0,0.30,0.03369748992066592,88.05442310526057,89.63499999999999,M1,0.2,0.2;0.8
10.0,0.30,0.03369748992066592,99.32470047198356,102.59,M2,0.8,0.2;0.8
10.0,0.30,0.02668446921320485,88.3542840629967,91.725,M1,0.2,0.2;0.8
10.0,0.30,0.02668446921320485,99.30677174547577,102.0675,M2,0.8,0.2;0.8
10.0,0.30,0.02731732507100439,88.09489437466917,91.535,M1,0.2,0.2;0.8
10.0,0.30,0.02731732507100439,99.33244975134058,102.115,M2,0.8,0.2;0.8
10.0,0.30,0.028268357146088153,88.08765324838305,91.25,M1,0.2,0.2;0.8
10.0,0.30,0.028268357146088153,99.29430341309364,102.18624999999999,M2,0.8,0.2;0.8
10.0,0.30,0.02928845929894025,88.59285957819883,90.945,M1,0.2,0.2;0.8
10.0,0.30,0.02928845929894025,99.26470588235294,102.26249999999999,M2,0.8,0.2;0.8
10.0,0.30,0.02611901815181517,88.36482523198231,91.89500000000001,M1,0.2,0.2;0.8
10.0,0.30,0.02611901815181517,99.3064849738411,102.025,M2,0.8,0.2;0.8
1.0,0.30,0.2527328413404363,32.69711331322706,37.945,M1,0.2,0.2;0.8
1.0,0.30,0.2527328413404363,97.900245783541,115.51249999999999,M2,0.8,0.2;0.8
1.0,0.30,0.24813444941924598,33.18939717828132,38.815,M1,0.2,0.2;0.8
1.0,0.30,0.24813444941924598,97.93378777261049,115.29499999999999,M2,0.8,0.2;0.8
1.0,0.30,0.2518047383027729,32.692967409948544,38.12,M1,0.2,0.2;0.8
1.0,0.30,0.2518047383027729,97.88701798260021,115.46875000000001,M2,0.8,0.2;0.8
1.0,0.30,0.24929357887557244,32.74647887323944,38.595,M1,0.2,0.2;0.8
1.0,0.30,0.24929357887557244,97.84026209485037,115.35,M2,0.8,0.2;0.8
1.0,0.30,0.2507459895439504,32.54352441613588,38.32,M1,0.2,0.2;0.8
1.0,0.30,0.2507459895439504,97.89857607854364,115.41874999999999,M2,0.8,0.2;0.8
1.0,0.30,0.24892449552752477,32.993429473504555,38.665,M1,0.2,0.2;0.8
1.0,0.30,0.24892449552752477,97.9188555297314,115.3325,M2,0.8,0.2;0.8
1.0,0.30,0.2501117313896134,32.61911833340405,38.440000000000005,M1,0.2,0.2;0.8
1.0,0.30,0.2501117313896134,97.90219431747076,115.38875,M2,0.8,0.2;0.8
1.0,0.30,0.24837134211145456,32.6690541394565,38.769999999999996,M1,0.2,0.2;0.8
1.0,0.30,0.24837134211145456,97.88410318445654,115.30625,M2,0.8,0.2;0.8
1.0,0.30,0.24816076570547915,33.207837768460685,38.81,M1,0.2,0.2;0.8
1.0,0.30,0.24816076570547915,97.85173240542318,115.29624999999999,M2,0.8,0.2;0.8
1.0,0.30,0.25265322744858487,32.63691857965781,37.96,M1,0.2,0.2;0.8
1.0,0.30,0.25265322744858487,97.96452765380009,115.50875,M2,0.8,0.2;0.8
0.1,0.30,0.5,0.0,0.0,M1,0.2,0.2;0.8
0.1,0.30,0.5,100.0,124.99875,M2,0.8,0.2;0.8
0.1,0.30,0.5,0.0,0.0,M1,0.2,0.2;0.8
0.1,0.30,0.5,100.0,124.99875,M2,0.8,0.2;0.8
0.1,0.30,0.5,0.0,0.0,M1,0.2,0.2;0.8
0.1,0.30,0.5,100.0,124.99875,M2,0.8,0.2;0.8
0.1,0.30,0.5,0.0,0.0,M1,0.2,0.2;0.8
0.1,0.30,0.5,100.0,124.99875,M2,0.8,0.2;0.8
0.1,0.30,0.5,0.0,0.0,M1,0.2,0.2;0.8
0.1,0.30,0.5,100.0,124.99875,M2,0.8,0.2;0.8
0.1,0.30,0.5,0.0,0.0,M1,0.2,0.2;0.8
0.1,0.30,0.5,100.0,124.99875,M2,0.8,0.2;0.8
0.1,0.30,0.4998000279960805,0.019934614464556254,0.025,M1,0.2,0.2;0.8
0.1,0.30,0.4998000279960805,99.9959999199984,124.99249999999999,M2,0.8,0.2;0.8
0.1,0.30,0.5,0.0,0.0,M1,0.2,0.2;0.8
0.1,0.30,0.5,100.0,124.99875,M2,0.8,0.2;0.8
0.1,0.30,0.5,0.0,0.0,M1,0.2,0.2;0.8
0.1,0.30,0.5,100.0,124.99875,M2,0.8,0.2;0.8
0.1,0.30,0.5,0.0,0.0,M1,0.2,0.2;0.8
0.1,0.30,0.5,100.0,124.99875,M2,0.8,0.2;0.8
0.01,0.30,0.5,0.0,0.0,M1,0.2,0.2;0.8
0.01,0.30,0.5,100.0,124.99875,M2,0.8,0.2;0.8
0.01,0.30,0.5,0.0,0.0,M1,0.2,0.2;0.8
0.01,0.30,0.5,100.0,124.99875,M2,0.8,0.2;0.8
0.01,0.30,0.5,0.0,0.0,M1,0.2,0.2;0.8
0.01,0.30,0.5,100.0,124.99875,M2,0.8,0.2;0.8
0.01,0.30,0.5,0.0,0.0,M1,0.2,0.2;0.8
0.01,0.30,0.5,100.0,124.99875,M2,0.8,0.2;0.8
0.01,0.30,0.5,0.0,0.0,M1,0.2,0.2;0.8
0.01,0.30,0.5,100.0,124.99875,M2,0.8,0.2;0.8
0.01,0.30,0.5,0.0,0.0,M1,0.2,0.2;0.8
0.01,0.30,0.5,100.0,124.99875,M2,0.8,0.2;0.8
0.01,0.30,0.5,0.0,0.0,M1,0.2,0.2;0.8
0.01,0.30,0.5,100.0,124.99875,M2,0.8,0.2;0.8
0.01,0.30,0.5,0.0,0.0,M1,0.2,0.2;0.8
0.01,0.30,0.5,100.0,124.99875,M2,0.8,0.2;0.8
0.01,0.30,0.5,0.0,0.0,M1,0.2,0.2;0.8
0.01,0.30,0.5,100.0,124.99875,M2,0.8,0.2;0.8
0.01,0.30,0.5,0.0,0.0,M1,0.2,0.2;0.8
0.01,0.30,0.5,100.0,124.99875,M2,0.8,0.2;0.8
1000.0,0.40,0.0018307510787859747,99.85120523757564,100.66,M1,0.1,0.1;0.9
1000.0,0.40,0.0018307510787859747,100.0,99.92555555555556,M2,0.9,0.1;0.9
1000.0,0.40,0.001167272021515527,99.86077963404932,100.42,M1,0.1,0.1;0.9
1000.0,0.40,0.001167272021515527,99.99555362879471,99.95222222222222,M2,0.9,0.1;0.9
1000.0,0.40,0.0051270889926000205,99.90192232247941,101.86,M1,0.1,0.1;0.9
1000.0,0.40,0.0051270889926000205,99.99777320046765,99.79222222222222,M2,0.9,0.1;0.9
1000.0,0.40,0.0014991880552676952,99.79156327543423,100.54,M1,0.1,0.1;0.9
1000.0,0.40,0.0014991880552676952,99.998888221822,99.93888888888888,M2,0.9,0.1;0.9
1000.0,0.40,0.001891839179738655,99.81909547738694,99.32,M1,0.1,0.1;0.9
1000.0,0.40,0.001891839179738655,100.0,100.07444444444444,M2,0.9,0.1;0.9
1000.0,0.40,0.0030434710497072525,99.77301884930424,101.1,M1,0.1,0.1;0.9
1000.0,0.40,0.0030434710497072525,99.99888752920236,99.87666666666667,M2,0.9,0.1;0.9
1000.0,0.40,0.0036012225717590397,99.80788675429727,98.71,M1,0.1,0.1;0.9
1000.0,0.40,0.0036012225717590397,99.99889047920205,100.14222222222222,M2,0.9,0.1;0.9
1000.0,0.40,0.0016683470830385666,99.78917779339424,99.4,M1,0.1,0.1;0.9
1000.0,0.40,0.0016683470830385666,100.0,100.06555555555556,M2,0.9,0.1;0.9
1000.0,0.40,0.0009457982703818289,99.910385343025,100.34,M1,0.1,0.1;0.9
1000.0,0.40,0.0009457982703818289,99.99777696266408,99.96111111111111,M2,0.9,0.1;0.9
1000.0,0.40,0.0030116950902950267,99.86875315497223,98.92,M1,0.1,0.1;0.9
1000.0,0.40,0.0030116950902950267,99.99556103028488,100.11888888888889,M2,0.9,0.1;0.9
100.0,0.40,0.002563272956494089,98.33267169511713,99.08,M1,0.1,0.1;0.9
100.0,0.40,0.002563272956494089,99.9833529398708,100.10111111111111,M2,0.9,0.1;0.9
100.0,0.40,0.007076518543905897,98.31568330811899,97.48,M1,0.1,0.1;0.9
100.0,0.40,0.007076518543905897,99.98116719103115,100.2788888888889,M2,0.9,0.1;0.9
100.0,0.40,0.0045298623973855905,98.46862175958364,98.38,M1,0.1,0.1;0.9
100.0,0.40,0.0045298623973855905,99.97671375662549,100.17888888888888,M2,0.9,0.1;0.9
100.0,0.40,0.001975689819484924,98.21940844791771,99.29,M1,0.1,0.1;0.9
100.0,0.40,0.001975689819484924,99.98334905922184,100.07777777777778,M2,0.9,0.1;0.9
100.0,0.40,0.002255354026462082,98.32474226804123,99.19,M1,0.1,0.1;0.9
100.0,0.40,0.002255354026462082,99.9744736579248,100.08888888888889,M2,0.9,0.1;0.9
100.0,0.40,0.002927567133105233,98.45771144278606,98.95,M1,0.1,0.1;0.9
100.0,0.40,0.002927567133105233,99.98002707441023,100.11555555555556,M2,0.9,0.1;0.9
100.0,0.40,0.0021154907436827944,98.40356965790777,99.24,M1,0.1,0.1;0.9
100.0,0.40,0.0021154907436827944,99.98334998335,100.08333333333333,M2,0.9,0.1;0.9
100.0,0.40,0.004670804811292792,98.3595078523557,98.33,M1,0.1,0.1;0.9
100.0,0.40,0.004670804811292792,99.97893219493264,100.18444444444445,M2,0.9,0.1;0.9
100.0,0.40,0.007531416041157105,98.2137450802301,97.32,M1,0.1,0.1;0.9
100.0,0.40,0.007531416041157105,99.98338539243704,100.29666666666665,M2,0.9,0.1;0.9
100.0,0.40,0.003910464615745834,98.46215298581986,98.6,M1,0.1,0.1;0.9
100.0,0.40,0.003910464615745834,99.97559920586508,100.15444444444444,M2,0.9,0.1;0.9
10.0,0.40,0.03788499272292308,85.54879246023954,87.14,M1,0.1,0.1;0.9
10.0,0.40,0.03788499272292308,99.8643459615574,101.42777777777778,M2,0.9,0.1;0.9
10.0,0.40,0.03570484697922728,86.07545320921119,87.83999999999999,M1,0.1,0.1;0.9
10.0,0.40,0.03570484697922728,99.82271249876885,101.35000000000001,M2,0.9,0.1;0.9
10.0,0.40,0.037572662861989174,85.07069722086787,87.24,M1,0.1,0.1;0.9
10.0,0.40,0.037572662861989174,99.82173713335811,101.41666666666667,M2,0.9,0.1;0.9
10.0,0.40,0.0410245632315243,84.77512055900009,86.14,M1,0.1,0.1;0.9
10.0,0.40,0.0410245632315243,99.85140022508496,101.53888888888889,M2,0.9,0.1;0.9
10.0,0.40,0.039702328549398216,85.23040567152422,86.56,M1,0.1,0.1;0.9
10.0,0.40,0.039702328549398216,99.8207787382386,101.49222222222222,M2,0.9,0.1;0.9
10.0,0.40,0.04083535058801249,85.27898694103679,86.2,M1,0.1,0.1;0.9
10.0,0.40,0.04083535058801249,99.82739220206035,101.53222222222223,M2,0.9,0.1;0.9
10.0,0.40,0.03381666559302882,85.87378640776699,88.44999999999999,M1,0.1,0.1;0.9
10.0,0.40,0.03381666559302882,99.83134007973015,101.28222222222223,M2,0.9,0.1;0.9
10.0,0.40,0.03841662980981865,85.17285280579767,86.97,M1,0.1,0.1;0.9
10.0,0.40,0.03841662980981865,99.85017333960346,101.44666666666666,M2,0.9,0.1;0.9
10.0,0.40,0.039545269276435875,84.34122115103709,86.61,M1,0.1,0.1;0.9
10.0,0.40,0.039545269276435875,99.82513278978777,101.48666666666666,M2,0.9,0.1;0.9
10.0,0.40,0.03558070028126339,85.21283816542228,87.88,M1,0.1,0.1;0.9
10.0,0.40,0.03558070028126339,99.84893102278076,101.34555555555555,M2,0.9,0.1;0.9
1.0,0.40,0.326324468310008,20.939621948981465,22.82,M1,0.1,0.1;0.9
1.0,0.40,0.326324468310008,99.64208508381941,108.57444444444444,M2,0.9,0.1;0.9
1.0,0.40,0.3207581272961136,21.994243802803826,23.69,M1,0.1,0.1;0.9
1.0,0.40,0.3207581272961136,99.62956537711878,108.47777777777779,M2,0.9,0.1;0.9
1.0,0.40,0.3176516427440236,22.185521607486926,24.18,M1,0.1,0.1;0.9
1.0,0.40,0.3176516427440236,99.60700651246351,108.42333333333333,M2,0.9,0.1;0.9
1.0,0.40,0.3243335611756665,21.68573035814739,23.13,M1,0.1,0.1;0.9
1.0,0.40,0.3243335611756665,99.63384160334542,108.53999999999999,M2,0.9,0.1;0.9
1.0,0.40,0.3156339099825249,22.42152466367713,24.5,M1,0.1,0.1;0.9
1.0,0.40,0.3156339099825249,99.62925892638286,108.38777777777777,M2,0.9,0.1;0.9
1.0,0.40,0.31885377251638125,22.13303810314605,23.990000000000002,M1,0.1,0.1;0.9
1.0,0.40,0.31885377251638125,99.60809928151535,108.44444444444446,M2,0.9,0.1;0.9
1.0,0.40,0.32222334486852405,21.658050221565727,23.46,M1,0.1,0.1;0.9
1.0,0.40,0.32222334486852405,99.63880131011051,108.50333333333333,M2,0.9,0.1;0.9
1.0,0.40,0.32107626712415166,21.753933928407108,23.64,M1,0.1,0.1;0.9
1.0,0.40,0.32107626712415166,99.61433687368002,108.48333333333333,M2,0.9,0.1;0.9
1.0,0.40,0.32164945851109483,21.823742007228244,23.549999999999997,M1,0.1,0.1;0.9
1.0,0.40,0.32164945851109483,99.62961829257094,108.49333333333333,M2,0.9,0.1;0.9
1.0,0.40,0.32510324558514275,21.211283185840703,23.01,M1,0.1,0.1;0.9
1.0,0.40,0.32510324558514275,99.6470972216556,108.55333333333333,M2,0.9,0.1;0.9
0.1,0.40,0.5,0.0,0.0,M1,0.1,0.1;0.9
0.1,0.40,0.5,100.0,111.11,M2,0.9,0.1;0.9
0.1,0.40,0.5,0.0,0.0,M1,0.1,0.1;0.9
0.1,0.40,0.5,100.0,111.11,M2,0.9,0.1;0.9
0.1,0.40,0.5,0.0,0.0,M1,0.1,0.1;0.9
0.1,0.40,0.5,100.0,111.11,M2,0.9,0.1;0.9
0.1,0.40,0.5,0.0,0.0,M1,0.1,0.1;0.9
0.1,0.40,0.5,100.0,111.11,M2,0.9,0.1;0.9
0.1,0.40,0.5,0.0,0.0,M1,0.1,0.1;0.9
0.1,0.40,0.5,100.0,111.11,M2,0.9,0.1;0.9
0.1,0.40,0.5,0.0,0.0,M1,0.1,0.1;0.9
0.1,0.40,0.5,100.0,111.11,M2,0.9,0.1;0.9
0.1,0.40,0.5,0.0,0.0,M1,0.1,0.1;0.9
0.1,0.40,0.5,100.0,111.11,M2,0.9,0.1;0.9
0.1,0.40,0.5,0.0,0.0,M1,0.1,0.1;0.9
0.1,0.40,0.5,100.0,111.11,M2,0.9,0.1;0.9
0.1,0.40,0.5,0.0,0.0,M1,0.1,0.1;0.9
0.1,0.40,0.5,100.0,111.11,M2,0.9,0.1;0.9
0.1,0.40,0.5,0.0,0.0,M1,0.1,0.1;0.9
0.1,0.40,0.5,100.0,111.11,M2,0.9,0.1;0.9
0.01,0.40,0.5,0.0,0.0,M1,0.1,0.1;0.9
0.01,0.40,0.5,100.0,111.11,M2,0.9,0.1;0.9
0.01,0.40,0.5,0.0,0.0,M1,0.1,0.1;0.9
0.01,0.40,0.5,100.0,111.11,M2,0.9,0.1;0.9
0.01,0.40,0.5,0.0,0.0,M1,0.1,0.1;0.9
0.01,0.40,0.5,100.0,111.11,M2,0.9,0.1;0.9
0.01,0.40,0.5,0.0,0.0,M1,0.1,0.1;0.9
0.01,0.40,0.5,100.0,111.11,M2,0.9,0.1;0.9
0.01,0.40,0.5,0.0,0.0,M1,0.1,0.1;0.9
0.01,0.40,0.5,100.0,111.11,M2,0.9,0.1;0.9
0.01,0.40,0.5,0.0,0.0,M1,0.1,0.1;0.9
0.01,0.40,0.5,100.0,111.11,M2,0.9,0.1;0.9
0.01,0.40,0.5,0.0,0.0,M1,0.1,0.1;0.9
0.01,0.40,0.5,100.0,111.11,M2,0.9,0.1;0.9
0.01,0.40,0.5,0.0,0.0,M1,0.1,0.1;0.9
0.01,0.40,0.5,100.0,111.11,M2,0.9,0.1;0.9
0.01,0.40,0.5,0.0,0.0,M1,0.1,0.1;0.9
0.01,0.40,0.5,100.0,111.11,M2,0.9,0.1;0.9
0.01,0.40,0.5,0.0,0.0,M1,0.1,0.1;0.9
0.01,0.40,0.5,100.0,111.11,M2,0.9,0.1;0.9


==> datastore/inequality/meas/two-nodes.xcsv.csv <==
hlambda,global_hpd_gini,inequality,pos,id,hpd,efficiency,weighted_efficiency,global_hpd
100000.0,0.00,0.0016250162501624803,m1,M1,0.5,99.99799349893655,99.67399999999999,0.5;0.5
100000.0,0.00,0.0016250162501624803,m2,M2,0.5,100.0,100.32399999999998,0.5;0.5
10000.0,0.00,0.0011550115501154738,m1,M1,0.5,99.984039263412,100.22999999999999,0.5;0.5
10000.0,0.00,0.0011550115501154738,m2,M2,0.5,99.97795370277584,99.768,0.5;0.5
1000.0,0.00,0.0015750157501574903,m1,M1,0.5,99.83975001001562,99.684,0.5;0.5
1000.0,0.00,0.0015750157501574903,m2,M2,0.5,99.84274225654907,100.314,0.5;0.5
100.0,0.00,0.0008050080500805075,m1,M1,0.5,98.31025858164128,99.83800000000001,0.5;0.5
100.0,0.00,0.0008050080500805075,m2,M2,0.5,98.24809212720459,100.16000000000001,0.5;0.5
10.0,0.00,0.0015150151501515236,m1,M1,0.5,86.90073567867229,99.696,0.5;0.5
10.0,0.00,0.0015150151501515236,m2,M2,0.5,86.92886362060598,100.302,0.5;0.5
1.0,0.00,0.0036150361503614987,m1,M1,0.5,61.10956061690794,100.722,0.5;0.5
1.0,0.00,0.0036150361503614987,m2,M2,0.5,60.48325189779332,99.276,0.5;0.5
0.1,0.00,0.03592535925359255,m1,M1,0.5,55.02767196147489,107.184,0.5;0.5
0.1,0.00,0.03592535925359255,m2,M2,0.5,47.67075162559451,92.814,0.5;0.5
0.01,0.00,0.17742677426774267,m1,M1,0.5,67.75893973493373,135.484,0.5;0.5
0.01,0.00,0.17742677426774267,m2,M2,0.5,32.39825639789482,64.51400000000001,0.5;0.5
60444.44444444443,0.00,0.002215022150221527,m1,M1,0.5,99.99799112075372,99.556,0.5;0.5
60444.44444444443,0.00,0.002215022150221527,m2,M2,0.5,99.99800884074708,100.44200000000001,0.5;0.5
2133333.333333333,0.00,0.0027350273502735234,m1,M1,0.5,100.0,100.546,0.5;0.5
2133333.333333333,0.00,0.0027350273502735234,m2,M2,0.5,100.0,99.452,0.5;0.5
100000.0,0.10,0.0014096354936638884,m1,M1,0.4,99.99750847119793,100.33749999999999,0.4;0.6
100000.0,0.10,0.0014096354936638884,m2,M2,0.6,99.9983295748768,99.77333333333334,0.4;0.6
10000.0,0.10,0.0016489281966721547,m1,M1,0.4,99.98257189094984,100.395,0.4;0.6
10000.0,0.10,0.0016489281966721547,m2,M2,0.6,99.98663302644991,99.735,0.4;0.6
1000.0,0.10,0.0023457370859576274,m1,M1,0.4,99.75943653588611,100.5625,0.4;0.6
1000.0,0.10,0.0023457370859576274,m2,M2,0.6,99.8880366304039,99.62333333333333,0.4;0.6
100.0,0.10,0.0050058868227022294,m1,M1,0.4,97.4575226258292,98.8,0.4;0.6
100.0,0.10,0.0050058868227022294,m2,M2,0.6,98.94638679384191,100.79833333333332,0.4;0.6
10.0,0.10,0.03733729161909113,m1,M1,0.4,80.44470915227319,91.17,0.4;0.6
10.0,0.10,0.03733729161909113,m2,M2,0.6,92.06457315924473,105.885,0.4;0.6
1.0,0.10,0.25078971377746806,m1,M1,0.4,29.08533453191216,45.2975,0.4;0.6
1.0,0.10,0.25078971377746806,m2,M2,0.6,87.05266962937763,136.46666666666667,0.4;0.6
0.1,0.10,0.5,m1,M1,0.4,0.0,0.0,0.4;0.6
0.1,0.10,0.5,m2,M2,0.6,100.0,166.665,0.4;0.6
0.01,0.10,0.5,m1,M1,0.4,0.0,0.0,0.4;0.6
0.01,0.10,0.5,m2,M2,0.6,100.0,166.665,0.4;0.6
60444.44444444443,0.10,0.002414854483121016,m1,M1,0.4,100.0,99.42,0.4;0.6
60444.44444444443,0.10,0.002414854483121016,m2,M2,0.6,100.0,100.38499999999999,0.4;0.6
2133333.333333333,0.10,0.0034265812830018803,m1,M1,0.4,100.0,100.82249999999999,0.4;0.6
2133333.333333333,0.10,0.0034265812830018803,m2,M2,0.6,100.0,99.45,0.4;0.6
100000.0,0.20,0.004487448666576484,m1,M1,0.3,99.9967082524112,101.25999999999999,0.3;0.7
100000.0,0.20,0.004487448666576484,m2,M2,0.7,99.9985636724024,99.45857142857143,0.3;0.7
10000.0,0.20,0.0012357566238699873,m1,M1,0.3,99.94985122530173,99.65333333333334,0.3;0.7
10000.0,0.20,0.0012357566238699873,m2,M2,0.7,99.99572076569763,100.14714285714285,0.3;0.7
1000.0,0.20,0.0014423957325063552,m1,M1,0.3,99.67899927195712,100.40333333333334,0.3;0.7
1000.0,0.20,0.0014423957325063552,m2,M2,0.7,99.91992450024307,99.82571428571428,0.3;0.7
100.0,0.20,0.006975686255731262,m1,M1,0.3,96.56315651260503,98.05666666666667,0.3;0.7
100.0,0.20,0.006975686255731262,m2,M2,0.7,99.36648271201712,100.83142857142857,0.3;0.7
10.0,0.20,0.06676306304724593,m1,M1,0.3,73.73453654455268,82.25333333333333,0.3;0.7
10.0,0.20,0.06676306304724593,m2,M2,0.7,95.86371908925457,107.60428571428571,0.3;0.7
1.0,0.20,0.4150378205229857,m1,M1,0.3,8.98968781564915,12.756666666666666,0.3;0.7
1.0,0.20,0.4150378205229857,m2,M2,0.7,97.44363949541516,137.38857142857142,0.3;0.7
0.1,0.20,0.5,m1,M1,0.3,0.0,0.0,0.3;0.7
0.1,0.20,0.5,m2,M2,0.7,100.0,142.8557142857143,0.3;0.7
0.01,0.20,0.5,m1,M1,0.3,0.0,0.0,0.3;0.7
0.01,0.20,0.5,m2,M2,0.7,100.0,142.8557142857143,0.3;0.7
60444.44444444443,0.20,3.214400514307757e-05,m1,M1,0.3,99.98666711109631,99.99,0.3;0.7
60444.44444444443,0.20,3.214400514307757e-05,m2,M2,0.7,99.99857148979328,100.00285714285715,0.3;0.7
2133333.333333333,0.20,0.0033027842698185304,m1,M1,0.3,100.0,99.07666666666667,0.3;0.7
2133333.333333333,0.20,0.0033027842698185304,m2,M2,0.7,100.0,100.39428571428573,0.3;0.7
100000.0,0.30,0.0006432595146201206,m1,M1,0.2,100.0,100.20500000000001,0.2;0.8
100000.0,0.30,0.0006432595146201206,m2,M2,0.8,99.99874935904651,99.9475,0.2;0.8
10000.0,0.30,0.0007524524955820637,m1,M1,0.2,99.95014458071593,100.24,0.2;0.8
10000.0,0.30,0.0007524524955820637,m2,M2,0.8,99.99499718591707,99.93875,0.2;0.8
1000.0,0.30,0.0015936828790241377,m1,M1,0.2,99.54972983790277,99.49,0.2;0.8
1000.0,0.30,0.0015936828790241377,m2,M2,0.8,99.9762855716425,100.12625,0.2;0.8
100.0,0.30,0.009638424722922952,m1,M1,0.2,95.71999802537394,96.95,0.2;0.8
100.0,0.30,0.009638424722922952,m2,M2,0.8,99.7809026316441,100.76125,0.2;0.8
10.0,0.30,0.09747005110161681,m1,M1,0.2,65.49295774647888,72.075,0.2;0.8
10.0,0.30,0.09747005110161681,m2,M2,0.8,98.302359238244,106.98,0.2;0.8
1.0,0.30,0.4747665018444392,m1,M1,0.2,2.5725145029005803,3.215,0.2;0.8
1.0,0.30,0.4747665018444392,m2,M2,0.8,99.64696914991778,124.19500000000001,0.2;0.8
0.1,0.30,0.5,m1,M1,0.2,0.0,0.0,0.2;0.8
0.1,0.30,0.5,m2,M2,0.8,100.0,124.99875,0.2;0.8
0.01,0.30,0.5,m1,M1,0.2,0.0,0.0,0.2;0.8
0.01,0.30,0.5,m2,M2,0.8,100.0,124.99875,0.2;0.8
60444.44444444443,0.30,0.0013447150514485937,m1,M1,0.2,99.99004380724811,100.42999999999999,0.2;0.8
60444.44444444443,0.30,0.0013447150514485937,m2,M2,0.8,100.0,99.89125,0.2;0.8
2133333.333333333,0.30,0.0020487951580767526,m1,M1,0.2,100.0,99.345,0.2;0.8
2133333.333333333,0.30,0.0020487951580767526,m2,M2,0.8,100.0,100.1625,0.2;0.8
100000.0,0.40,2.5001250062515914e-05,m1,M1,0.1,99.99,99.99,0.1;0.9
100000.0,0.40,2.5001250062515914e-05,m2,M2,0.9,100.0,100.0,0.1;0.9
10000.0,0.40,0.0026305744112326487,m1,M1,0.1,99.91092636579573,100.95,0.1;0.9
10000.0,0.40,0.0026305744112326487,m2,M2,0.9,100.0,99.89333333333333,0.1;0.9
1000.0,0.40,0.0035169366057510964,m1,M1,0.1,99.27609089081038,98.74000000000001,0.1;0.9
1000.0,0.40,0.0035169366057510964,m2,M2,0.9,99.988905530593,100.13888888888889,0.1;0.9
100.0,0.40,0.015628648060726485,m1,M1,0.1,94.26491123079992,94.51,0.1;0.9
100.0,0.40,0.015628648060726485,m2,M2,0.9,99.9481207572162,100.60888888888888,0.1;0.9
10.0,0.40,0.13570834488494593,m1,M1,0.1,57.4582453445959,59.86,0.1;0.9
10.0,0.40,0.13570834488494593,m2,M2,0.9,99.6100910140812,104.45888888888888,0.1;0.9
1.0,0.40,0.4942692839589697,m1,M1,0.1,0.5772005772005772,0.64,0.1;0.9
1.0,0.40,0.4942692839589697,m2,M2,0.9,99.96798943651406,111.03888888888889,0.1;0.9
0.1,0.40,0.5,m1,M1,0.1,0.0,0.0,0.1;0.9
0.1,0.40,0.5,m2,M2,0.9,100.0,111.11,0.1;0.9
0.01,0.40,0.5,m1,M1,0.1,0.0,0.0,0.1;0.9
0.01,0.40,0.5,m2,M2,0.9,100.0,111.11,0.1;0.9
60444.44444444443,0.40,0.0028714943491000714,m1,M1,0.1,100.0,98.97,0.1;0.9
60444.44444444443,0.40,0.0028714943491000714,m2,M2,0.9,100.0,100.11333333333334,0.1;0.9
2133333.333333333,0.40,0.002031602708803582,m1,M1,0.1,100.0,99.27,0.1;0.9
2133333.333333333,0.40,0.002031602708803582,m2,M2,0.9,100.0,100.07999999999998,0.1;0.9


==> datastore/real-world/data/cities1.txt <==
WASHINGTON-DC-US 38.904722 -77.016389
SICHUAN-NA-CN 30.133333 102.933333
REYKJAVÍK-NA-IS 64.133333 -21.933333
LINTHAL-NA-CH 46.916667 9.0
MOSCOW-NA-RU 55.75 37.616667

==> datastore/real-world/data/cities2.txt <==
TBILISI-NA-GE 41.716667 44.783333
KIEV-NA-UK 50.45 30.5
ANKARA-NA-TR 40 33
SKOPJE-NA-MK 42 21.433333
HELSINKI-NA-FI 60.166667 24.933333
MANNHEIM-BW-DE 49.488889 8.469167
SINGAPORE-NA-SG 1.283333 103.833333
ASHBURN-VA-US 39.043611 -77.4875
FRANKFURT-HE-DE 50.116667 8.683333
NUREMBURG-BV-DE 49.45 11.083333

